Mean Estimation from One-Bit Measurements

We consider the problem of estimating the mean of a symmetric log-concave distribution under the constraint that only a single bit per sample from this distribution is available to the estimator. We study the mean squared error as a function of the sample size (and hence the number of bits). We consider three settings: first, a centralized setting, where an encoder may release $n$ bits given a sample of size $n$, and for which there is no asymptotic penalty for quantization; second, an adaptive setting in which each bit is a function of the current observation and previously recorded bits, where we show that the optimal relative efficiency compared to the sample mean is precisely the efficiency of the median; lastly, we show that in a distributed setting where each bit is only a function of a local sample, no estimator can achieve optimal efficiency uniformly over the parameter space. We additionally complement our results in the adaptive setting by showing that \emph{one} round of adaptivity is sufficient to achieve optimal mean-square error.

==> Figs/eta.csv <==
x,y,logy
-5.0,7.71087887151e-06,-11.7728783858
-4.89898989899,1.24730944947e-05,-11.2919366739
-4.79797979798,1.9964737708e-05,-10.8215429551
-4.69696969697,3.16203661046e-05,-10.361709148
-4.59595959596,4.95539923514e-05,-9.91244772826
-4.49494949495,7.68410353408e-05,-9.47377174617
-4.39393939394,0.000117897513879,-9.04569483734
-4.29292929293,0.000178980942589,-8.62823122378
-4.19191919192,0.000268839583317,-8.22139570079
-4.09090909091,0.000399537230741,-7.82520360375
-3.9898989899,0.000587478594469,-7.43967074756
-3.88888888889,0.000854654444105,-7.06481332966
-3.78787878788,0.00123011479352,-6.70064778589
-3.68686868687,0.00175166137166,-6.34719058617
-3.58585858586,0.00246772660248,-6.00445795603
-3.48484848485,0.00343937500652,-5.67246550825
-3.38383838384,0.00474232494521,-5.35122776876
-3.28282828283,0.00646884578404,-5.04075758143
-3.18181818182,0.00872934117465,-4.7410653788
-3.08080808081,0.0116533881925,-4.45215830928
-2.9797979798,0.0153899709622,-4.17403921793
-2.87878787879,0.0201066336536,-3.90670548585
-2.77777777778,0.0259872890368,-3.6501477437
-2.67676767677,0.0332284617988,-3.40434848722
-2.57575757576,0.0420338246768,-3.16928063537
-2.47474747475,0.0526070001467,-2.94490608546
-2.37373737374,0.0651427455922,-2.73117433093
-2.27272727273,0.0798168042636,-2.52802121695
-2.17171717172,0.0967748711814,-2.33536791363
-2.07070707071,0.116121271953,-2.15312018611
-1.9696969697,0.13790806188,-1.98116803411
-1.86868686869,0.162125304098,-1.81938576065
-1.76767676768,0.188693266516,-1.66763251078
-1.66666666667,0.217457184914,-1.5257532988
-1.56565656566,0.248185080974,-1.39358051691
-1.46464646465,0.280568916226,-1.27093589355
-1.36363636364,0.314229129769,-1.15763284654
-1.26262626263,0.34872237598,-1.05347915764
-1.16161616162,0.383552073616,-0.958279882214
-1.06060606061,0.418181219453,-0.871840401047
-0.959595959596,0.452046819746,-0.793969521006
-0.858585858586,0.484575254112,-0.724482536469
-0.757575757576,0.515197903735,-0.663204173038
-0.656565656566,0.54336643768,-0.609971347461
-0.555555555556,0.568567242977,-0.564635691385
-0.454545454545,0.590334590513,-0.527065800259
-0.353535353535,0.608262235838,-0.497149181059
-0.252525252525,0.622013250796,-0.474793882939
-0.151515151515,0.631327961393,-0.459929802821
-0.0505050505051,0.63602992599,-0.452509663306
0.0505050505051,0.63602992599,-0.452509663306
0.151515151515,0.631327961393,-0.459929802821
0.252525252525,0.622013250796,-0.474793882939
0.353535353535,0.608262235838,-0.497149181059
0.454545454545,0.590334590513,-0.527065800259
0.555555555556,0.568567242977,-0.564635691385
0.656565656566,0.54336643768,-0.609971347461
0.757575757576,0.515197903735,-0.663204173038
0.858585858586,0.484575254112,-0.724482536469
0.959595959596,0.452046819746,-0.793969521006
1.06060606061,0.418181219453,-0.871840401047
1.16161616162,0.383552073616,-0.958279882214
1.26262626263,0.34872237598,-1.05347915764
1.36363636364,0.314229129769,-1.15763284654
1.46464646465,0.280568916226,-1.27093589355
1.56565656566,0.248185080974,-1.39358051691
1.66666666667,0.217457184914,-1.5257532988
1.76767676768,0.188693266516,-1.66763251078
1.86868686869,0.162125304098,-1.81938576065
1.9696969697,0.13790806188,-1.98116803411
2.07070707071,0.116121271953,-2.15312018611
2.17171717172,0.0967748711814,-2.33536791363
2.27272727273,0.0798168042636,-2.52802121695
2.37373737374,0.0651427455922,-2.73117433093
2.47474747475,0.0526070001467,-2.94490608546
2.57575757576,0.0420338246768,-3.16928063537
2.67676767677,0.0332284617988,-3.40434848722
2.77777777778,0.0259872890368,-3.6501477437
2.87878787879,0.0201066336536,-3.90670548585
2.9797979798,0.0153899709622,-4.17403921793
3.08080808081,0.0116533881925,-4.45215830928
3.18181818182,0.00872934117465,-4.7410653788
3.28282828283,0.00646884578404,-5.04075758143
3.38383838384,0.00474232494521,-5.35122776876
3.48484848485,0.00343937500652,-5.67246550825
3.58585858586,0.00246772660248,-6.00445795603
3.68686868687,0.00175166137166,-6.34719058617
3.78787878788,0.00123011479352,-6.70064778589
3.88888888889,0.000854654444105,-7.06481332966
3.9898989899,0.000587478594469,-7.43967074756
4.09090909091,0.000399537230741,-7.82520360375
4.19191919192,0.000268839583317,-8.22139570079
4.29292929293,0.000178980942589,-8.62823122378
4.39393939394,0.000117897513879,-9.04569483734
4.49494949495,7.68410353408e-05,-9.47377174617
4.59595959596,4.95539923514e-05,-9.91244772826
4.69696969697,3.16203661046e-05,-10.361709148
4.79797979798,1.9964737708e-05,-10.8215429551
4.89898989899,1.24730944947e-05,-11.2919366739
5.0,7.71087887151e-06,-11.7728783858


==> Figs/minimax_th_b0.5_sig0.05.csv <==
x,y,z
-0.5,0.08056979721938516,0.045694404438715745
-0.49859550561797755,0.08148607601807278,0.04658643660709647
-0.49719101123595505,0.08236960364187731,0.047477600455089745
-0.4957865168539326,0.0832196313614166,0.048367386103047166
-0.4943820224719101,0.0840354793407674,0.04925528569791628
-0.49297752808988765,0.08481653821765858,0.050140794159277996
-0.49157303370786515,0.0855622704862267,0.051023409920600095
-0.4901685393258427,0.08627221167834159,0.051902635664412736
-0.4887640449438202,0.08694597134003945,0.052777979050111584
-0.48735955056179775,0.08758323380014059,0.05364895343309402
-0.4859550561797753,0.08818375872868532,0.054515078573935186
-0.4845505617977528,0.08874738148338893,0.055375881336310585
-0.48314606741573035,0.08927401324289921,0.05623089637237432
-0.48174157303370785,0.08976364092624031,0.05707966679430524
-0.4803370786516854,0.09021632689843599,0.057921744830736206
-0.4789325842696629,0.09063220846293313,0.05875669246678824
-0.47752808988764045,0.09101149714208466,0.059584082066437685
-0.476123595505618,0.09135447774760223,0.060403496975954374
-0.4747191011235955,0.09166150724354732,0.061214532107160456
-0.47331460674157305,0.09193301340509899,0.0620167944992723
-0.47191011235955055,0.09216949327700748,0.06280990385810847
-0.4705056179775281,0.0923715114363179,0.06359349307146235
-0.4691011235955056,0.0925396980646203,0.06436720869946713
-0.46769662921348315,0.0926747468357502,0.06513071143880399
-0.4662921348314607,0.09277741262552314,0.06588367655964086
-0.4648876404494382,0.09284850905072949,0.06662579431422139
-0.46348314606741575,0.09288890584524724,0.06735677031606771
-0.46207865168539325,0.09289952608173228,0.06807632588880612
-0.4606741573033708,0.09288134324792925,0.0687841983836747
-0.4592696629213483,0.0928353781871918,0.06948014146483042
-0.45786516853932585,0.09276269591331854,0.07016392536163323
-0.4564606741573034,0.09266440231028426,0.070835337087154
-0.4550561797752809,0.09254164072788117,0.0714941806222251
-0.4536516853932584,0.09239558848467276,0.07214027706443124
-0.45224719101123595,0.09222745329000112,0.07277346474152364
-0.4508426966292135,0.0920384695970785,0.07339359928882945
-0.449438202247191,0.09182989489942926,0.07400055369032302
-0.44803370786516855,0.09160300598312908,0.07459421828312804
-0.44662921348314605,0.091359095147416,0.07517450072532235
-0.4452247191011236,0.09109946640631911,0.07574132592702795
-0.4438202247191011,0.09082543168396662,0.07629463594488353
-0.44241573033707865,0.09053830701619868,0.07683438984011123
-0.4410112359550562,0.09023940877102106,0.07736056350051373
-0.4396067415730337,0.08993004990029506,0.07787314942685734
-0.43820224719101125,0.0896115362348728,0.07837215648422362
-0.43679775280898875,0.08928516283515237,0.07885760961903754
-0.4353932584269663,0.08895221040875655,0.07932954954260665
-0.4339887640449438,0.08861394180672029,0.07978803238213147
-0.43258426966292135,0.08827159860923066,0.08023312930027277
-0.4311797752808989,0.08792639781157856,0.08066492608448408
-0.4297752808988764,0.08757952862057759,0.08108352270743706
-0.42837078651685395,0.08723214937127427,0.08148903285998417
-0.42696629213483145,0.0868853845733202,0.08188158345821402
-0.425561797752809,0.08654032209590916,0.08226131412626009
-0.4241573033707865,0.08619801049969571,0.08262837665662336
-0.42275280898876405,0.08585945652361479,0.08298293444986089
-0.4213483146067416,0.08552562273401193,0.08332516193557547
-0.4199438202247191,0.08519742534297686,0.08365524397671704
-0.4185393258426966,0.08487573220224422,0.08397337525927147
-0.41713483146067415,0.0845613609784901,0.0842797596694665
-0.4157303370786517,0.08425507751530893,0.08457460966066878
-0.4143258426966292,0.08395759438660182,0.08485814561217989
-0.41292134831460675,0.08366956964554338,0.08513059518215763
-0.4115168539325843,0.08339160577272164,0.0853921926569002
-0.4101123595505618,0.0831242488264548,0.08564317829872692
-0.4087078651685393,0.08286798779768992,0.08588379769467179
-0.40730337078651685,0.08262325417126785,0.08611430110818288
-0.4058988764044944,0.08239042169470412,0.08633494283597531
-0.4044943820224719,0.08216980635497662,0.08654598057213864
-0.40308988764044945,0.08196166656313603,0.08674767478153336
-0.401685393258427,0.08176620354585427,0.08694028808443904
-0.4002808988764045,0.081583561942301,0.08712408465433098
-0.398876404494382,0.0814138306039976,0.08729932963056916
-0.39747191011235955,0.08125704359452507,0.0874662885476785
-0.3960674157303371,0.08111318138517687,0.08762522678279014
-0.3946629213483146,0.0809821722418375,0.08777640902269372
-0.39325842696629215,0.08086389379754567,0.08792009875182488
-0.39185393258426965,0.08075817480436269,0.08805655776238401
-0.3904494382022472,0.08066479705732497,0.08818604568764651
-0.3890449438202247,0.08058349748241089,0.08830881955938741
-0.38764044943820225,0.08051397037961246,0.08842513339020427
-0.3862359550561798,0.08045586981136757,0.08853523778137981
-0.3848314606741573,0.08040881212579855,0.08863937955678707
-0.38342696629213485,0.0803723786034133,0.0887378014231996
-0.38202247191011235,0.08034611821517312,0.08883074165723079
-0.3806179775280899,0.08032955047912559,0.0889184338189927
-0.3792134831460674,0.08032216840214045,0.08900110649243555
-0.37780898876404495,0.08032344149269666,0.08907898305220006
-0.3764044943820225,0.08033281883014011,0.08915228145669869
-0.375,0.08034973217538947,0.0892212140670245
-0.3735955056179775,0.080373599107706,0.08928598749118163
-0.37219101123595505,0.080403826171879,0.0893468024530308
-0.3707865168539326,0.08043981202001221,0.0894038536852519
-0.3693820224719101,0.08048095053203948,0.08945732984554146
-0.36797752808988765,0.08052663389914437,0.08950741345518957
-0.3665730337078652,0.08057625565442722,0.08955428085911128
-0.3651685393258427,0.08062921363543739,0.0895981022063535
-0.3637640449438202,0.08068491286358774,0.08963904145004645
-0.36235955056179775,0.08074276832597413,0.08967725636573003
-0.3609550561797753,0.08080220764574823,0.08971289858695294
-0.3595505617977528,0.08086267362792172,0.08974611365701989
-0.35814606741573035,0.08092362666831507,0.08977704109574555
-0.3567415730337079,0.08098454701429798,0.08980581448006712
-0.3553370786516854,0.0810449368669882,0.08983256153736688
-0.3539325842696629,0.08110432231568111,0.08985740425036243
-0.35252808988764045,0.08116225509645207,0.08988045897243531
-0.351123595505618,0.0812183141681096,0.08990183655228792
-0.3497191011235955,0.08127210709995504,0.08992164246684327
-0.34831460674157305,0.08132327126712124,0.08993997696133071
-0.3469101123595506,0.08137147485060067,0.08995693519553534
-0.3455056179775281,0.08141641764041893,0.0899726073952265
-0.3441011235955056,0.08145783164175546,0.08998707900782149
-0.34269662921348315,0.0814954814851353,0.09000043086138435
-0.3412921348314607,0.08152916464311387,0.0900127393261063
-0.3398876404494382,0.08155871145712851,0.0900240764774626
-0.3384831460674157,0.08158398497938865,0.09003451026028904
-0.33707865168539325,0.08160488063581084,0.09004410465307254
-0.3356741573033708,0.08162132571706092,0.09005291983180076
-0.3342696629213483,0.08163327870574041,0.0900610123327665
-0.33286516853932585,0.08164072844863503,0.09006843521377393
-0.3314606741573034,0.08164369318372569,0.09007523821324175
-0.3300561797752809,0.08164221943234269,0.09008146790675065
-0.3286516853932584,0.08163638076741402,0.09008716786062769
-0.32724719101123595,0.08162627646922348,0.09009237878220708
-0.3258426966292135,0.08161203008044386,0.0900971386664538
-0.324438202247191,0.08159378787245491,0.09010148293867674
-0.32303370786516855,0.08157171723508914,0.09010544459310105
-0.3216292134831461,0.08154600500197962,0.09010905432710768
-0.3202247191011236,0.08151685572361293,0.09011234067098554
-0.3188202247191011,0.08148448990002839,0.09011533011307543
-0.31741573033707865,0.08144914218484965,0.09011804722021788
-0.3160112359550562,0.0814110595720063,0.09012051475344737
-0.3146067415730337,0.0813704995760951,0.0901227537789025
-0.31320224719101125,0.08132772841686645,0.09012478377394773
-0.3117977528089888,0.08128301921779536,0.09012662272852447
-0.3103932584269663,0.08123665022813303,0.09012828724177249
-0.3089887640449438,0.08118890307723042,0.09012979261397885
-0.30758426966292135,0.08114006106929478,0.09013115293393055
-0.3061797752808989,0.08109040752609667,0.09013238116176031
-0.3047752808988764,0.08104022418448707,0.09013348920738946
-0.30337078651685395,0.08098978965492878,0.09013448800468118
-0.3019662921348315,0.08093937794659807,0.09013538758142828
-0.300561797752809,0.08088925706397537,0.09013619712530678
-0.2991573033707865,0.08083968767922872,0.09013692504593292
-0.29775280898876405,0.08079092188410009,0.09013757903316691
-0.2963483146067416,0.08074320202444189,0.09013816611180799
-0.2949438202247191,0.08069675962001796,0.09013869269283199
-0.2935393258426966,0.08065181437168341,0.09013916462131942
-0.29213483146067415,0.08060857325759391,0.09013958722122557
-0.2907303370786517,0.08056722971966424,0.0901399653371426
-0.2893258426966292,0.08052796294109943,0.09014030337320181
-0.28792134831460675,0.08049093721545764,0.09014060532926392
-0.2865168539325843,0.08045630140737266,0.09014087483454002
-0.2851123595505618,0.08042418850475362,0.0901411151787859
-0.2837078651685393,0.08039471526200223,0.09014132934120594
-0.28230337078651685,0.08036798193352312,0.09014152001720095
-0.2808988764044944,0.08034407209655964,0.09014168964308909
-0.2794943820224719,0.08032305256215451,0.09014184041892362
-0.27808988764044945,0.08030497337281237,0.0901419743295301
-0.276685393258427,0.08028986788522066,0.09014209316387456
-0.2752808988764045,0.08027775293616911,0.09014219853287692
-0.273876404494382,0.08026862908958601,0.09014229188577107
-0.27247191011235955,0.08026248096238764,0.09014237452511471
-0.2710674157303371,0.08025927762660098,0.09014244762054284
-0.2696629213483146,0.08025897308498312,0.09014251222135487
-0.26825842696629215,0.08026150681710702,0.09014256926802144
-0.2668539325842697,0.08026680439262465,0.09014261960269115
-0.2654494382022472,0.08027477814814968,0.09014266397877271
-0.2640449438202247,0.08028532792392208,0.09014270306966424
-0.26264044943820225,0.0802983418561381,0.09014273747669657
-0.2612359550561798,0.08031369722053922,0.09014276773635264
-0.2598314606741573,0.0803312613225728,0.09014279432682225
-0.25842696629213485,0.0803508924291528,0.09014281767394623
-0.2570224719101124,0.08037244073678045,0.09014283815660101
-0.2556179775280899,0.08039574937052674,0.09014285611157118
-0.2542134831460674,0.08042065540814036,0.0901428718379533
-0.25280898876404495,0.0804469909233308,0.09014288560113252
-0.2514044943820225,0.08047458404209416,0.09014289763636876
-0.25,0.0805032600057984,0.09014290815202751
-0.24859550561797755,0.08053284223463755,0.09014291733248819
-0.24719101123595505,0.08056315338499873,0.0901429253407578
-0.2457865168539326,0.08059401639426976,0.0901429323208189
-0.2443820224719101,0.08062525550665192,0.0901429383997355
-0.24297752808988765,0.08065669727362987,0.0901429436895407
-0.2415730337078652,0.0806881715228997,0.09014294828892586
-0.2401685393258427,0.08071951228975713,0.09014295228475225
-0.23876404494382025,0.08075055870520917,0.09014295575340048
-0.23735955056179775,0.0807811558353888,0.09014295876197526
-0.2359550561797753,0.08081115546722316,0.09014296136937944
-0.2345505617977528,0.08084041683572636,0.0901429636272706
-0.23314606741573035,0.08086880728875882,0.09014296558091195
-0.23174157303370785,0.0808962028856054,0.0901429672699287
-0.2303370786516854,0.08092248892627316,0.09014296872897941
-0.22893258426966295,0.0809475604089909,0.09014296998835224
-0.22752808988764045,0.08097132241399299,0.09014297107449215
-0.226123595505618,0.08099369041229243,0.09014297201046842
-0.2247191011235955,0.0810145904987759,0.0901429728163878
-0.22331460674157305,0.0810339595495826,0.09014297350975964
-0.22191011235955055,0.08105174530435269,0.09014297410581777
-0.2205056179775281,0.08106790637453942,0.09014297461780484
-0.2191011235955056,0.08108241217956301,0.09014297505722237
-0.21769662921348315,0.08109524281314359,0.09014297543405105
-0.2162921348314607,0.08110638884266913,0.09014297575694398
-0.2148876404494382,0.08111585104493327,0.09014297603339719
-0.21348314606741575,0.08112364008200915,0.09014297626989817
-0.21207865168539325,0.08112977612140501,0.09014297647205698
-0.2106741573033708,0.08113428840497197,0.09014297664472064
-0.2092696629213483,0.08113721477130066,0.09014297679207318
-0.20786516853932585,0.08113860113655166,0.09014297691772331
-0.2064606741573034,0.08113850093881313,0.09014297702478087
-0.2050561797752809,0.08113697455116763,0.0901429771159232
-0.20365168539325845,0.08113408866868183,0.0901429771934536
-0.20224719101123595,0.08112991567450972,0.09014297725935164
-0.2008426966292135,0.08112453299022278,0.09014297731531737
-0.199438202247191,0.08111802241535859,0.09014297736280945
-0.19803370786516855,0.08111046946101089,0.09014297740307824
-0.1966292134831461,0.08110196268207842,0.09014297743719486
-0.1952247191011236,0.08109259301255237,0.09014297746607586
-0.19382022471910115,0.08108245310795643,0.0901429774905049
-0.19241573033707865,0.08107163669876684,0.09014297751115175
-0.1910112359550562,0.08106023795833907,0.09014297752858777
-0.1896067415730337,0.08104835088855744,0.09014297754330045
-0.18820224719101125,0.08103606872610954,0.09014297755570505
-0.18679775280898875,0.08102348337197694,0.09014297756615534
-0.1853932584269663,0.08101068484642647,0.09014297757495206
-0.18398876404494385,0.08099776077149579,0.09014297758235086
-0.18258426966292135,0.08098479588268405,0.09014297758856897
-0.1811797752808989,0.08097187157130177,0.09014297759379052
-0.1797752808988764,0.08095906545869075,0.09014297759817164
-0.17837078651685395,0.0809464510033071,0.09014297760184477
-0.17696629213483145,0.08093409714146588,0.0901429776049217
-0.175561797752809,0.08092206796237272,0.09014297760749723
-0.1741573033707865,0.08091042241791746,0.09014297760965134
-0.17275280898876405,0.08089921406757856,0.0901429776114515
-0.1713483146067416,0.08088849085867551,0.09014297761295458
-0.1699438202247191,0.0808782949421174,0.0901429776142087
-0.16853932584269665,0.08086866252371752,0.09014297761525421
-0.16713483146067415,0.08085962375107916,0.09014297761612511
-0.1657303370786517,0.08085120263599985,0.09014297761684999
-0.1643258426966292,0.08084341701228948,0.09014297761745287
-0.16292134831460675,0.08083627852884419,0.09014297761795385
-0.1615168539325843,0.08082979267776634,0.09014297761836977
-0.1601123595505618,0.08082395885725781,0.09014297761871486
-0.15870786516853935,0.08081877046894861,0.09014297761900099
-0.15730337078651685,0.08081421504923797,0.09014297761923797
-0.1558988764044944,0.08081027443413687,0.09014297761943407
-0.1544943820224719,0.0808069249569853,0.0901429776195963
-0.15308988764044945,0.08080413767829604,0.09014297761973035
-0.151685393258427,0.08080187864683193,0.090142977619841
-0.1502808988764045,0.08080010919086227,0.09014297761993229
-0.14887640449438205,0.0807987862383697,0.09014297762000754
-0.14747191011235955,0.08079786266478609,0.09014297762006952
-0.1460674157303371,0.08079728766663231,0.09014297762012057
-0.1446629213483146,0.08079700715922376,0.09014297762016252
-0.14325842696629215,0.0807969641963813,0.09014297762019696
-0.14185393258426965,0.08079709940986449,0.09014297762022527
-0.1404494382022472,0.08079735146602099,0.09014297762024848
-0.13904494382022475,0.08079765753692836,0.09014297762026752
-0.13764044943820225,0.08079795378309683,0.09014297762028316
-0.1362359550561798,0.08079817584460991,0.09014297762029587
-0.1348314606741573,0.08079825933740549,0.09014297762030632
-0.13342696629213485,0.08079814035125073,0.09014297762031485
-0.13202247191011235,0.08079775594584408,0.09014297762032181
-0.1306179775280899,0.08079704464138723,0.09014297762032747
-0.1292134831460674,0.08079594689991808,0.0901429776203321
-0.12780898876404495,0.08079440559367955,0.0901429776203359
-0.1264044943820225,0.080792366456827,0.09014297762033893
-0.125,0.08078977851684346,0.09014297762034142
-0.12359550561797755,0.0807865945021456,0.09014297762034346
-0.12219101123595505,0.08078277122251623,0.09014297762034511
-0.1207865168539326,0.08077826991919783,0.09014297762034645
-0.1193820224719101,0.0807730565817187,0.09014297762034752
-0.11797752808988765,0.08076710222879917,0.09014297762034841
-0.1165730337078652,0.08076038315099707,0.09014297762034909
-0.1151685393258427,0.08075288111309314,0.09014297762034967
-0.11376404494382025,0.0807445835145858,0.09014297762035013
-0.11235955056179775,0.08073548350705559,0.09014297762035048
-0.1109550561797753,0.08072558006756483,0.09014297762035083
-0.1095505617977528,0.08071487802767442,0.09014297762035108
-0.10814606741573035,0.08070338805808056,0.09014297762035127
-0.1067415730337079,0.0806911266092916,0.09014297762035145
-0.1053370786516854,0.0806781158091759,0.09014297762035155
-0.10393258426966295,0.08066438331860673,0.09014297762035164
-0.10252808988764045,0.08064996214680752,0.09014297762035171
-0.101123595505618,0.080634890428351,0.09014297762035181
-0.0997191011235955,0.0806192111640889,0.09014297762035187
-0.09831460674157305,0.08060297192857568,0.09014297762035194
-0.09691011235955055,0.08058622454680175,0.09014297762035194
-0.0955056179775281,0.08056902474326294,0.09014297762035196
-0.09410112359550565,0.08055143176656246,0.09014297762035196
-0.09269662921348315,0.08053350799286912,0.090142977620352
-0.0912921348314607,0.08051531851164004,0.090142977620352
-0.0898876404494382,0.0804969306970574,0.090142977620352
-0.08848314606741575,0.0804784137686315,0.090142977620352
-0.08707865168539325,0.08045983834438263,0.09014297762035206
-0.0856741573033708,0.08044127598994211,0.09014297762035206
-0.0842696629213483,0.08042279876680547,0.09014297762035203
-0.08286516853932585,0.08040447878283419,0.09014297762035206
-0.0814606741573034,0.08038638774794372,0.09014297762035203
-0.0800561797752809,0.08036859653773187,0.09014297762035203
-0.07865168539325845,0.0803511747676072,0.09014297762035203
-0.07724719101123595,0.08033419037976747,0.09014297762035207
-0.0758426966292135,0.08031770924516485,0.09014297762035206
-0.074438202247191,0.08030179478237694,0.09014297762035202
-0.07303370786516855,0.08028650759509007,0.09014297762035212
-0.0716292134831461,0.08027190512969232,0.09014297762035207
-0.0702247191011236,0.0802580413542744,0.09014297762035207
-0.06882022471910115,0.08024496646015233,0.09014297762035206
-0.06741573033707865,0.08023272658685206,0.09014297762035209
-0.0660112359550562,0.08022136357134256,0.09014297762035206
-0.0646067415730337,0.08021091472216621,0.09014297762035206
-0.06320224719101125,0.08020141261899538,0.09014297762035206
-0.061797752808988804,0.08019288493804297,0.09014297762035207
-0.0603932584269663,0.08018535430367016,0.09014297762035207
-0.05898876404494385,0.08017883816646641,0.09014297762035206
-0.05758426966292135,0.0801733487080209,0.09014297762035207
-0.0561797752808989,0.08016889277256378,0.09014297762035203
-0.0547752808988764,0.08016547182561932,0.09014297762035206
-0.05337078651685395,0.08016308193978734,0.09014297762035207
-0.05196629213483145,0.08016171380774287,0.09014297762035203
-0.050561797752809,0.08016135278251983,0.09014297762035206
-0.049157303370786554,0.08016197894511558,0.09014297762035209
-0.04775280898876405,0.08016356719941731,0.09014297762035207
-0.0463483146067416,0.08016608739440712,0.09014297762035206
-0.0449438202247191,0.08016950447354419,0.09014297762035206
-0.04353932584269665,0.08017377865115181,0.09014297762035209
-0.04213483146067415,0.08017886561554703,0.09014297762035203
-0.0407303370786517,0.08018471675854609,0.09014297762035202
-0.0393258426966292,0.080191279430853,0.09014297762035206
-0.03792134831460675,0.08019849722269513,0.090142977620352
-0.0365168539325843,0.08020631026890891,0.09014297762035206
-0.0351123595505618,0.0802146555774979,0.09014297762035203
-0.03370786516853935,0.08022346738049346,0.09014297762035206
-0.03230337078651685,0.08023267750573879,0.09014297762035203
-0.030898876404494402,0.08024221576800034,0.09014297762035202
-0.0294943820224719,0.08025201037758656,0.09014297762035209
-0.02808988764044945,0.08026198836442526,0.09014297762035203
-0.026685393258427004,0.08027207601532656,0.09014297762035207
-0.0252808988764045,0.0802821993219369,0.09014297762035207
-0.023876404494382053,0.08029228443668102,0.09014297762035209
-0.02247191011235955,0.08030225813379312,0.09014297762035203
-0.021067415730337102,0.08031204827236609,0.09014297762035203
-0.0196629213483146,0.08032158425819506,0.09014297762035203
-0.01825842696629215,0.08033079750107293,0.09014297762035207
-0.016853932584269704,0.08033962186410493,0.09014297762035203
-0.015449438202247201,0.08034799410155814,0.09014297762035209
-0.014044943820224753,0.0803558542817469,0.09014297762035203
-0.01264044943820225,0.08036314619148296,0.09014297762035206
-0.011235955056179803,0.08036981771868879,0.09014297762035206
-0.0098314606741573,0.08037582120988469,0.09014297762035209
-0.008426966292134852,0.08038111379941684,0.09014297762035207
-0.007022471910112349,0.08038565770748989,0.09014297762035203
-0.005617977528089901,0.0803894205043067,0.09014297762035207
-0.004213483146067454,0.080392375337893,0.09014297762035207
-0.0028089887640449507,0.08039450112349436,0.09014297762035206
-0.001404494382022503,0.08039578269277406,0.09014297762035212
0.0,0.08039621090140471,0.09014297762035206
0.001404494382022503,0.08039578269403592,0.09014297762035206
0.002808988764044895,0.08039450112601891,0.09014297762035206
0.004213483146067398,0.08039237534168159,0.09014297762035203
0.005617977528089901,0.0803894205093616,0.09014297762035207
0.0070224719101122934,0.08038565771381398,0.09014297762035207
0.008426966292134797,0.0803811138070137,0.09014297762035207
0.0098314606741573,0.08037582121875853,0.09014297762035207
0.011235955056179803,0.08036981772884445,0.09014297762035203
0.012640449438202195,0.08036314620292588,0.09014297762035203
0.014044943820224698,0.08035585429448298,0.09014297762035207
0.015449438202247201,0.08034799411559383,0.09014297762035207
0.016853932584269593,0.08033962187944704,0.09014297762035206
0.018258426966292096,0.08033079751772869,0.09014297762035203
0.0196629213483146,0.080321584276172,0.09014297762035207
0.021067415730337102,0.08031204829167192,0.09014297762035203
0.022471910112359494,0.08030225815443572,0.09014297762035203
0.023876404494381998,0.08029228445866833,0.09014297762035203
0.0252808988764045,0.08028219934527696,0.09014297762035203
0.026685393258427004,0.0802720760400272,0.09014297762035207
0.028089887640449396,0.08026198839049424,0.09014297762035203
0.0294943820224719,0.0802520104050313,0.09014297762035203
0.030898876404494402,0.08024221579682798,0.09014297762035206
0.032303370786516794,0.08023267753595602,0.09014297762035203
0.0337078651685393,0.08022346741210645,0.09014297762035203
0.0351123595505618,0.08021465561051214,0.09014297762035207
0.0365168539325843,0.08020631030332927,0.09014297762035203
0.037921348314606695,0.08019849725852557,0.09014297762035206
0.0393258426966292,0.08019127946809662,0.09014297762035207
0.0407303370786517,0.08018471679720506,0.09014297762035206
0.042134831460674094,0.08017886565562234,0.09014297762035207
0.0435393258426966,0.08017377869264326,0.09014297762035206
0.0449438202247191,0.08016950451645032,0.09014297762035206
0.0463483146067416,0.08016608743872507,0.09014297762035203
0.047752808988763995,0.08016356724514283,0.09014297762035206
0.0491573033707865,0.08016197899224277,0.09014297762035207
0.050561797752809,0.08016135283104131,0.09014297762035207
0.05196629213483139,0.08016171385764935,0.09014297762035203
0.053370786516853896,0.08016308199106788,0.09014297762035202
0.0547752808988764,0.08016547187826098,0.09014297762035206
0.0561797752808989,0.08016889282655175,0.09014297762035207
0.057584269662921295,0.08017334876333829,0.09014297762035207
0.0589887640449438,0.08017883822309425,0.09014297762035207
0.0603932584269663,0.08018535436158736,0.09014297762035203
0.061797752808988804,0.08019288499722611,0.09014297762035206
0.0632022471910112,0.08020141267941883,0.09014297762035206
0.0646067415730337,0.08021091478380189,0.09014297762035207
0.0660112359550562,0.08022136363416012,0.09014297762035206
0.0674157303370786,0.08023272665081857,0.09014297762035203
0.0688202247191011,0.08024496652523248,0.09014297762035207
0.0702247191011236,0.0802580414204303,0.09014297762035207
0.0716292134831461,0.08027190519688346,0.09014297762035203
0.0730337078651685,0.08028650766327342,0.09014297762035207
0.074438202247191,0.08030179485150672,0.09014297762035206
0.0758426966292135,0.08031770931519279,0.09014297762035203
0.0772471910112359,0.0803341904506425,0.09014297762035206
0.0786516853932584,0.08035117483927559,0.09014297762035207
0.0800561797752809,0.08036859661013727,0.09014297762035206
0.0814606741573034,0.08038638782102701,0.09014297762035202
0.0828651685393258,0.08040447885653355,0.09014297762035206
0.0842696629213483,0.0804227988410564,0.09014297762035203
0.0856741573033708,0.08044127606467746,0.09014297762035207
0.0870786516853932,0.08045983841953261,0.09014297762035203
0.0884831460674157,0.08047841384412364,0.09014297762035199
0.0898876404494382,0.08049693077281672,0.09014297762035202
0.0912921348314607,0.08051531858758887,0.090142977620352
0.0926966292134831,0.08053350806892737,0.09014297762035199
0.0941011235955056,0.0805514318426475,0.09014297762035196
0.0955056179775281,0.0805690248192898,0.09014297762035195
0.0969101123595505,0.0805862246226831,0.09014297762035195
0.098314606741573,0.08060297200422184,0.09014297762035191
0.0997191011235955,0.080619211239408,0.09014297762035181
0.101123595505618,0.08063489050324901,0.09014297762035177
0.1025280898876404,0.08064996222118848,0.09014297762035176
0.1039325842696629,0.08066438339237267,0.09014297762035167
0.1053370786516854,0.08067811588222698,0.09014297762035155
0.10674157303370779,0.08069112668152628,0.0901429776203514
0.1081460674157303,0.08070338812939568,0.09014297762035124
0.1095505617977528,0.08071487809796535,0.0901429776203511
0.1109550561797753,0.08072558013672555,0.09014297762035081
0.1123595505617977,0.08073548357497883,0.09014297762035049
0.1137640449438202,0.08074458358116318,0.09014297762035019
0.1151685393258427,0.08075288117821544,0.09014297762034966
0.1165730337078652,0.0807603832145543,0.0901429776203491
0.1179775280898876,0.08076710229068057,0.09014297762034841
0.1193820224719101,0.08077305664181322,0.09014297762034751
0.1207865168539326,0.0807782699773941,0.09014297762034645
0.122191011235955,0.08078277127870274,0.09014297762034512
0.1235955056179775,0.08078659455621096,0.09014297762034346
0.125,0.08078977856867654,0.09014297762034143
0.1264044943820225,0.08079236650631716,0.09014297762033895
0.1278089887640449,0.08079440564071687,0.09014297762033588
0.1292134831460674,0.0807959469443934,0.09014297762033213
0.1306179775280899,0.08079704468319254,0.09014297762032747
0.1320224719101123,0.08079775598487256,0.09014297762032181
0.1334269662921348,0.08079814038739709,0.09014297762031484
0.1348314606741573,0.08079825937056617,0.09014297762030633
0.1362359550561798,0.08079817587468321,0.09014297762029586
0.1376404494382022,0.08079795380998314,0.0901429776202831
0.1390449438202247,0.08079765756053044,0.09014297762026753
0.1404494382022472,0.08079735148624413,0.09014297762024849
0.1418539325842696,0.08079709942661663,0.09014297762022527
0.1432584269662921,0.08079696420957341,0.090142977620197
0.1446629213483146,0.08079700716876999,0.09014297762016249
0.1460674157303371,0.08079728767245001,0.09014297762012052
0.1474719101123595,0.08079786266679626,0.09014297762006955
0.148876404494382,0.08079878623649707,0.09014297762000757
0.1502808988764045,0.08080010918503543,0.09014297761993227
0.151685393258427,0.08080187863698361,0.090142977619841
0.1530898876404494,0.08080413766436327,0.09014297761973035
0.1544943820224719,0.08080692493890942,0.09014297761959629
0.1558988764044944,0.080810274411864,0.09014297761943409
0.1573033707865168,0.08081421502271881,0.09014297761923797
0.1587078651685393,0.08081877043813879,0.09014297761900102
0.1601123595505618,0.080823958822118,0.09014297761871493
0.1615168539325843,0.08082979263826233,0.09014297761836979
0.1629213483146067,0.08083627848494712,0.09014297761795381
0.1643258426966292,0.08084341696397572,0.09014297761745288
0.1657303370786517,0.08085120258325135,0.09014297761685
0.1671348314606741,0.08085962369388333,0.09014297761612511
0.1685393258426966,0.0808686624620674,0.09014297761525421
0.1699438202247191,0.08087829487601178,0.09014297761420867
0.1713483146067416,0.08088849078811876,0.09014297761295458
0.172752808988764,0.08089921399258093,0.09014297761145144
0.1741573033707865,0.08091042233849498,0.09014297760965134
0.175561797752809,0.0809220678785472,0.09014297760749727
0.1769662921348314,0.08093409705326499,0.09014297760492174
0.1783707865168539,0.08094645091076423,0.09014297760184477
0.1797752808988764,0.0809590653618452,0.09014297759817166
0.1811797752808989,0.0809718714701985,0.09014297759379052
0.1825842696629213,0.08098479577737377,0.09014297758856897
0.1839887640449438,0.0809977606620349,0.09014297758235092
0.1853932584269663,0.08101068473287698,0.09014297757495206
0.1867977528089887,0.08102348325440621,0.09014297756615536
0.1882022471910112,0.08103606860459059,0.09014297755570506
0.1896067415730337,0.08104835076316855,0.09014297754330043
0.1910112359550562,0.08106023782916379,0.09014297752858776
0.1924157303370786,0.08107163656589376,0.09014297751115175
0.1938202247191011,0.08108245297147922,0.09014297749050497
0.1952247191011236,0.0810925928725696,0.09014297746607584
0.196629213483146,0.08110196253869331,0.09014297743719484
0.1980337078651685,0.08111046931433127,0.09014297740307824
0.199438202247191,0.08111802226549676,0.09014297736280945
0.2008426966292135,0.08112453283729522,0.09014297731531735
0.2022471910112359,0.08112991551863707,0.09014297725935162
0.2036516853932584,0.08113408850998854,0.0901429771934536
0.2050561797752809,0.081136974389782,0.09014297711592324
0.2064606741573034,0.0811385007748669,0.09014297702478087
0.2078651685393258,0.08113860097017996,0.09014297691772334
0.2092696629213483,0.08113721460264176,0.09014297679207318
0.2106741573033708,0.08113428823416705,0.09014297664472062
0.2120786516853932,0.08112977594859798,0.09014297647205702
0.2134831460674157,0.08112363990734645,0.09014297626989819
0.2148876404494382,0.08111585086856365,0.09014297603339724
0.2162921348314607,0.08110638866474344,0.09014297575694405
0.2176966292134831,0.08109524263381444,0.09014297543405099
0.2191011235955056,0.08108241199898476,0.09014297505722237
0.2205056179775281,0.08106790619286786,0.0901429746178048
0.2219101123595505,0.08105174512174466,0.09014297410581776
0.223314606741573,0.08103395936619602,0.09014297350975964
0.2247191011235955,0.08101459031476942,0.09014297281638782
0.226123595505618,0.08099369022782514,0.0901429720104684
0.2275280898876404,0.08097132222922432,0.09014297107449215
0.2289325842696629,0.08094756022408031,0.09014296998835222
0.2303370786516854,0.08092248874137993,0.09014296872897942
0.2317415730337078,0.08089620270088838,0.09014296726992863
0.2331460674157303,0.08086880710437634,0.09014296558091196
0.2345505617977528,0.08084041665183578,0.0901429636272706
0.2359550561797753,0.08081115528398079,0.09014296136937945
0.2373595505617977,0.08078115565294972,0.09014295876197526
0.2387640449438202,0.08075055852372688,0.09014295575340052
0.2401685393258427,0.08071951210938348,0.09014295228475229
0.2415730337078652,0.08068817134378456,0.09014294828892584
0.2429775280898876,0.08065669709592098,0.09014294368954065
0.2443820224719101,0.08062525533049468,0.0901429383997355
0.2457865168539326,0.08059401621980701,0.09014293232081892
0.247191011235955,0.08056315321237056,0.0901429253407578
0.2485955056179775,0.08053284206398122,0.09014291733248819
0.25,0.08050325983724788,0.09014290815202752
0.2514044943820225,0.08047458387578023,0.09014289763636875
0.2528089887640449,0.08044699075938082,0.09014288560113255
0.2542134831460674,0.08042065524667795,0.09014287183795336
0.2556179775280899,0.08039574921167172,0.09014285611157115
0.2570224719101123,0.08037244058064866,0.09014283815660104
0.2584269662921348,0.08035089227585607,0.09014281767394622
0.2598314606741573,0.0803312611722186,0.09014279432682225
0.2612359550561798,0.08031369707323058,0.09014276773635263
0.2626404494382022,0.08029834171197363,0.09014273747669657
0.2640449438202247,0.0802853277829958,0.09014270306966424
0.2654494382022472,0.08027477801055061,0.0901426639787727
0.2668539325842696,0.08026680425843719,0.09014261960269114
0.2682584269662921,0.08026150668641044,0.0901425692680215
0.2696629213483146,0.0802589729578518,0.09014251222135485
0.2710674157303371,0.08025927750310405,0.09014244762054288
0.2724719101123595,0.08026248084258902,0.09014237452511473
0.273876404494382,0.08026862897354453,0.09014229188577107
0.2752808988764045,0.08027775282393812,0.09014219853287693
0.2766853932584269,0.08028986777684834,0.09014209316387457
0.2780898876404494,0.08030497326834131,0.09014197432953008
0.2794943820224719,0.08032305246162222,0.09014184041892367
0.2808988764044944,0.08034407199999799,0.09014168964308908
0.2823033707865168,0.08036798184095872,0.09014152001720101
0.2837078651685393,0.08039471517345623,0.0901413293412059
0.2851123595505618,0.08042418842024185,0.09014111517878588
0.2865168539325842,0.08045630132690573,0.09014087483454002
0.2879213483146067,0.0804909371390407,0.09014060532926388
0.2893258426966292,0.08052796286873246,0.09014030337320182
0.2907303370786517,0.08056722965134222,0.09013996533714258
0.2921348314606741,0.08060857319330654,0.09013958722122555
0.2935393258426966,0.08065181431141552,0.09013916462131938
0.2949438202247191,0.08069675956374948,0.09013869269283198
0.2963483146067416,0.08074320197214786,0.09013816611180799
0.297752808988764,0.08079092183575085,0.0901375790331669
0.2991573033707865,0.0808396876347901,0.09013692504593297
0.300561797752809,0.08088925702340878,0.09013619712530675
0.3019662921348314,0.08093937790986057,0.09013538758142829
0.3033707865168539,0.08098978962197327,0.09013448800468123
0.3047752808988764,0.0810402241552624,0.09013348920738949
0.3061797752808989,0.0810904075005479,0.09013238116176031
0.3075842696629213,0.08114006104736327,0.09013115293393056
0.3089887640449438,0.08118890305885398,0.09012979261397885
0.3103932584269663,0.08123665021324612,0.0901282872417725
0.3117977528089887,0.08128301920632922,0.0901266227285245
0.3132022471910112,0.08132772840874945,0.09012478377394771
0.3146067415730337,0.08137049957125268,0.0901227537789025
0.3160112359550562,0.08141105957036128,0.0901205147534473
0.3174157303370786,0.08144914218632253,0.09011804722021786
0.3188202247191011,0.08148448990453731,0.09011533011307547
0.3202247191011236,0.08151685573107403,0.09011234067098557
0.321629213483146,0.08154600501230715,0.09010905432710768
0.3230337078651685,0.08157171724819579,0.09010544459310105
0.324438202247191,0.08159378788825174,0.09010148293867674
0.3258426966292135,0.08161203009884069,0.09009713866645383
0.3272471910112359,0.08162627649012905,0.0900923787822071
0.3286516853932584,0.08163638079073618,0.0900871678606277
0.3300561797752809,0.08164221945798855,0.09008146790675067
0.3314606741573034,0.08164369321160182,0.09007523821324175
0.3328651685393258,0.08164072847864758,0.09006843521377395
0.3342696629213483,0.08163327873779531,0.09006101233276656
0.3356741573033708,0.08162132575106412,0.09005291983180073
0.3370786516853932,0.08160488067166838,0.09004410465307254
0.3384831460674157,0.08158398501700687,0.09003451026028902
0.3398876404494382,0.08155871149641418,0.09002407647746256
0.3412921348314607,0.08152916468397435,0.09001273932610628
0.3426966292134831,0.08149548152747865,0.09000043086138433
0.3441011235955056,0.08145783168549064,0.08998707900782152
0.3455056179775281,0.08141641768545584,0.08997260739522651
0.3469101123595505,0.08137147489685036,0.08995693519553534
0.348314606741573,0.08132327131449597,0.08993997696133073
0.3497191011235955,0.08127210714836831,0.08992164246684327
0.351123595505618,0.08121831421747648,0.08990183655228792
0.3525280898876404,0.08116225514668912,0.08988045897243528
0.3539325842696629,0.08110432236670649,0.08985740425036244
0.3553370786516854,0.08104493691872175,0.08983256153736688
0.3567415730337078,0.08098454706666137,0.08980581448006712
0.3581460674157303,0.08092362672123184,0.08977704109574557
0.3595505617977528,0.08086267368131725,0.08974611365701993
0.3609550561797753,0.08080220769954997,0.08971289858695293
0.3623595505617977,0.08074276838011148,0.08967725636573005
0.3637640449438202,0.08068491291799221,0.08963904145004647
0.3651685393258427,0.0806292136900426,0.08959810220635353
0.3665730337078651,0.08057625570916892,0.08955428085911128
0.3679775280898876,0.08052663395396056,0.08950741345518957
0.3693820224719101,0.08048095058687028,0.0894573298455415
0.3707865168539326,0.08043981207480003,0.08940385368525186
0.372191011235955,0.08040382622656843,0.08934680245303081
0.3735955056179775,0.080373599162244,0.08928598749118162
0.375,0.08034973222972516,0.0892212140670245
0.3764044943820224,0.08033281888422483,0.08915228145669872
0.3778089887640449,0.08032344154648415,0.08907898305220006
0.3792134831460674,0.0803221684555866,0.08900110649243556
0.3806179775280899,0.08032955053218854,0.08891843381899273
0.3820224719101123,0.08034611826781331,0.08883074165723079
0.3834269662921348,0.08037237865559328,0.08873780142319966
0.3848314606741573,0.08040881217748318,0.08863937955678707
0.3862359550561798,0.08045586986252379,0.0885352377813798
0.3876404494382022,0.08051397043020943,0.0884251333902043
0.3890449438202247,0.08058349753241986,0.08830881955938744
0.3904494382022472,0.08066479710671924,0.08818604568764647
0.3918539325842696,0.0807581748531176,0.08805655776238402
0.3932584269662921,0.0808638938456387,0.08792009875182494
0.3946629213483146,0.08098217228924805,0.08777640902269374
0.3960674157303371,0.08111318143188624,0.08762522678279012
0.3974719101123595,0.08125704364051646,0.08746628854767845
0.398876404494382,0.08141383064925611,0.08729932963056919
0.4002808988764045,0.08158356198681355,0.087124084654331
0.4016853932584269,0.08176620358960948,0.08694028808443903
0.4030898876404494,0.08196166660612428,0.08674767478153336
0.4044943820224719,0.0821698063971899,0.08654598057213864
0.4058988764044944,0.08239042173613613,0.08633494283597531
0.4073033707865168,0.08262325421191374,0.0861143011081829
0.4087078651685393,0.08286798783754638,0.08588379769467179
0.4101123595505618,0.08312424886552,0.08564317829872692
0.4115168539325842,0.0833916058109951,0.08539219265690028
0.4129213483146067,0.08366956968302594,0.08513059518215763
0.4143258426966292,0.08395759442329562,0.08485814561217987
0.4157303370786517,0.08425507755121733,0.08457460966066878
0.4171348314606741,0.08456136101361757,0.08427975966946649
0.4185393258426966,0.08487573223659639,0.08397337525927151
0.4199438202247191,0.08519742537656037,0.08365524397671704
0.4213483146067416,0.08552562276683441,0.08332516193557547
0.422752808988764,0.08585945655568468,0.08298293444986093
0.4241573033707865,0.08619801053102247,0.08262837665662336
0.425561797752809,0.08654032212650291,0.08226131412626005
0.4269662921348314,0.08688538460319181,0.08188158345821404
0.4283707865168539,0.08723214940043539,0.08148903285998418
0.4297752808988764,0.08757952864904033,0.08108352270743706
0.4311797752808989,0.08792639783935564,0.08066492608448408
0.4325842696629213,0.08827159863633532,0.08023312930027279
0.4339887640449438,0.08861394183316622,0.07978803238213147
0.4353932584269663,0.08895221043455775,0.07932954954260667
0.4367977528089887,0.08928516286032327,0.07885760961903757
0.4382022471910112,0.0896115362594279,0.07837215648422362
0.4396067415730337,0.08993004992424941,0.07787314942685734
0.4410112359550562,0.09023940879438958,0.07736056350051373
0.4424157303370786,0.09053830703899646,0.07683438984011123
0.4438202247191011,0.09082543170620898,0.07629463594488352
0.4452247191011236,0.09109946642802128,0.07574132592702795
0.446629213483146,0.09135909516859313,0.07517450072532234
0.4480337078651685,0.09160300600379641,0.07459421828312807
0.449438202247191,0.09182989491960183,0.07400055369032302
0.4508426966292135,0.0920384696167712,0.07339359928882942
0.4522471910112359,0.09222745330922867,0.07277346474152366
0.4536516853932584,0.09239558850344977,0.07214027706443123
0.4550561797752809,0.09254164074622186,0.07149418062222511
0.4564606741573033,0.09266440232820265,0.07083533708715405
0.4578651685393258,0.0927626959308284,0.07016392536163324
0.4592696629213483,0.0928353782043065,0.0694801414648304
0.4606741573033708,0.09288134326466185,0.06878419838367468
0.4620786516853932,0.09289952609809546,0.06807632588880612
0.4634831460674157,0.09288890586125334,0.06735677031606772
0.4648876404494382,0.0928485090663904,0.06662579431422137
0.4662921348314606,0.0927774126408503,0.06588367655964092
0.4676966292134831,0.09267474685075483,0.065130711438804
0.4691011235955056,0.09253969807931293,0.0643672086994671
0.4705056179775281,0.09237151145070881,0.06359349307146236
0.4719101123595505,0.09216949329110644,0.0628099038581085
0.473314606741573,0.0919330134189153,0.062016794499272325
0.4747191011235955,0.09166150725708984,0.06121453210716043
0.476123595505618,0.09135447776087942,0.060403496975954374
0.4775280898876404,0.09101149715510454,0.05958408206643769
0.4789325842696629,0.0906322084757032,0.058756692466788225
0.4803370786516854,0.09021632691096344,0.05792174483073618
0.4817415730337078,0.08976364093853183,0.05707966679430527
0.4831460674157303,0.08927401325496108,0.05623089637237435
0.4845505617977528,0.08874738149522704,0.055375881336310585
0.4859550561797753,0.08818375874030517,0.054515078573935186
0.4873595505617977,0.0875832338115473,0.05364895343309404
0.4887640449438202,0.08694597135123773,0.05277797905011156
0.4901685393258427,0.08627221168933585,0.051902635664412715
0.4915730337078651,0.08556227049702103,0.051023409920600116
0.4929775280898876,0.0848165382282567,0.05014079415927802
0.4943820224719101,0.08403547935117263,0.04925528569791629
0.4957865168539326,0.08321963137163214,0.048367386103047146
0.497191011235955,0.08236960365190601,0.047477600455089794
0.4985955056179775,0.08148607602791726,0.0465864366070965
0.5,0.08056979722904772,0.04569440443871573


==> Figs/minimax_th_b0.5_sig0.1.csv <==
x,y,z
-0.5,0.14447195534181123,0.09076589324889175
-0.49859550561797755,0.14513480270593945,0.09165818563070938
-0.49719101123595505,0.14578370906872112,0.09255026081677639
-0.4957865168539326,0.14641859882050123,0.09344199099034492
-0.4943820224719101,0.14703940361319237,0.09433324846154209
-0.49297752808988765,0.14764606237186645,0.09522390571431456
-0.49157303370786515,0.14823852130081916,0.09611383545329927
-0.4901685393258427,0.14881673388412303,0.09700291065059874
-0.4887640449438202,0.14938066088068927,0.09789100459244134
-0.48735955056179775,0.1499302703138638,0.09877799092570604
-0.4859550561797753,0.15046553745558786,0.09966374370429183
-0.4845505617977528,0.15098644480515955,0.1005481374353112
-0.48314606741573035,0.15149298206263526,0.1014310471250874
-0.48174157303370785,0.15198514609691768,0.10231234832493576
-0.4803370786516854,0.1524629409085792,0.10319191717670803
-0.4789325842696629,0.15292637758747776,0.10406963045808074
-0.47752808988764045,0.1533754742652227,0.10494536562756566
-0.476123595505618,0.15381025606255724,0.10581900086922408
-0.4747191011235955,0.15423075503172537,0.10669041513706308
-0.47331460674157305,0.15463701009389866,0.10755948819909408
-0.47191011235955055,0.15502906697173932,0.10842610068103463
-0.4705056179775281,0.15540697811718573,0.1092901341096308
-0.4691011235955056,0.15577080263454415,0.11015147095558311
-0.46769662921348315,0.15612060619898133,0.11100999467605237
-0.4662921348314607,0.15645646097051197,0.11186558975672879
-0.4648876404494382,0.15677844550358244,0.1127181417534421
-0.46348314606741575,0.1570866446523533,0.11356753733329253
-0.46207865168539325,0.15738114947179022,0.11441366431528459
-0.4606741573033708,0.15766205711467227,0.11525641171044136
-0.4592696629213483,0.15792947072463653,0.11609566976138136
-0.45786516853932585,0.15818349932537323,0.11693132998133622
-0.4564606741573034,0.15842425770609708,0.11776328519259201
-0.4550561797752809,0.15865186630341788,0.11859142956433166
-0.4536516853932584,0.1588664510797384,0.119415658649861
-0.45224719101123595,0.1590681433983114,0.1202358694231982
-0.4508426966292135,0.15925707989508908,0.12105196031500738
-0.449438202247191,0.15943340234749986,0.12186383124785673
-0.44803370786516855,0.1595972575402922,0.12267138367078316
-0.44662921348314605,0.15974879712858508,0.12347452059314265
-0.4452247191011236,0.15988817749826695,0.12427314661773003
-0.4438202247191011,0.16001555962388844,0.12506716797314765
-0.44241573033707865,0.16013110892419308,0.12585649254540437
-0.4410112359550562,0.16023499511543302,0.1266410299087291
-0.4396067415730337,0.16032739206261834,0.12742069135557793
-0.43820224719101125,0.16040847762884763,0.12819538992581883
-0.43679775280898875,0.16047843352287014,0.12896504043507603
-0.4353932584269663,0.1605374451450289,0.1297295595022171
-0.4339887640449438,0.16058570143173534,0.1304888655759656
-0.43258426966292135,0.16062339469862505,0.1312428789606217
-0.4311797752808989,0.16065072048254544,0.1319915218408775
-0.4297752808988764,0.1606678773825246,0.13273471830570646
-0.42837078651685395,0.1606750668998703,0.13347239437131647
-0.42696629213483145,0.16067249327754818,0.13420447800314708
-0.425561797752809,0.16066036333898562,0.1349308991368989
-0.4241573033707865,0.1606388863264483,0.13565158969857932
-0.42275280898876405,0.16060827373913414,0.1363664836235512
-0.4213483146067416,0.16056873917112738,0.1370755168745717
-0.4199438202247191,0.16052049814935554,0.13777862745880604
-0.4185393258426966,0.16046376797168785,0.1384757554438075
-0.41713483146067415,0.1603987675453139,0.1391668429724475
-0.4157303370786517,0.16032571722553712,0.13985183427678788
-0.4143258426966292,0.16024483865511674,0.14053067569088307
-0.41292134831460675,0.16015635460428923,0.1412033156625012
-0.4115168539325843,0.16006048881159543,0.14186970476375688
-0.4101123595505618,0.15995746582564163,0.1425297957006445
-0.4087078651685393,0.15984751084791302,0.14318354332146513
-0.40730337078651685,0.1597308495767634,0.14383090462413867
-0.4058988764044944,0.15960770805269314,0.14447183876239567
-0.4044943820224719,0.1594783125050308,0.14510630705084088
-0.40308988764044945,0.15934288920012818,0.14573427296888458
-0.401685393258427,0.15920166429117433,0.1463557021635368
-0.4002808988764045,0.15905486366973226,0.14697056245106044
-0.398876404494382,0.1589027128190981,0.14757882381747972
-0.39747191011235955,0.1587454366695781,0.14818045841794353
-0.3960674157303371,0.15858325945577745,0.14877544057494058
-0.3946629213483146,0.15841640457598877,0.14936374677536632
-0.39325842696629215,0.15824509445376642,0.1499453556664429
-0.39185393258426965,0.1580695504017697,0.15052024805049258
-0.3904494382022472,0.15788999248795135,0.15108840687856745
-0.3890449438202247,0.15770663940416862,0.15164981724293738
-0.38764044943820225,0.15751970833728723,0.15220446636844234
-0.3862359550561798,0.15732941484284663,0.15275234360271245
-0.3848314606741573,0.15713597272135196,0.15329344040526166
-0.38342696629213485,0.15693959389725284,0.15382775033546367
-0.38202247191011235,0.15674048830066825,0.15435526903941624
-0.3806179775280899,0.15653886375191248,0.15487599423570345
-0.3792134831460674,0.15633492584887218,0.15538992570006638
-0.37780898876404495,0.15612887785728558,0.15589706524899155
-0.3764044943820225,0.15592092060396784,0.1563974167222312
-0.375,0.1557112523730253,0.15689098596426576
-0.3735955056179775,0.1555000688050994,0.15737778080472412
-0.37219101123595505,0.1552875627996769,0.1578578110377763
-0.3707865168539326,0.15507392442049975,0.15833108840051327
-0.3693820224719101,0.15485934080410937,0.15879762655033194
-0.36797752808988765,0.15464399607155038,0.15925744104134218
-0.3665730337078652,0.15442807124326532,0.15971054929981543
-0.3651685393258427,0.15421174415720149,0.160156970598693
-0.3637640449438202,0.15399518939015452,0.16059672603117692
-0.36235955056179775,0.15377857818236734,0.16102983848342312
-0.3609550561797753,0.1535620783654048,0.1614563326063586
-0.3595505617977528,0.15334585429331768,0.16187623478664936
-0.35814606741573035,0.15313006677711336,0.1622895731168389
-0.3567415730337079,0.15291487302254275,0.16269637736468578
-0.3553370786516854,0.1527004265712173,0.16309667894172317
-0.3539325842696629,0.15248687724506285,0.16349051087106992
-0.35252808988764045,0.1522743710941189,0.16387790775451785
-0.351123595505618,0.15206305034768905,0.16425890573892526
-0.3497191011235955,0.15185305336884763,0.1646335424819446
-0.34831460674157305,0.15164451461230463,0.1650018571171135
-0.3469101123595506,0.1514375645856294,0.16536389021834072
-0.3455056179775281,0.1512323298138366,0.16571968376381532
-0.3441011235955056,0.151028932807329,0.16606928109937416
-0.34269662921348315,0.15082749203319618,0.1664127269013547
-0.3412921348314607,0.15062812188986552,0.16675006713896995
-0.3398876404494382,0.15043093268509866,0.167081349036236
-0.3384831460674157,0.15023603061732602,0.16740662103348522
-0.33707865168539325,0.15004351776031222,0.16772593274850056
-0.3356741573033708,0.14985349205114157,0.16803933493730208
-0.3342696629213483,0.14966604728151162,0.1683468794546242
-0.33286516853932585,0.1494812730923231,0.16864861921411198
-0.3314606741573034,0.1492992549715495,0.16894460814827816
-0.3300561797752809,0.1491200742553723,0.1692349011682493
-0.3286516853932584,0.14894380813256222,0.16951955412334072
-0.32724719101123595,0.14877052965208623,0.1697986237604935
-0.3258426966292135,0.14860030773392138,0.17007216768360628
-0.324438202247191,0.1484332071830489,0.17034024431280123
-0.32303370786516855,0.14826928870660389,0.1706029128436556
-0.3216292134831461,0.14810860893415528,0.17086023320643512
-0.3202247191011236,0.14795122044108258,0.17111226602536286
-0.3188202247191011,0.14779717177502114,0.17135907257795863
-0.31741573033707865,0.14764650748533883,0.17160071475448266
-0.3160112359550562,0.14749926815561054,0.1718372550175176
-0.3146067415730337,0.1473554904390491,0.17206875636172078
-0.31320224719101125,0.14721520709685249,0.17229528227378252
-0.3117977528089888,0.1470784470394231,0.17251689669261897
-0.3103932584269663,0.14694523537041235,0.1727336639698348
-0.3089887640449438,0.14681559343354186,0.1729456488304863
-0.30758426966292135,0.14668953886214794,0.17315291633417412
-0.3061797752808989,0.14656708563139545,0.17335553183649782
-0.3047752808988764,0.14644824411310314,0.17355356095090063
-0.30337078651685395,0.14633302113312002,0.1737470695109329
-0.3019662921348315,0.14622142003118782,0.1739361235329649
-0.300561797752809,0.1461134407232253,0.1741207891793709
-0.2991573033707865,0.14600907976596236,0.1743011327222174
-0.29775280898876405,0.14590833042385398,0.17447722050747586
-0.2963483146067416,0.14581118273819607,0.17464911891978754
-0.2949438202247191,0.14571762359836696,0.1748168943478038
-0.2935393258426966,0.1456276368151118,0.17498061315012292
-0.29213483146067415,0.14554120319578637,0.17514034162184866
-0.2907303370786517,0.14545830062147244,0.1752961459617879
-0.2893258426966292,0.14537890412587656,0.17544809224031002
-0.28792134831460675,0.14530298597591698,0.175596246367885
-0.2865168539325843,0.14523051575390666,0.1757406740643198
-0.2851123595505618,0.1451614604412319,0.17588144082870877
-0.2837078651685393,0.1450957845034288,0.1760186119101129
-0.28230337078651685,0.14503344997655326,0.17615225227898507
-0.2808988764044944,0.14497441655474091,0.17628242659935245
-0.2794943820224719,0.144918641678851,0.17640919920177026
-0.27808988764044945,0.14486608062608408,0.17653263405705633
-0.276685393258427,0.1448166866004653,0.17665279475081913
-0.2752808988764045,0.14477041082407968,0.17676974445878602
-0.273876404494382,0.1447272026289484,0.17688354592294195
-0.27247191011235955,0.14468700954943056,0.17699426142848312
-0.2710674157303371,0.14464977741503576,0.177101952781595
-0.2696629213483146,0.1446154504435323,0.1772066812880548
-0.26825842696629215,0.14458397133423348,0.1773085077326669
-0.2668539325842697,0.1445552813613469,0.1774074923595302
-0.2654494382022472,0.14452932046726943,0.1775036948531416
-0.2640449438202247,0.1445060273557117,0.1775971743203336
-0.26264044943820225,0.14448533958453566,0.17768798927304885
-0.2612359550561798,0.14446719365819138,0.17777619761194713
-0.2598314606741573,0.14445152511963702,0.17786185661084372
-0.25842696629213485,0.14443826864163087,0.17794502290197614
-0.2570224719101124,0.14442735811728183,0.1780257524620943
-0.2556179775280899,0.14441872674974968,0.17810410059936932
-0.2542134831460674,0.14441230714098735,0.17818012194111374
-0.25280898876404495,0.14440803137941804,0.1782538704223085
-0.2514044943820225,0.14440583112644503,0.1783253992749262
-0.25,0.14440563770169312,0.17839476101804447
-0.24859550561797755,0.1444073821668834,0.17846200744873772
-0.24719101123595505,0.14441099540824712,0.17852718963374023
-0.2457865168539326,0.14441640821738724,0.17859035790186645
-0.2443820224719101,0.14442355137049928,0.17865156183717928
-0.24297752808988765,0.14443235570586807,0.1787108502728934
-0.2415730337078652,0.14444275219955957,0.17876827128600203
-0.2401685393258427,0.14445467203923165,0.17882387219261098
-0.23876404494382025,0.14446804669599286,0.17887769954396948
-0.23735955056179775,0.14448280799423965,0.17892979912318213
-0.2359550561797753,0.14449888817941234,0.17898021594258673
-0.2345505617977528,0.14451621998360795,0.1790289942417819
-0.23314606741573035,0.1445347366889992,0.17907617748629198
-0.23174157303370785,0.14455437218900974,0.1791218083668498
-0.2303370786516854,0.14457506104720233,0.17916592879928203
-0.22893258426966295,0.14459673855384128,0.1792085799249827
-0.22752808988764045,0.14461934078009545,0.17924980211195302
-0.226123595505618,0.14464280462985338,0.17928963495639536
-0.2247191011235955,0.14466706788912748,0.1793281172848409
-0.22331460674157305,0.14469206927302866,0.179365287156795
-0.22191011235955055,0.14471774847029764,0.17940118186788045
-0.2205056179775281,0.14474404618538644,0.1794358379534644
-0.2191011235955056,0.14477090417808539,0.17946929119274668
-0.21769662921348315,0.14479826530069748,0.1795015766132951
-0.2162921348314607,0.1448260735327682,0.17953272849600801
-0.2148876404494382,0.14485427401338022,0.1795627803804868
-0.21348314606741575,0.14488281307103099,0.17959176507079913
-0.21207865168539325,0.14491163825111197,0.179619714641618
-0.2106741573033708,0.1449406983410159,0.17964666044471478
-0.2092696629213483,0.14496994339290056,0.17967263311579135
-0.20786516853932585,0.14499932474414287,0.17969766258163467
-0.2064606741573034,0.1450287950355195,0.17972177806757159
-0.2050561797752809,0.14505830822715632,0.1797450081052132
-0.20365168539325845,0.14508781961228984,0.17976738054046643
-0.20224719101123595,0.14511728582888922,0.179788922541798
-0.2008426966292135,0.1451466648691893,0.17980966060873554
-0.199438202247191,0.14517591608718852,0.17982962058058724
-0.19803370786516855,0.1452050002041685,0.1798488276453652
-0.1966292134831461,0.14523387931229328,0.17986730634889608
-0.1952247191011236,0.14526251687635042,0.1798850806041057
-0.19382022471910115,0.14529087773369614,0.1799021737004581
-0.19241573033707865,0.1453189280924701,0.1799186083135399
-0.1910112359550562,0.14534663552814495,0.17993440651476938
-0.1896067415730337,0.14537396897848015,0.17994958978122264
-0.18820224719101125,0.1454008987369465,0.1799641790055563
-0.18679775280898875,0.14542739644469233,0.17997819450601946
-0.1853932584269663,0.14545343508112102,0.1799916560365374
-0.18398876404494385,0.14547898895314967,0.1800045827968573
-0.18258426966292135,0.14550403368321987,0.18001699344274058
-0.1811797752808989,0.1455285461961308,0.18002890609619468
-0.1797752808988764,0.14555250470476463,0.1800403383557272
-0.17837078651685395,0.14557588869477378,0.18005130730661584
-0.17696629213483145,0.14559867890829872,0.18006182953118097
-0.175561797752809,0.14562085732678431,0.18007192111905085
-0.1741573033707865,0.14564240715296223,0.18008159767741083
-0.17275280898876405,0.14566331279206285,0.18009087434122517
-0.1713483146067416,0.14568355983232406,0.18009976578342385
-0.1699438202247191,0.14570313502485638,0.18010828622504502
-0.16853932584269665,0.14572202626292802,0.18011644944532448
-0.16713483146067415,0.14574022256072688,0.18012426879172477
-0.1657303370786517,0.14575771403165816,0.1801317571898965
-0.1643258426966292,0.14577449186623193,0.18013892715356403
-0.16292134831460675,0.14579054830959445,0.18014579079432835
-0.1615168539325843,0.14580587663875322,0.18015235983138314
-0.1601123595505618,0.145820471139545,0.18015864560113495
-0.15870786516853935,0.14583432708339283,0.1801646590667228
-0.15730337078651685,0.14584744070389657,0.18017041082743404
-0.1558988764044944,0.1458598091732973,0.18017591112800735
-0.1544943820224719,0.14587143057885577,0.180181169867822
-0.15308988764044945,0.1458823038991816,0.18018619660996735
-0.151685393258427,0.14589242898054702,0.1801910005901881
-0.1502808988764045,0.14590180651321705,0.18019559072570338
-0.14887640449438205,0.14591043800782685,0.18019997562389434
-0.14747191011235955,0.14591832577183203,0.18020416359085903
-0.1460674157303371,0.1459254728860578,0.18020816263982994
-0.1446629213483146,0.1459318831813692,0.1802119804994538
-0.14325842696629215,0.14593756121548374,0.1802156246219291
-0.14185393258426965,0.14594251224994376,0.18021910219100254
-0.1404494382022472,0.14594674222726609,0.18022242012981818
-0.13904494382022475,0.14595025774828305,0.18022558510862333
-0.13764044943820225,0.1459530660496871,0.18022860355232492
-0.1362359550561798,0.14595517498179073,0.1802314816479001
-0.1348314606741573,0.14595659298651054,0.18023422535165484
-0.13342696629213485,0.1459573290755827,0.18023684039633645
-0.13202247191011235,0.1459573928090173,0.18023933229809416
-0.1306179775280899,0.14595679427379493,0.18024170636329043
-0.1292134831460674,0.14595554406281075,0.1802439676951633
-0.12780898876404495,0.1459536532540667,0.18024612120033848
-0.1264044943820225,0.14595113339011573,0.18024817159519213
-0.125,0.14594799645775622,0.1802501234120666
-0.12359550561797755,0.1459442548679789,0.18025198100533668
-0.12219101123595505,0.1459399214361627,0.18025374855733076
-0.1207865168539326,0.14593500936252074,0.18025543008410497
-0.1193820224719101,0.1459295322127932,0.18025702944107294
-0.11797752808988765,0.14592350389918432,0.18025855032849325
-0.1165730337078652,0.14591693866154237,0.18025999629681277
-0.1151685393258427,0.14590985104877893,0.18026137075187212
-0.11376404494382025,0.1459022559005246,0.18026267695997003
-0.11235955056179775,0.1458941683290191,0.1802639180527921
-0.1109550561797753,0.1458856037012315,0.18026509703220317
-0.1095505617977528,0.14587657762121004,0.1802662167749063
-0.10814606741573035,0.14586710591265656,0.18026728003697065
-0.1067415730337079,0.1458572046017257,0.1802682894582287
-0.1053370786516854,0.14584688990004527,0.1802692475665471
-0.10393258426966295,0.14583617818795686,0.1802701567819707
-0.10252808988764045,0.14582508599797603,0.18027101942074375
-0.101123595505618,0.14581362999847022,0.18027183769921024
-0.0997191011235955,0.14580182697755537,0.18027261373759465
-0.09831460674157305,0.14578969382721005,0.18027334956366617
-0.09691011235955055,0.14577724752760934,0.1802740471162883
-0.0955056179775281,0.1457645051316782,0.18027470824885683
-0.09410112359550565,0.14575148374986688,0.18027533473262713
-0.09269662921348315,0.14573820053515002,0.18027592825993433
-0.0912921348314607,0.14572467266825287,0.1802764904473085
-0.0898876404494382,0.1457109173431063,0.18027702283848648
-0.08848314606741575,0.1456969517525351,0.18027752690732377
-0.08707865168539325,0.1456827930741835,0.18027800406060757
-0.0856741573033708,0.14566845845668197,0.18027845564077435
-0.0842696629213483,0.145653965006059,0.18027888292853433
-0.08286516853932585,0.14563932977240496,0.1802792871454032
-0.0814606741573034,0.14562456973679033,0.18027966945614743
-0.0800561797752809,0.1456097017984462,0.18028003097114023
-0.07865168539325845,0.14559474276221032,0.1802803727486354
-0.07724719101123595,0.14557970932624667,0.18028069579695735
-0.0758426966292135,0.14556461807004129,0.18028100107661213
-0.074438202247191,0.14554948544268248,0.18028128950232108
-0.07303370786516855,0.1455343277514293,0.18028156194497735
-0.0716292134831461,0.14551916115057462,0.18028181923353062
-0.0702247191011236,0.14550400163060717,0.18028206215680012
-0.06882022471910115,0.14548886500767821,0.18028229146521693
-0.06741573033707865,0.14547376691337688,0.18028250787250155
-0.0660112359550562,0.14545872278481936,0.180282712057274
-0.0646067415730337,0.14544374785505434,0.18028290466460156
-0.06320224719101125,0.1454288571437898,0.18028308630748555
-0.061797752808988804,0.1454140654484426,0.18028325756828753
-0.0603932584269663,0.14539938733551508,0.18028341900009867
-0.05898876404494385,0.14538483713229802,0.18028357112805327
-0.05758426966292135,0.14537042891890373,0.18028371445058788
-0.0561797752808989,0.14535617652062804,0.18028384944064801
-0.0547752808988764,0.1453420935006422,0.18028397654684408
-0.05337078651685395,0.14532819315301276,0.18028409619455968
-0.05196629213483145,0.1453144884960496,0.18028420878700968
-0.050561797752809,0.14530099226597804,0.1802843147062555
-0.049157303370786554,0.1452877169109336,0.18028441431417339
-0.04775280898876405,0.1452746745852748,0.18028450795338183
-0.0463483146067416,0.1452618771442103,0.18028459594812568
-0.0449438202247191,0.14524933613873492,0.18028467860512204
-0.04353932584269665,0.1452370628108685,0.1802847562143654
-0.04213483146067415,0.14522506808919186,0.18028482904989676
-0.0407303370786517,0.1452133625846724,0.18028489737053616
-0.0393258426966292,0.14520195658677115,0.18028496142057976
-0.03792134831460675,0.1451908600598238,0.18028502143046343
-0.0365168539325843,0.14518008263968632,0.18028507761739385
-0.0351123595505618,0.14516963363063562,0.18028513018594705
-0.03370786516853935,0.14515952200251606,0.18028517932863777
-0.03230337078651685,0.14514975638812128,0.1802852252264578
-0.030898876404494402,0.14514034508080004,0.18028526804938638
-0.0294943820224719,0.1451312960322765,0.18028530795687317
-0.02808988764044945,0.1451226168506729,0.18028534509829355
-0.026685393258427004,0.1451143147987235,0.18028537961337832
-0.0252808988764045,0.14510639679216877,0.18028541163261871
-0.023876404494382053,0.14509886939831748,0.18028544127764623
-0.02247191011235955,0.14509173883476625,0.1802854686615884
-0.021067415730337102,0.1450850109682651,0.18028549388940288
-0.0196629213483146,0.1450786913137166,0.18028551705818752
-0.01825842696629215,0.14507278503329937,0.1802855382574703
-0.016853932584269704,0.1450672969357038,0.18028555756947592
-0.015449438202247201,0.14506223147547118,0.18028557506937384
-0.014044943820224753,0.14505759275242386,0.18028559082550455
-0.01264044943820225,0.14505338451118027,0.1802856048995864
-0.011235955056179803,0.14504961014074247,0.18028561734690407
-0.0098314606741573,0.14504627267415085,0.1802856282164761
-0.008426966292134852,0.1450433747881959,0.18028563755120544
-0.007022471910112349,0.1450409188031817,0.18028564538801106
-0.005617977528089901,0.14503890668273356,0.18028565175794145
-0.004213483146067454,0.14503734003364552,0.1802856566862698
-0.0028089887640449507,0.14503622010576145,0.18028566019257272
-0.001404494382022503,0.1450355477918872,0.18028566229079065
0.0,0.14503532362772997,0.18028566298927007
0.001404494382022503,0.1450355477918627,0.18028566229079065
0.002808988764044895,0.1450362201057124,0.18028566019257275
0.004213483146067398,0.14503734003357197,0.18028565668626972
0.005617977528089901,0.14503890668263547,0.1802856517579414
0.0070224719101122934,0.14504091880305905,0.18028564538801103
0.008426966292134797,0.1450433747880487,0.18028563755120547
0.0098314606741573,0.1450462726739791,0.1802856282164761
0.011235955056179803,0.14504961014054615,0.1802856173469041
0.012640449438202195,0.14505338451095934,0.1802856048995865
0.014044943820224698,0.1450575927521783,0.18028559082550452
0.015449438202247201,0.14506223147520095,0.18028557506937384
0.016853932584269593,0.14506729693540887,0.18028555756947592
0.018258426966292096,0.1450727850329797,0.1802855382574703
0.0196629213483146,0.14507869131337225,0.18028551705818752
0.021067415730337102,0.14508501096789597,0.18028549388940285
0.022471910112359494,0.14509173883437232,0.1802854686615884
0.023876404494381998,0.1450988693978987,0.18028544127764629
0.0252808988764045,0.1451063967917251,0.18028541163261874
0.026685393258427004,0.1451143147982549,0.18028537961337832
0.028089887640449396,0.14512261685017927,0.18028534509829344
0.0294943820224719,0.14513129603175787,0.18028530795687325
0.030898876404494402,0.14514034508025633,0.1802852680493865
0.032303370786516794,0.14514975638755254,0.1802852252264578
0.0337078651685393,0.1451595220019221,0.18028517932863786
0.0351123595505618,0.14516963363001642,0.18028513018594705
0.0365168539325843,0.14518008263904184,0.18028507761739376
0.037921348314606695,0.14519086005915405,0.18028502143046338
0.0393258426966292,0.14520195658607601,0.18028496142057976
0.0407303370786517,0.14521336258395184,0.18028489737053616
0.042134831460674094,0.14522506808844585,0.18028482904989665
0.0435393258426966,0.14523706281009696,0.18028475621436538
0.0449438202247191,0.14524933613793778,0.180284678605122
0.0463483146067416,0.14526187714338754,0.18028459594812574
0.047752808988763995,0.14527467458442636,0.1802845079533818
0.0491573033707865,0.14528771691005943,0.18028441431417336
0.050561797752809,0.14530099226507806,0.18028431470625542
0.05196629213483139,0.14531448849512377,0.18028420878700963
0.053370786516853896,0.14532819315206108,0.1802840961945596
0.0547752808988764,0.1453420934996646,0.1802839765468441
0.0561797752808989,0.14535617651962446,0.18028384944064782
0.057584269662921295,0.14537042891787413,0.1802837144505879
0.0589887640449438,0.1453848371312423,0.18028357112805335
0.0603932584269663,0.1453993873344333,0.18028341900009867
0.061797752808988804,0.14541406544733473,0.1802832575682875
0.0632022471910112,0.1454288571426557,0.18028308630748546
0.0646067415730337,0.14544374785389408,0.18028290466460148
0.0660112359550562,0.14545872278363287,0.18028271205727392
0.0674157303370786,0.14547376691216413,0.18028250787250158
0.0688202247191011,0.14548886500643912,0.18028229146521688
0.0702247191011236,0.1455040016293418,0.1802820621568
0.0716292134831461,0.14551916114928293,0.18028181923353073
0.0730337078651685,0.1455343277501113,0.18028156194497735
0.074438202247191,0.14554948544133808,0.18028128950232108
0.0758426966292135,0.14556461806867055,0.18028100107661216
0.0772471910112359,0.14557970932484957,0.18028069579695738
0.0786516853932584,0.14559474276078688,0.1802803727486354
0.0800561797752809,0.14560970179699637,0.18028003097114023
0.0814606741573034,0.1456245697353142,0.1802796694561474
0.0828651685393258,0.14563932977090252,0.1802792871454032
0.0842696629213483,0.1456539650045303,0.18027888292853425
0.0856741573033708,0.14566845845512694,0.18027845564077447
0.0870786516853932,0.14568279307260232,0.1802780040606076
0.0884831460674157,0.1456969517509277,0.18027752690732377
0.0898876404494382,0.14571091734147273,0.18027702283848648
0.0912921348314607,0.14572467266659322,0.1802764904473084
0.0926966292134831,0.1457382005334643,0.1802759282599343
0.0941011235955056,0.14575148374815522,0.18027533473262708
0.0955056179775281,0.14576450512994063,0.18027470824885694
0.0969101123595505,0.145777247525846,0.18027404711628825
0.098314606741573,0.14578969382542098,0.1802733495636662
0.0997191011235955,0.14580182697574062,0.18027261373759473
0.101123595505618,0.14581362999662997,0.18027183769921032
0.1025280898876404,0.1458250859961103,0.18027101942074378
0.1039325842696629,0.14583617818606587,0.18027015678197067
0.1053370786516854,0.1458468898981291,0.18026924756654716
0.10674157303370779,0.14585720459978452,0.1802682894582287
0.1081460674157303,0.14586710591069046,0.18026728003697057
0.1095505617977528,0.14587657761921913,0.1802662167749063
0.1109550561797753,0.14588560369921602,0.18026509703220317
0.1123595505617977,0.14589416832697916,0.1802639180527921
0.1137640449438202,0.14590225589846043,0.18026267695997003
0.1151685393258427,0.14590985104669063,0.18026137075187207
0.1165730337078652,0.1459169386594302,0.1802599962968127
0.1179775280898876,0.14592350389704847,0.18025855032849317
0.1193820224719101,0.14592953221063384,0.18025702944107297
0.1207865168539326,0.14593500936033815,0.18025543008410488
0.122191011235955,0.14593992143395706,0.18025374855733073
0.1235955056179775,0.14594425486575055,0.18025198100533665
0.125,0.1459479964555053,0.18025012341206653
0.1264044943820225,0.14595113338784246,0.18024817159519213
0.1278089887640449,0.1459536532517715,0.1802461212003385
0.1292134831460674,0.14595554406049382,0.18024396769516343
0.1306179775280899,0.14595679427145658,0.18024170636329043
0.1320224719101123,0.14595739280665773,0.18023933229809408
0.1334269662921348,0.14595732907320239,0.1802368403963364
0.1348314606741573,0.1459565929841097,0.1802342253516548
0.1362359550561798,0.14595517497936975,0.1802314816479
0.1376404494382022,0.14595306604724634,0.18022860355232498
0.1390449438202247,0.1459502577458227,0.1802255851086232
0.1404494382022472,0.14594674222478674,0.18022242012981823
0.1418539325842696,0.14594251224744564,0.18021910219100248
0.1432584269662921,0.14593756121296728,0.1802156246219292
0.1446629213483146,0.1459318831788348,0.18021198049945372
0.1460674157303371,0.14592547288350585,0.18020816263982986
0.1474719101123595,0.14591832576926292,0.18020416359085897
0.148876404494382,0.14591043800524103,0.18019997562389434
0.1502808988764045,0.145901806510615,0.18019559072570335
0.151685393258427,0.1458924289779292,0.18019100059018803
0.1530898876404494,0.1458823038965485,0.18018619660996738
0.1544943820224719,0.14587143057620777,0.180181169867822
0.1558988764044944,0.14585980917063493,0.1801759111280073
0.1573033707865168,0.14584744070122038,0.18017041082743407
0.1587078651685393,0.1458343270807032,0.1801646590667228
0.1601123595505618,0.14582047113684252,0.18015864560113493
0.1615168539325843,0.14580587663603845,0.18015235983138314
0.1629213483146067,0.14579054830686794,0.18014579079432833
0.1643258426966292,0.14577449186349417,0.18013892715356392
0.1657303370786517,0.14575771402890975,0.1801317571898966
0.1671348314606741,0.14574022255796848,0.18012426879172472
0.1685393258426966,0.14572202626016012,0.18011644944532446
0.1699438202247191,0.14570313502207954,0.18010828622504502
0.1713483146067416,0.14568355982953896,0.1800997657834239
0.172752808988764,0.14566331278927014,0.1800908743412252
0.1741573033707865,0.14564240715016247,0.18008159767741083
0.175561797752809,0.14562085732397823,0.18007192111905096
0.1769662921348314,0.1455986789054868,0.18006182953118102
0.1783707865168539,0.1455758886919569,0.18005130730661595
0.1797752808988764,0.14555250470194336,0.18004033835572716
0.1811797752808989,0.1455285461933058,0.18002890609619468
0.1825842696629213,0.14550403368039191,0.18001699344274058
0.1839887640449438,0.14547898895031944,0.1800045827968573
0.1853932584269663,0.14545343507828923,0.17999165603653744
0.1867977528089887,0.1454273964418597,0.17997819450601946
0.1882022471910112,0.14540089873411377,0.17996417900555625
0.1896067415730337,0.14537396897564814,0.17994958978122258
0.1910112359550562,0.1453466355253144,0.17993440651476944
0.1924157303370786,0.14531892808964172,0.1799186083135398
0.1938202247191011,0.1452908777308708,0.1799021737004581
0.1952247191011236,0.14526251687352879,0.1798850806041057
0.196629213483146,0.14523387930947623,0.17986730634889614
0.1980337078651685,0.14520500020135685,0.1798488276453651
0.199438202247191,0.14517591608438304,0.17982962058058727
0.2008426966292135,0.1451466648663909,0.17980966060873554
0.2022471910112359,0.14511728582609867,0.179788922541798
0.2036516853932584,0.14508781960950806,0.17976738054046637
0.2050561797752809,0.14505830822438406,0.17974500810521327
0.2064606741573034,0.14502879503275773,0.17972177806757156
0.2078651685393258,0.14499932474139238,0.17969766258163455
0.2092696629213483,0.1449699433901623,0.17967263311579135
0.2106741573033708,0.14494069833829068,0.17964666044471467
0.2120786516853932,0.14491163824840075,0.1796197146416181
0.2134831460674157,0.14488281306833467,0.1795917650707991
0.2148876404494382,0.1448542740106997,0.17956278038048673
0.2162921348314607,0.14482607353010438,0.17953272849600801
0.2176966292134831,0.1447982652980513,0.1795015766132951
0.2191011235955056,0.14477090417545782,0.1794692911927466
0.2205056179775281,0.1447440461827784,0.17943583795346438
0.2219101123595505,0.14471774846771002,0.17940118186788048
0.223314606741573,0.14469206927046246,0.17936528715679492
0.2247191011235955,0.14466706788658365,0.17932811728484094
0.226123595505618,0.14464280462733287,0.17928963495639538
0.2275280898876404,0.14461934077759922,0.17924980211195304
0.2289325842696629,0.14459673855137034,0.17920857992498274
0.2303370786516854,0.14457506104475762,0.17916592879928206
0.2317415730337078,0.1445543721865922,0.1791218083668497
0.2331460674157303,0.14453473668660985,0.17907617748629204
0.2345505617977528,0.14451621998124786,0.17902899424178195
0.2359550561797753,0.14449888817708237,0.17898021594258673
0.2373595505617977,0.14448280799194083,0.1789297991231822
0.2387640449438202,0.14446804669372615,0.17887769954396937
0.2401685393258427,0.1444546720369982,0.17882387219261087
0.2415730337078652,0.14444275219736022,0.1787682712860021
0.2429775280898876,0.14443235570370386,0.1787108502728935
0.2443820224719101,0.1444235513683712,0.17865156183717928
0.2457865168539326,0.14441640821529633,0.17859035790186642
0.247191011235955,0.14441099540619443,0.17852718963374023
0.2485955056179775,0.1444073821648698,0.17846200744873766
0.25,0.14440563769971967,0.17839476101804436
0.2514044943820225,0.14440583112451272,0.17832539927492624
0.2528089887640449,0.1444080313775278,0.17825387042230847
0.2542134831460674,0.1444123071391403,0.1781801219411137
0.2556179775280899,0.14441872674794676,0.17810410059936926
0.2570224719101123,0.144427358115524,0.17802575246209437
0.2584269662921348,0.14443826863991924,0.17794502290197606
0.2598314606741573,0.14445152511797243,0.17786185661084367
0.2612359550561798,0.14446719365657482,0.1777761976119472
0.2626404494382022,0.14448533958296814,0.17768798927304894
0.2640449438202247,0.1445060273541942,0.17759717432033356
0.2654494382022472,0.1445293204658029,0.17750369485314152
0.2668539325842696,0.1445552813599323,0.17740749235953032
0.2682584269662921,0.14458397133287174,0.17730850773266696
0.2696629213483146,0.14461545044222446,0.1772066812880548
0.2710674157303371,0.14464977741378268,0.177101952781595
0.2724719101123595,0.14468700954823313,0.1769942614284832
0.273876404494382,0.1447272026278076,0.1768835459229419
0.2752808988764045,0.14477041082299646,0.17676974445878607
0.2766853932584269,0.1448166865994406,0.17665279475081913
0.2780898876404494,0.14486608062511871,0.17653263405705633
0.2794943820224719,0.14491864167794585,0.17640919920177023
0.2808988764044944,0.14497441655389684,0.17628242659935245
0.2823033707865168,0.14503344997577117,0.176152252278985
0.2837078651685393,0.14509578450270957,0.1760186119101129
0.2851123595505618,0.14516146044057632,0.1758814408287088
0.2865168539325842,0.14523051575331555,0.17574067406431987
0.2879213483146067,0.1453029859753913,0.175596246367885
0.2893258426966292,0.14537890412541696,0.1754480922403101
0.2907303370786517,0.14545830062107978,0.17529614596178805
0.2921348314606741,0.14554120319546135,0.1751403416218488
0.2935393258426966,0.1456276368148553,0.17498061315012298
0.2949438202247191,0.1457176235981797,0.1748168943478038
0.2963483146067416,0.14581118273807875,0.17464911891978754
0.297752808988764,0.14590833042380735,0.17447722050747583
0.2991573033707865,0.1460090797659871,0.17430113272221742
0.300561797752809,0.1461134407233221,0.17412078917937093
0.3019662921348314,0.14622142003135738,0.1739361235329649
0.3033707865168539,0.14633302113336288,0.17374706951093302
0.3047752808988764,0.14644824411342008,0.17355356095090055
0.3061797752808989,0.14656708563178705,0.17335553183649782
0.3075842696629213,0.14668953886261482,0.17315291633417415
0.3089887640449438,0.14681559343408454,0.17294564883048624
0.3103932584269663,0.1469452353710314,0.1727336639698348
0.3117977528089887,0.14707844704011902,0.17251689669261888
0.3132022471910112,0.14721520709762587,0.17229528227378257
0.3146067415730337,0.14735549043990048,0.1720687563617208
0.3160112359550562,0.14749926815654038,0.17183725501751748
0.3174157303370786,0.14764650748634756,0.17160071475448266
0.3188202247191011,0.14779717177610918,0.17135907257795857
0.3202247191011236,0.1479512204422504,0.17111226602536284
0.321629213483146,0.14810860893540323,0.17086023320643515
0.3230337078651685,0.1482692887079324,0.1706029128436556
0.324438202247191,0.14843320718445827,0.17034024431280115
0.3258426966292135,0.14860030773541197,0.17007216768360617
0.3272471910112359,0.1487705296536583,0.16979862376049354
0.3286516853932584,0.14894380813421618,0.1695195541233408
0.3300561797752809,0.1491200742571083,0.16923490116824919
0.3314606741573034,0.14929925497336782,0.16894460814827814
0.3328651685393258,0.14948127309422388,0.16864861921411203
0.3342696629213483,0.14966604728349514,0.16834687945462412
0.3356741573033708,0.14985349205320797,0.16803933493730214
0.3370786516853932,0.1500435177624617,0.16772593274850045
0.3384831460674157,0.15023603061955865,0.16740662103348528
0.3398876404494382,0.1504309326874145,0.1670813490362361
0.3412921348314607,0.15062812189226465,0.16675006713897
0.3426966292134831,0.15082749203567858,0.16641272690135472
0.3441011235955056,0.15102893280989488,0.16606928109937416
0.3455056179775281,0.15123232981648585,0.1657196837638154
0.3469101123595505,0.15143756458836197,0.16536389021834064
0.348314606741573,0.15164451461512038,0.1650018571171136
0.3497191011235955,0.1518530533717467,0.1646335424819447
0.351123595505618,0.1520630503506712,0.1642589057389253
0.3525280898876404,0.15227437109718395,0.16387790775451785
0.3539325842696629,0.1524868772482108,0.16349051087106992
0.3553370786516854,0.15270042657444788,0.16309667894172317
0.3567415730337078,0.1529148730258557,0.16269637736468584
0.3581460674157303,0.15313006678050858,0.16228957311683903
0.3595505617977528,0.15334585429679481,0.16187623478664936
0.3609550561797753,0.1535620783689636,0.16145633260635858
0.3623595505617977,0.15377857818600757,0.16102983848342312
0.3637640449438202,0.15399518939387571,0.16059672603117703
0.3651685393258427,0.15421174416100333,0.160156970598693
0.3665730337078651,0.15442807124714744,0.1597105492998154
0.3679775280898876,0.15464399607551244,0.1592574410413422
0.3693820224719101,0.15485934080815086,0.1587976265503319
0.3707865168539326,0.15507392442462026,0.15833108840051327
0.372191011235955,0.15528756280387582,0.15785781103777632
0.3735955056179775,0.15550006880937645,0.15737778080472414
0.375,0.15571125237737984,0.1568909859642658
0.3764044943820224,0.15592092060839935,0.15639741672223129
0.3778089887640449,0.15612887786179347,0.1558970652489916
0.3792134831460674,0.15633492585345585,0.15538992570006635
0.3806179775280899,0.1565388637565713,0.15487599423570345
0.3820224719101123,0.15674048830540163,0.15435526903941624
0.3834269662921348,0.15693959390205997,0.15382775033546367
0.3848314606741573,0.15713597272623236,0.15329344040526163
0.3862359550561798,0.1573294148477995,0.15275234360271242
0.3876404494382022,0.15751970834231188,0.1522044663684424
0.3890449438202247,0.15770663940926422,0.15164981724293738
0.3904494382022472,0.15788999249311714,0.15108840687856745
0.3918539325842696,0.15806955040700496,0.15052024805049266
0.3932584269662921,0.15824509445907026,0.1499453556664429
0.3946629213483146,0.15841640458136036,0.14936374677536635
0.3960674157303371,0.158583259461216,0.1487754405749406
0.3974719101123595,0.15874543667508267,0.1481804584179436
0.398876404494382,0.15890271282466784,0.1475788238174797
0.4002808988764045,0.15905486367536625,0.14697056245106038
0.4016853932584269,0.15920166429687158,0.14635570216353688
0.4030898876404494,0.15934288920588785,0.14573427296888458
0.4044943820224719,0.15947831251085187,0.14510630705084085
0.4058988764044944,0.15960770805857463,0.14447183876239567
0.4073033707865168,0.15973084958270434,0.14383090462413867
0.4087078651685393,0.15984751085391233,0.14318354332146507
0.4101123595505618,0.15995746583169831,0.14252979570064453
0.4115168539325842,0.1600604888177085,0.14186970476375693
0.4129213483146067,0.1601563546104575,0.14120331566250122
0.4143258426966292,0.16024483866133923,0.14053067569088304
0.4157303370786517,0.16032571723181266,0.1398518342767879
0.4171348314606741,0.16039876755164142,0.13916684297244747
0.4185393258426966,0.16046376797806633,0.1384757554438075
0.4199438202247191,0.16052049815578373,0.13777862745880606
0.4213483146067416,0.16056873917760417,0.13707551687457167
0.422752808988764,0.16060827374565836,0.13636648362355125
0.4241573033707865,0.1606388863330188,0.1356515896985793
0.425561797752809,0.16066036334560124,0.13493089913689887
0.4269662921348314,0.16067249328420763,0.1342044780031471
0.4283707865168539,0.16067506690657246,0.13347239437131644
0.4297752808988764,0.1606678773892683,0.13273471830570646
0.4311797752808989,0.1606507204893294,0.13199152184087745
0.4325842696629213,0.16062339470544798,0.13124287896062178
0.4339887640449438,0.1605857014385961,0.13048886557596556
0.4353932584269663,0.16053744515192622,0.12972955950221712
0.4367977528089887,0.16047843352980273,0.12896504043507603
0.4382022471910112,0.1604084776358143,0.12819538992581883
0.4396067415730337,0.16032739206961777,0.127420691355578
0.4410112359550562,0.16023499512246395,0.12664102990872914
0.4424157303370786,0.16013110893125426,0.1258564925454044
0.4438202247191011,0.16001555963097852,0.12506716797314762
0.4452247191011236,0.1598881775053847,0.12427314661773009
0.446629213483146,0.15974879713572915,0.12347452059314266
0.4480337078651685,0.1595972575474614,0.12267138367078316
0.449438202247191,0.15943340235469278,0.12186383124785681
0.4508426966292135,0.15925707990230445,0.12105196031500737
0.4522471910112359,0.1590681434055479,0.12023586942319826
0.4536516853932584,0.15886645108699474,0.119415658649861
0.4550561797752809,0.15865186631069278,0.11859142956433168
0.4564606741573033,0.15842425771338925,0.1177632851925921
0.4578651685393258,0.15818349933268122,0.11693132998133628
0.4592696629213483,0.15792947073195918,0.11609566976138136
0.4606741573033708,0.15766205712200818,0.11525641171044138
0.4620786516853932,0.15738114947913817,0.11441366431528459
0.4634831460674157,0.15708664465971192,0.11356753733329251
0.4648876404494382,0.1567784455109504,0.11271814175344207
0.4662921348314606,0.15645646097788804,0.11186558975672886
0.4676966292134831,0.15612060620636412,0.11100999467605237
0.4691011235955056,0.15577080264193247,0.11015147095558313
0.4705056179775281,0.1554069781245782,0.10929013410963084
0.4719101123595505,0.15502906697913468,0.10842610068103462
0.473314606741573,0.15463701010129566,0.10755948819909412
0.4747191011235955,0.15423075503912273,0.10669041513706304
0.476123595505618,0.15381025606995363,0.1058190008692241
0.4775280898876404,0.15337547427261694,0.1049453656275657
0.4789325842696629,0.15292637759486846,0.10406963045808074
0.4803370786516854,0.1524629409159652,0.10319191717670803
0.4817415730337078,0.15198514610429767,0.10231234832493578
0.4831460674157303,0.15149298207000808,0.10143104712508744
0.4845505617977528,0.15098644481252393,0.10054813743531117
0.4859550561797753,0.15046553746294253,0.09966374370429179
0.4873595505617977,0.1499302703212076,0.09877799092570605
0.4887640449438202,0.14938066088802096,0.09789100459244135
0.4901685393258427,0.1488167338914414,0.09700291065059875
0.4915730337078651,0.14823852130812312,0.09611383545329934
0.4929775280898876,0.14764606237915473,0.09522390571431462
0.4943820224719101,0.1470394036204638,0.09433324846154209
0.4957865168539326,0.1464185988277547,0.09344199099034492
0.497191011235955,0.14578370907595545,0.09255026081677643
0.4985955056179775,0.1451348027131536,0.09165818563070945
0.5,0.14447195534900395,0.09076589324889177


==> Figs/minimax_th_b0.5_sig0.2.csv <==
x,y,z
-0.5,0.23911543169615862,0.180908571250916
-0.49859550561797755,0.23983897460078174,0.1818009179578243
-0.49719101123595505,0.24055747140565778,0.18269320998962216
-0.4957865168539326,0.2412708877780936,0.18358541535833608
-0.4943820224719101,0.2419791899386099,0.18447750208355104
-0.49297752808988765,0.24268234466300456,0.1853694381953367
-0.49157303370786515,0.24338031928431444,0.18626119173717565
-0.4901685393258427,0.24407308169467623,0.18715273076888764
-0.4887640449438202,0.24476060034708874,0.18804402336955206
-0.48735955056179775,0.24544284425707366,0.1889350376404283
-0.4859550561797753,0.24611978300424184,0.18982574170787428
-0.4845505617977528,0.2467913867337592,0.1907161037262598
-0.48314606741573035,0.24745762615771758,0.19160609188087757
-0.48174157303370785,0.24811847255641098,0.1924956743908518
-0.4803370786516854,0.2487738977795166,0.19338481951204034
-0.4789325842696629,0.24942387424718215,0.19427349553993392
-0.47752808988764045,0.25006837495102213,0.19516167081255076
-0.476123595505618,0.25070737345502175,0.1960493137133254
-0.4747191011235955,0.25134084389635103,0.19693639267399224
-0.47331460674157305,0.25196876098609,0.19782287617746483
-0.47191011235955055,0.252591100009866,0.19870873276070714
-0.4705056179775281,0.2532078368284034,0.19959393101759929
-0.4691011235955056,0.25381894787798936,0.20047843960179787
-0.46769662921348315,0.25442441017085293,0.20136222722958683
-0.4662921348314607,0.25502420129546266,0.20224526268272333
-0.4648876404494382,0.2556182994167415,0.20312751481127486
-0.46348314606741575,0.25620668327620133,0.20400895253644852
-0.46207865168539325,0.2567893321919974,0.20488954485341182
-0.4606741573033708,0.25736622605890463,0.2057692608341058
-0.4592696629213483,0.25793734534821827,0.20664806963004823
-0.45786516853932585,0.25850267110757674,0.20752594047512754
-0.4564606741573034,0.25906218496071226,0.20840284268838796
-0.4550561797752809,0.25961586910712714,0.20927874567680443
-0.4536516853932584,0.2601637063216994,0.21015361893804652
-0.45224719101123595,0.2607056799542171,0.21102743206323282
-0.4508426966292135,0.2612417739288454,0.21190015473967402
-0.449438202247191,0.2617719727435243,0.21277175675360444
-0.44803370786516855,0.2622962614693017,0.21364220799290284
-0.44662921348314605,0.262814625749601,0.21451147844979981
-0.4452247191011236,0.26332705179942595,0.21537953822357517
-0.4438202247191011,0.2638335264045031,0.21624635752324037
-0.44241573033707865,0.2643340369203638,0.21711190667021046
-0.4410112359550562,0.2648285712713679,0.2179761561009609
-0.4396067415730337,0.265317117949669,0.21883907636967145
-0.43820224719101125,0.26579966601412386,0.21970063815085686
-0.43679775280898875,0.26627620508914684,0.22056081224198235
-0.4353932584269663,0.26674672536351174,0.2214195695660659
-0.4339887640449438,0.2672112175891003,0.22227688117426375
-0.43258426966292135,0.26766967307960204,0.2231327182484426
-0.4311797752808989,0.26812208370916313,0.22398705210373554
-0.4297752808988764,0.2685684419109896,0.22483985419108177
-0.42837078651685395,0.2690087406759025,0.2256910960997507
-0.42696629213483145,0.26944297355084984,0.22654074955984982
-0.425561797752809,0.2698711346373737,0.22738878644481483
-0.4241573033707865,0.2702932185900369,0.2282351787738832
-0.42275280898876405,0.2707092206148075,0.22907989871455087
-0.4213483146067416,0.2711191364674054,0.22992291858500924
-0.4199438202247191,0.2715229624516106,0.23076421085656648
-0.4185393258426966,0.2719206954175347,0.2316037481560486
-0.41713483146067415,0.2723123327598581,0.23244150326818233
-0.4157303370786517,0.27269787241603277,0.23327744913795884
-0.4143258426966292,0.2730773128644526,0.23411155887297844
-0.41292134831460675,0.27345065312259376,0.2349438057457746
-0.4115168539325843,0.2738178927451238,0.23577416319611866
-0.4101123595505618,0.2741790318219831,0.23660260483330425
-0.4087078651685393,0.274534070976439,0.23742910443841014
-0.40730337078651685,0.2748830113631146,0.23825363596654212
-0.4058988764044944,0.2752258546659911,0.23907617354905492
-0.4044943820224719,0.2755626030963889,0.23989669149575069
-0.40308988764044945,0.2758932593909253,0.2407151642970562
-0.401685393258427,0.2762178268094506,0.2415315666261778
-0.4002808988764045,0.2765363091329659,0.24234587334123353
-0.398876404494382,0.27684871066152084,0.24315805948736188
-0.39747191011235955,0.2771550362120939,0.24396810029880842
-0.3960674157303371,0.27745529111645734,0.24477597120098674
-0.3946629213483146,0.27774948121902504,0.24558164781251823
-0.39325842696629215,0.2780376128746874,0.24638510594724466
-0.39185393258426965,0.2783196929466323,0.2471863216162187
-0.3904494382022472,0.2785957288041538,0.24798527102966775
-0.3890449438202247,0.2788657283204493,0.2487819305989334
-0.38764044943820225,0.27912969987040753,0.24957627693838585
-0.3862359550561798,0.2793876523283854,0.2503682868673111
-0.3848314606741573,0.27963959506597813,0.251157937411773
-0.38342696629213485,0.27988553794977983,0.2519452058064493
-0.38202247191011235,0.2801254913391395,0.25273006949643956
-0.3806179775280899,0.2803594660839093,0.25351250613904747
-0.3792134831460674,0.28058747352218877,0.2542924936055349
-0.37780898876404495,0.2808095254780643,0.2550700099828482
-0.3764044943820225,0.2810256342593449,0.2558450335753176
-0.375,0.2812358126552954,0.2566175429063273
-0.3735955056179775,0.28144007393436726,0.2573875167199576
-0.37219101123595505,0.28163843184192766,0.2581549339825976
-0.3707865168539326,0.28183090059798765,0.25891977388452975
-0.3693820224719101,0.28201749489493066,0.2596820158414843
-0.36797752808988765,0.2821982298952398,0.2604416394961639
-0.3665730337078652,0.28237312122922753,0.2611986247197387
-0.3651685393258427,0.2825421849927648,0.26195295161331117
-0.3637640449438202,0.2827054377450136,0.2627046005093501
-0.36235955056179775,0.2828628965061601,0.26345355197309334
-0.3609550561797753,0.2830145787551514,0.2641997868039214
-0.3595505617977528,0.2831605024274345,0.2649432860366967
-0.35814606741573035,0.28330068591269836,0.2656840309430737
-0.3567415730337079,0.28343514805261993,0.2664220030327759
-0.3553370786516854,0.2835639081386139,0.2671571840548412
-0.3539325842696629,0.2836869859095855,0.2678895559988345
-0.35252808988764045,0.28380440154968883,0.2686191010960276
-0.351123595505618,0.2839161756860884,0.2693458018205466
-0.3497191011235955,0.2840223293867256,0.2700696408904855
-0.34831460674157305,0.2841228841580897,0.2707906012689869
-0.3469101123595506,0.2842178619429932,0.2715086661652888
-0.3455056179775281,0.2843072851183522,0.2722238190357376
-0.3441011235955056,0.284391176492971,0.27293604358476636
-0.34269662921348315,0.2844695593053317,0.27364532376584005
-0.3412921348314607,0.2845424572213879,0.2743516437823642
-0.3398876404494382,0.28460989433236267,0.2750549880885612
-0.3384831460674157,0.2846718951525518,0.2757553413903085
-0.33707865168539325,0.28472848461712996,0.2764526886459445
-0.3356741573033708,0.2847796880799616,0.27714701506703715
-0.3342696629213483,0.2848255313114146,0.27783830611911714
-0.33286516853932585,0.2848660404961787,0.27852654752237604
-0.3314606741573034,0.2849012422310855,0.2792117252523266
-0.3300561797752809,0.28493116352293263,0.2798938255404292
-0.3286516853932584,0.28495583178630934,0.2805728348746791
-0.32724719101123595,0.2849752748414245,0.28124874000015915
-0.3258426966292135,0.28498952091193647,0.28192152791955477
-0.324438202247191,0.2849985986227837,0.2825911858936318
-0.32303370786516855,0.28500253699801636,0.28325770144167733
-0.3216292134831461,0.2850013654586278,0.2839210623419031
-0.3202247191011236,0.2849951138203864,0.2845812566318117
-0.3188202247191011,0.2849838122916658,0.28523827260852425
-0.31741573033707865,0.28496749147127354,0.28589209882907163
-0.3160112359550562,0.28494618234627866,0.2865427241106461
-0.3146067415730337,0.2849199162898356,0.2871901375308162
-0.31320224719101125,0.2848887250590047,0.28783432842770157
-0.3117977528089888,0.28485264079256956,0.2884752864001128
-0.3103932584269663,0.2848116960088481,0.2891130013076482
-0.3089887640449438,0.2847659236035001,0.2897474632707562
-0.30758426966292135,0.2847153568473262,0.2903786626707557
-0.3061797752808989,0.2846600293840619,0.2910065901498201
-0.3047752808988764,0.28459997522816216,0.29163123661092105
-0.30337078651685395,0.28453522876257786,0.2922525932177327
-0.3019662921348315,0.2844658247365233,0.29287065139449897
-0.300561797752809,0.2843917982632324,0.29348540282585933
-0.2991573033707865,0.284313184817704,0.29409683945663617
-0.29775280898876405,0.28423002023443517,0.29470495349158354
-0.2963483146067416,0.2841423407051414,0.2953097373950956
-0.2949438202247191,0.28405018277646193,0.29591118389087623
-0.2935393258426966,0.283953583347652,0.2965092859615683
-0.29213483146067415,0.28385257966825683,0.29710403684834436
-0.2907303370786517,0.283747209335771,0.2976954300504579
-0.2893258426966292,0.2836375102932779,0.29828345932475386
-0.28792134831460675,0.28352352082707155,0.2988681186851404
-0.2865168539325843,0.2834052795642586,0.2994494024020217
-0.2851123595505618,0.2832828254703386,0.3000273050016896
-0.2837078651685393,0.28315619784676294,0.30060182126567686
-0.28230337078651685,0.28302543632847077,0.30117294623007024
-0.2808988764044944,0.28289058088140034,0.30174067518478476
-0.2794943820224719,0.28275167179997646,0.3023050036727973
-0.27808988764044945,0.2826087497045703,0.30286592748934255
-0.276685393258427,0.2824618555389331,0.3034234426810664
-0.2752808988764045,0.2823110305676016,0.303977545545144
-0.273876404494382,0.28215631637327304,0.3045282326283549
-0.27247191011235955,0.2819977548541516,0.30507550072612105
-0.2710674157303371,0.2818353882212614,0.3056193468815048
-0.2696629213483146,0.2816692589957285,0.3061597683841684
-0.26825842696629215,0.2814994100060283,0.3066967627692932
-0.2668539325842697,0.28132588438519857,0.3072303278164618
-0.2654494382022472,0.2811487255680174,0.3077604615485
-0.2640449438202247,0.28096797728814255,0.30828716223028024
-0.26264044943820225,0.280783683575216,0.3088104283674874
-0.2612359550561798,0.28059588875192537,0.309330258705345
-0.2598314606741573,0.28040463743102945,0.3098466522273043
-0.25842696629213485,0.2802099745123399,0.3103596081536934
-0.2570224719101124,0.28001194517966305,0.3108691259403317
-0.2556179775280899,0.27981059489769605,0.31137520527710266
-0.2542134831460674,0.27960596940888177,0.3118778460864914
-0.25280898876404495,0.27939811473021664,0.3123770485220844
-0.2514044943820225,0.2791870771500135,0.31287281296703173
-0.25,0.2789729032246163,0.31336514003247257
-0.24859550561797755,0.2787556397750693,0.31385403055592304
-0.24719101123595505,0.27853533388373247,0.3143394855996289
-0.2457865168539326,0.2783120328908539,0.31482150644888013
-0.2443820224719101,0.27808578439108445,0.3153000946102911
-0.24297752808988765,0.27785663622994616,0.31577525181004346
-0.2415730337078652,0.2776246365002448,0.3162469799920945
-0.2401685393258427,0.2773898335384307,0.3167152813163486
-0.23876404494382025,0.2771522759209044,0.3171801581567957
-0.23735955056179775,0.27691201246026786,0.31764161309961353
-0.2359550561797753,0.27666909220151986,0.31809964894123455
-0.2345505617977528,0.2764235644181943,0.31855426868638137
-0.23314606741573035,0.2761754786084414,0.3190054755460653
-0.23174157303370785,0.2759248844910513,0.3194532729355531
-0.2303370786516854,0.2756718320014176,0.3198976644722996
-0.22893258426966295,0.2754163712874435,0.32033865397384764
-0.22752808988764045,0.2751585527053853,0.32077624545569655
-0.226123595505618,0.2748984268156385,0.3212104431291346
-0.2247191011235955,0.27463604437845834,0.3216412513990452
-0.22331460674157305,0.27437145634962296,0.32206867486167623
-0.22191011235955055,0.2741047138760309,0.3224927183023818
-0.2205056179775281,0.27383586829123757,0.32291338669333086
-0.2191011235955056,0.27356497111092765,0.32333068519118724
-0.21769662921348315,0.2732920740283237,0.3237446191347589
-0.2162921348314607,0.273017228909531,0.32415519404261656
-0.2148876404494382,0.2727404877888175,0.3245624156106859
-0.21348314606741575,0.2724619028638291,0.32496628970980745
-0.21207865168539325,0.2721815264907404,0.325366822383271
-0.2106741573033708,0.271899411179338,0.3257640198443213
-0.2092696629213483,0.271615609588041,0.32615788847363575
-0.20786516853932585,0.27133017451885255,0.3265484348167748
-0.2064606741573034,0.2710431589122488,0.32693566558160847
-0.2050561797752809,0.27075461584199895,0.3273195876357123
-0.20365168539325845,0.27046459850991955,0.32770020800374283
-0.20224719101123595,0.2701731602405644,0.32807753386478394
-0.2008426966292135,0.2698803544758458,0.32845157254967033
-0.199438202247191,0.26958623476959115,0.3288223315382872
-0.19803370786516855,0.26929085478203263,0.32918981845684564
-0.1966292134831461,0.2689942682742314,0.3295540410751351
-0.1952247191011236,0.2686965291024351,0.32991500730375295
-0.19382022471910115,0.2683976912123706,0.33027272519131345
-0.19241573033707865,0.2680978086334707,0.3306272029216338
-0.1910112359550562,0.26779693547303535,0.330978448810899
-0.1896067415730337,0.2674951259103287,0.3313264713048079
-0.18820224719101125,0.26719243419061167,0.33167127897569804
-0.18679775280898875,0.26688891461910885,0.3320128805196517
-0.1853932584269663,0.2665846215549139,0.33235128475358366
-0.18398876404494385,0.2662796094048299,0.3326865006123092
-0.18258426966292135,0.26597393261714825,0.33301853714559704
-0.1811797752808989,0.26566764567536433,0.3333474035152025
-0.1797752808988764,0.2653608030918325,0.3336731089918877
-0.17837078651685395,0.26505345940135977,0.33399566295242145
-0.17696629213483145,0.2647456691547392,0.33431507487656853
-0.175561797752809,0.2644374869122238,0.3346313543440606
-0.1741573033707865,0.26412896723694207,0.3349445110315571
-0.17275280898876405,0.2638201646882556,0.3352545547095881
-0.1713483146067416,0.263511133815058,0.33556149523948753
-0.1699438202247191,0.26320192914902113,0.3358653425703149
-0.16853932584269665,0.2628926051977818,0.33616610673576247
-0.16713483146067415,0.26258321643807814,0.33646379785105357
-0.1657303370786517,0.26227381730882926,0.3367584261098323
-0.1643258426966292,0.26196446220416647,0.3370500017810383
-0.16292134831460675,0.26165520546640914,0.3373385352057795
-0.1615168539325843,0.2613461013789944,0.3376240367941913
-0.1601123595505618,0.2610372041593559,0.33790651702228985
-0.15870786516853935,0.26072856795175525,0.3381859864288194
-0.15730337078651685,0.26042024682006826,0.3384624556120918
-0.1558988764044944,0.26011229474052466,0.3387359352268213
-0.1544943820224719,0.25980476559440535,0.33900643598095404
-0.15308988764044945,0.25949771316069686,0.339273968632492
-0.151685393258427,0.2591911911087047,0.3395385439863161
-0.1502808988764045,0.25888525299062753,0.33980017289100445
-0.14887640449438205,0.25857995223409413,0.34005886623564757
-0.14747191011235955,0.2582753421346613,0.3403146349466638
-0.1460674157303371,0.25797147584828134,0.3405674899846128
-0.1446629213483146,0.2576684063837312,0.34081744234100875
-0.14325842696629215,0.25736618659501403,0.34106450303513447
-0.14185393258426965,0.2570648691737281,0.34130868311085616
-0.1404494382022472,0.2567645066414092,0.3415499936334394
-0.13904494382022475,0.25646515134184494,0.34178844568636946
-0.13764044943820225,0.25616685543336515,0.3420240503681736
-0.1362359550561798,0.25586967088110907,0.34225681878924513
-0.1348314606741573,0.25557364944927136,0.3424867620686765
-0.13342696629213485,0.25527884269332807,0.34271389133109437
-0.13202247191011235,0.2549853019522462,0.34293821770350086
-0.1306179775280899,0.25469307834067695,0.34315975231212215
-0.1292134831460674,0.25440222274113494,0.3433785062792643
-0.12780898876404495,0.254112785796167,0.34359449072017667
-0.1264044943820225,0.2538248179005099,0.3438077167399245
-0.125,0.2535383691932409,0.344018195430269
-0.12359550561797755,0.2532534895499233,0.34422593786656136
-0.12219101123595505,0.25297022857474644,0.3444309551046422
-0.1207865168539326,0.25268863559266663,0.3446332581777573
-0.1193820224719101,0.25240875964154685,0.3448328580934824
-0.11797752808988765,0.2521306494642997,0.3450297658306603
-0.1165730337078652,0.2518543535010351,0.34522399233635553
-0.1151685393258427,0.2515799198812151,0.3454155485228169
-0.11376404494382025,0.2513073964158177,0.3456044452644605
-0.11235955056179775,0.2510368305895119,0.34579069339486423
-0.1109550561797753,0.25076826955284676,0.34597430370377963
-0.1095505617977528,0.2505017601144552,0.3461552869341621
-0.10814606741573035,0.2502373487332775,0.34633365377921527
-0.1067415730337079,0.24997508151080308,0.3465094148794561
-0.1053370786516854,0.24971500418333625,0.3466825808197974
-0.10393258426966295,0.24945716211428615,0.34685316212665007
-0.10252808988764045,0.24920160028648333,0.34702116926504545
-0.101123595505618,0.24894836329452738,0.34718661263577716
-0.0997191011235955,0.248697495337163,0.3473495025725662
-0.09831460674157305,0.24844904020969386,0.3475098493392463
-0.09691011235955055,0.2482030412964298,0.34766766312697234
-0.0955056179775281,0.24795954156317335,0.34782295405145236
-0.09410112359550565,0.24771858354974796,0.34797573215020183
-0.09269662921348315,0.24748020936256798,0.3481260073798247
-0.0912921348314607,0.24724446066725536,0.3482737896133166
-0.0898876404494382,0.24701137868130332,0.3484190886373962
-0.08848314606741575,0.24678100416679016,0.34856191414986126
-0.08707865168539325,0.24655337742314595,0.34870227575697144
-0.0856741573033708,0.24632853827997367,0.3488401829708594
-0.0842696629213483,0.24610652608992645,0.3489756452069684
-0.08286516853932585,0.2458873797216462,0.34910867178152044
-0.0814606741573034,0.2456711375527606,0.34923927190901144
-0.0800561797752809,0.24545783746294733,0.3493674546997368
-0.07865168539325845,0.24524751682706197,0.34949322915734804
-0.07724719101123595,0.24504021250833533,0.34961660417643864
-0.0758426966292135,0.24483596085164014,0.349737588540162
-0.074438202247191,0.24463479767683244,0.34985619091788217
-0.07303370786516855,0.24443675827216632,0.34997241986285343
-0.0716292134831461,0.2442418773877858,0.35008628380993817
-0.0702247191011236,0.24405018922929772,0.3501977910733537
-0.06882022471910115,0.24386172745142398,0.3503069498444533
-0.06741573033707865,0.24367652515173888,0.35041376818954506
-0.0660112359550562,0.2434946148644917,0.35051825404774173
-0.0646067415730337,0.2433160285545168,0.35062041522884757
-0.06320224719101125,0.2431407976112345,0.3507202594112816
-0.061797752808988804,0.24296895284274295,0.3508177941400364
-0.0603932584269663,0.24280052447000428,0.35091302682467274
-0.05898876404494385,0.24263554212112748,0.3510059647373536
-0.05758426966292135,0.24247403482574773,0.35109661501091444
-0.0561797752808989,0.2423160310095074,0.35118498463697106
-0.0547752808988764,0.2421615584886367,0.3512710804640673
-0.05337078651685395,0.24201064446464055,0.3513549091958618
-0.05196629213483145,0.24186331551908857,0.35143647738935135
-0.050561797752809,0.24171959760851414,0.3515157914531381
-0.049157303370786554,0.24157951605942155,0.3515928576457334
-0.04775280898876405,0.24144309556340476,0.35166768207390403
-0.0463483146067416,0.24131036017237797,0.3517402706910591
-0.0449438202247191,0.24118133329392177,0.3518106292956775
-0.04353932584269665,0.24105603768674344,0.35187876352977654
-0.04213483146067415,0.24093449545625653,0.351944678877426
-0.0407303370786517,0.24081672805027826,0.3520083806632984
-0.0393258426966292,0.24070275625484888,0.35206987405126805
-0.03792134831460675,0.24059260019017117,0.3521291640430483
-0.0365168539325843,0.24048627930667602,0.35218625547687493
-0.0351123595505618,0.24038381238121087,0.35224115302623304
-0.03370786516853935,0.24028521751335594,0.35229386119862416
-0.03230337078651685,0.24019051212186715,0.3523443843343826
-0.030898876404494402,0.24009971294124857,0.35239272660553217
-0.0294943820224719,0.2400128360184554,0.3524388920146905
-0.02808988764044945,0.2399298967097271,0.35248288439401454
-0.026685393258427004,0.23985090967755465,0.35252470740419495
-0.0252808988764045,0.23977588888777995,0.3525643645334946
-0.023876404494382053,0.239704847606831,0.3526018590968299
-0.02247191011235955,0.23963779839909263,0.3526371942349027
-0.021067415730337102,0.2395747531244126,0.3526703729133742
-0.0196629213483146,0.23951572293574738,0.35270139792208666
-0.01825842696629215,0.23946071827694457,0.35273027187433137
-0.016853932584269704,0.23940974888066563,0.3527569972061628
-0.015449438202247201,0.23936282376644746,0.35278157617575884
-0.014044943820224753,0.23931995123890593,0.3528040108628296
-0.01264044943820225,0.2392811388860799,0.35282430316807056
-0.011235955056179803,0.23924639357791744,0.35284245481266546
-0.0098314606741573,0.2392157214649044,0.35285846733783344
-0.008426966292134852,0.2391891279768367,0.3528723421044265
-0.007022471910112349,0.2391666178217344,0.3528840802925717
-0.005617977528089901,0.23914819498490172,0.35289368290136147
-0.004213483146067454,0.23913386272812956,0.35290115074859363
-0.0028089887640449507,0.23912362358904318,0.3529064844705545
-0.001404494382022503,0.23911747938059533,0.3529096845218536
0.0,0.23911543119070236,0.3529107511753049
0.001404494382022503,0.23911747938202738,0.3529096845218536
0.002808988764044895,0.2391236235919074,0.35290648447055445
0.004213483146067398,0.23913386273242584,0.35290115074859374
0.005617977528089901,0.23914819499063011,0.3528936829013615
0.0070224719101122934,0.2391666178288949,0.35288408029257146
0.008426966292134797,0.2391891279854292,0.35287234210442664
0.0098314606741573,0.23921572147492912,0.3528584673378334
0.011235955056179803,0.23924639358937413,0.35284245481266535
0.012640449438202195,0.23928113889896865,0.3528243031680707
0.014044943820224698,0.2393199512532268,0.35280401086282964
0.015449438202247201,0.23936282378220033,0.352781576175759
0.016853932584269593,0.23940974889785052,0.3527569972061628
0.018258426966292096,0.2394607182955615,0.3527302718743315
0.0196629213483146,0.2395157229557963,0.3527013979220867
0.021067415730337102,0.23957475314589347,0.3526703729133742
0.022471910112359494,0.23963779842200542,0.3526371942349027
0.023876404494381998,0.23970484763117592,0.3526018590968299
0.0252808988764045,0.23977588891355667,0.3525643645334946
0.026685393258427004,0.23985090970476322,0.35252470740419506
0.028089887640449396,0.23992989673836757,0.3524828843940145
0.0294943820224719,0.24001283604852763,0.35243889201469053
0.030898876404494402,0.24009971297275262,0.35239272660553234
0.032303370786516794,0.24019051215480283,0.3523443843343825
0.0337078651685393,0.24028521754772336,0.35229386119862427
0.0351123595505618,0.24038381241701,0.35224115302623304
0.0365168539325843,0.2404862793439067,0.3521862554768751
0.037921348314606695,0.2405926002288333,0.3521291640430481
0.0393258426966292,0.24070275629494253,0.35206987405126783
0.0407303370786517,0.24081672809180335,0.3520083806632984
0.042134831460674094,0.24093449549921284,0.3519446788774259
0.0435393258426966,0.24105603773113105,0.3518787635297768
0.0449438202247191,0.24118133333974046,0.35181062929567736
0.0463483146067416,0.24131036021962773,0.3517402706910591
0.047752808988763995,0.2414430956120855,0.35166768207390403
0.0491573033707865,0.2415795161095331,0.35159285764573334
0.050561797752809,0.24171959766005632,0.35151579145313805
0.05196629213483139,0.2418633155720614,0.35143647738935135
0.053370786516853896,0.24201064451904372,0.35135490919586165
0.0547752808988764,0.24216155854447022,0.3512710804640674
0.0561797752808989,0.242316031066771,0.35118498463697106
0.057584269662921295,0.24247403488444133,0.3510966150109146
0.0589887640449438,0.24263554218125089,0.3510059647373538
0.0603932584269663,0.24280052453155723,0.35091302682467274
0.061797752808988804,0.2429689529057253,0.3508177941400364
0.0632022471910112,0.2431407976756461,0.3507202594112818
0.0646067415730337,0.24331602862035734,0.3506204152288476
0.0660112359550562,0.24349461493176092,0.35051825404774156
0.0674157303370786,0.24367652522043656,0.3504137681895451
0.0688202247191011,0.24386172752154975,0.35030694984445326
0.0702247191011236,0.24405018930085154,0.3501977910733536
0.0716292134831461,0.24424187746076723,0.3500862838099383
0.0730337078651685,0.24443675834657502,0.34997241986285343
0.074438202247191,0.24463479775266816,0.34985619091788217
0.0758426966292135,0.2448359609289025,0.3497375885401622
0.0772471910112359,0.2450402125870239,0.34961660417643864
0.0786516853932584,0.24524751690717653,0.3494932291573482
0.0800561797752809,0.24545783754448733,0.34936745469973685
0.0814606741573034,0.24567113763572562,0.3492392719090114
0.0828651685393258,0.2458873798060359,0.34910867178152033
0.0842696629213483,0.2461065261757404,0.34897564520696844
0.0856741573033708,0.24632853836721127,0.3488401829708593
0.0870786516853932,0.24655337751180678,0.34870227575697155
0.0884831460674157,0.24678100425687355,0.34856191414986115
0.0898876404494382,0.24701137877280893,0.3484190886373962
0.0912921348314607,0.24724446076018256,0.3482737896133166
0.0926966292134831,0.2474802094569161,0.34812600737982463
0.0941011235955056,0.24771858364551644,0.34797573215020194
0.0955056179775281,0.24795954166036158,0.3478229540514524
0.0969101123595505,0.2482030413950371,0.34766766312697245
0.098314606741573,0.24844904030971954,0.3475098493392463
0.0997191011235955,0.2486974954386063,0.34734950257256614
0.101123595505618,0.24894836339738755,0.3471866126357771
0.1025280898876404,0.24920160039075973,0.34702116926504545
0.1039325842696629,0.24945716221997769,0.34685316212665024
0.1053370786516854,0.2497150042904424,0.34668258081979736
0.10674157303370779,0.24997508161932286,0.34650941487945597
0.1081460674157303,0.25023734884321,0.3463336537792153
0.1095505617977528,0.2505017602257995,0.3461552869341621
0.1109550561797753,0.2507682696656019,0.3459743037037798
0.1123595505617977,0.2510368307036769,0.34579069339486407
0.1137640449438202,0.25130739653139156,0.3456044452644606
0.1151685393258427,0.2515799199981967,0.3454155485228169
0.1165730337078652,0.2518543536194234,0.34522399233635553
0.1179775280898876,0.25213064958409354,0.3450297658306604
0.1193820224719101,0.2524087597627451,0.34483285809348224
0.1207865168539326,0.2526886357152681,0.3446332581777575
0.122191011235955,0.25297022869874985,0.3444309551046422
0.1235955056179775,0.2532534896753274,0.3442259378665612
0.125,0.25353836932004437,0.3440181954302691
0.1264044943820225,0.25382481802871143,0.34380771673992433
0.1278089887640449,0.2541127859257652,0.3435944907201767
0.1292134831460674,0.2544022228721282,0.3433785062792643
0.1306179775280899,0.254693078473064,0.34315975231212215
0.1320224719101123,0.2549853020860255,0.34293821770350086
0.1334269662921348,0.2552788428284979,0.3427138913310944
0.1348314606741573,0.2555736495858303,0.3424867620686766
0.1362359550561798,0.25586967101905544,0.3422568187892452
0.1376404494382022,0.25616685557269725,0.3420240503681735
0.1390449438202247,0.2564651514825612,0.3417884456863697
0.1404494382022472,0.2567645067835076,0.34154999363343946
0.1418539325842696,0.25706486931720696,0.34130868311085616
0.1432584269662921,0.2573661867398713,0.34106450303513447
0.1446629213483146,0.2576684065299652,0.34081744234100875
0.1460674157303371,0.25797147599588993,0.3405674899846127
0.1474719101123595,0.25827534228364274,0.34031463494666375
0.148876404494382,0.25857995238444587,0.34005886623564746
0.1502808988764045,0.25888525314234795,0.33980017289100445
0.151685393258427,0.25919119126179146,0.3395385439863161
0.1530898876404494,0.2594977133151477,0.3392739686324919
0.1544943820224719,0.2598047657502181,0.3390064359809539
0.1558988764044944,0.26011229489769694,0.3387359352268215
0.1573033707865168,0.2604202469785976,0.3384624556120919
0.1587078651685393,0.2607285681116394,0.33818598642881936
0.1601123595505618,0.2610372043205924,0.3379065170222898
0.1615168539325843,0.2613461015415808,0.33762403679419106
0.1629213483146067,0.2616552056303428,0.33733853520577967
0.1643258426966292,0.2619644623694446,0.3370500017810384
0.1657303370786517,0.26227381747544937,0.33675842610983225
0.1671348314606741,0.26258321660603723,0.3364637978510538
0.1685393258426966,0.2628926053670774,0.33616610673576247
0.1699438202247191,0.26320192931965025,0.3358653425703149
0.1713483146067416,0.26351113398701764,0.3355614952394875
0.172752808988764,0.2638201648615428,0.335254554709588
0.1741573033707865,0.264128967411554,0.3349445110315571
0.175561797752809,0.2644374870881572,0.33463135434406055
0.1769662921348314,0.2647456693319909,0.3343150748765683
0.1783707865168539,0.2650534595799267,0.3339956629524214
0.1797752808988764,0.26536080327171135,0.33367310899188773
0.1811797752808989,0.2656676458565517,0.33334740351520264
0.1825842696629213,0.26597393279964077,0.33301853714559704
0.1839887640449438,0.2662796095886243,0.33268650061230937
0.1853932584269663,0.2665846217400065,0.33235128475358366
0.1867977528089887,0.26688891480549615,0.33201288051965183
0.1882022471910112,0.26719243437828993,0.33167127897569815
0.1896067415730337,0.2674951260992943,0.33132647130480786
0.1910112359550562,0.2677969356632845,0.3309784488108989
0.1924157303370786,0.2680978088249996,0.3306272029216338
0.1938202247191011,0.2683976914051754,0.3302727251913135
0.1952247191011236,0.26869652929651183,0.32991500730375295
0.196629213483146,0.268994268469576,0.32955404107513503
0.1980337078651685,0.2692908549786411,0.3291898184568457
0.199438202247191,0.2695862349674593,0.3288223315382872
0.2008426966292135,0.26988035467496946,0.3284515725496703
0.2022471910112359,0.27017316044093925,0.32807753386478394
0.2036516853932584,0.2704645987115414,0.32770020800374294
0.2050561797752809,0.27075461604486317,0.32731958763571234
0.2064606741573034,0.27104315911635113,0.32693566558160847
0.2078651685393258,0.27133017472418824,0.3265484348167749
0.2092696629213483,0.27161560979460564,0.32615788847363575
0.2106741573033708,0.27189941138712687,0.32576401984432135
0.2120786516853932,0.2721815266997487,0.325366822383271
0.2134831460674157,0.2724619030740521,0.32496628970980734
0.2148876404494382,0.27274048800025025,0.3245624156106858
0.2162921348314607,0.27301722912216864,0.32415519404261656
0.2176966292134831,0.27329207424216123,0.32374461913475866
0.2191011235955056,0.2735649713259599,0.32333068519118724
0.2205056179775281,0.27383586850745956,0.3229133866933307
0.2219101123595505,0.2741047140934374,0.3224927183023818
0.223314606741573,0.27437145656820855,0.3220686748616763
0.2247191011235955,0.2746360445982177,0.3216412513990452
0.226123595505618,0.2748984270365662,0.3212104431291346
0.2275280898876404,0.2751585529274761,0.3207762454556965
0.2289325842696629,0.27541637151069154,0.3203386539738478
0.2303370786516854,0.2756718322258174,0.3198976644722995
0.2317415730337078,0.2759248847165971,0.31945327293555303
0.2331460674157303,0.27617547883512766,0.3190054755460654
0.2345505617977528,0.2764235646460151,0.3185542686863814
0.2359550561797753,0.2766690924304693,0.3180996489412346
0.2373595505617977,0.2769120126903398,0.3176416130996135
0.2387640449438202,0.27715227615209287,0.31718015815679584
0.2401685393258427,0.2773898337707299,0.3167152813163485
0.2415730337078652,0.27762463673364834,0.3162469799920945
0.2429775280898876,0.27785663646444775,0.3157752518100435
0.2443820224719101,0.27808578462667793,0.31530009461029107
0.2457865168539326,0.27831203312753283,0.31482150644888
0.247191011235955,0.27853533412149045,0.3143394855996289
0.2485955056179775,0.27875564001389963,0.31385403055592304
0.25,0.2789729034645128,0.31336514003247257
0.2514044943820225,0.2791870773909692,0.3128728129670317
0.2528089887640449,0.279398114972225,0.31237704852208437
0.2542134831460674,0.2796059696519359,0.3118778460864914
0.2556179775280899,0.27981059514178913,0.31137520527710266
0.2570224719101123,0.28001194542478813,0.3108691259403319
0.2584269662921348,0.2802099747584902,0.3103596081536935
0.2598314606741573,0.28040463767819773,0.3098466522273042
0.2612359550561798,0.28059588900010457,0.30933025870534503
0.2626404494382022,0.28078368382439894,0.30881042836748746
0.2640449438202247,0.28096797753832203,0.30828716223028024
0.2654494382022472,0.28114872581918604,0.3077604615485
0.2668539325842696,0.28132588463734903,0.30723032781646187
0.2682584269662921,0.28149941025915326,0.30669676276929325
0.2696629213483146,0.2816692592498203,0.3061597683841684
0.2710674157303371,0.2818353884763125,0.3056193468815049
0.2724719101123595,0.28199775511015435,0.30507550072612105
0.273876404494382,0.28215631663021973,0.3045282326283549
0.2752808988764045,0.2823110308254846,0.30397754554514395
0.2766853932584269,0.2824618557977445,0.3034234426810664
0.2780898876404494,0.2826087499643021,0.30286592748934243
0.2794943820224719,0.28275167206062096,0.3023050036727974
0.2808988764044944,0.2828905811429494,0.3017406751847846
0.2823033707865168,0.2830254365909163,0.30117294623007024
0.2837078651685393,0.28315619811009685,0.30060182126567686
0.2851123595505618,0.2832828257345526,0.3000273050016897
0.2865168539325842,0.28340527982934444,0.29944940240202184
0.2879213483146067,0.28352352109302104,0.2988681186851404
0.2893258426966292,0.28363751056008263,0.29828345932475375
0.2907303370786517,0.2837472096034225,0.29769543005045784
0.2921348314606741,0.2838525799367467,0.29710403684834447
0.2935393258426966,0.28395358361697143,0.2965092859615683
0.2949438202247191,0.28405018304660246,0.29591118389087623
0.2963483146067416,0.28414234097609425,0.29530973739509564
0.297752808988764,0.2842300205061918,0.2947049534915835
0.2991573033707865,0.2843131850902555,0.2940968394566361
0.300561797752809,0.28439179853656993,0.2934854028258593
0.3019662921348314,0.28446582501063805,0.2928706513944991
0.3033707865168539,0.2845352290374608,0.2922525932177328
0.3047752808988764,0.28459997550380434,0.291631236610921
0.3061797752808989,0.28466002966045423,0.2910065901498201
0.3075842696629213,0.28471535712445956,0.2903786626707557
0.3089887640449438,0.28476592388136535,0.28974746327075607
0.3103932584269663,0.28481169628743597,0.28911300130764817
0.3117977528089887,0.2848526410718708,0.2884752864001128
0.3132022471910112,0.28488872533901,0.28783432842770157
0.3146067415730337,0.2849199165705356,0.28719013753081607
0.3160112359550562,0.28494618262766386,0.2865427241106462
0.3174157303370786,0.2849674917533345,0.28589209882907163
0.3188202247191011,0.2849838125743931,0.28523827260852425
0.3202247191011236,0.2849951141037703,0.2845812566318116
0.321629213483146,0.2850013657426588,0.28392106234190323
0.3230337078651685,0.2850025372826847,0.28325770144167733
0.324438202247191,0.2849985989080798,0.2825911858936318
0.3258426966292135,0.2849895211978505,0.2819215279195548
0.3272471910112359,0.2849752751279467,0.28124874000015915
0.3286516853932584,0.2849558320734299,0.28057283487467904
0.3300561797752809,0.2849311638106416,0.27989382554042913
0.3314606741573034,0.28490124251937293,0.2792117252523266
0.3328651685393258,0.2848660407850346,0.27852654752237593
0.3342696629213483,0.284825531600829,0.27783830611911714
0.3356741573033708,0.28477968836992446,0.27714701506703704
0.3370786516853932,0.28472848490763125,0.27645268864594447
0.3384831460674157,0.2846718954435812,0.2757553413903085
0.3398876404494382,0.2846098946239101,0.2750549880885612
0.3412921348314607,0.2845424575134431,0.2743516437823643
0.3426966292134831,0.28446955959788456,0.27364532376584005
0.3441011235955056,0.2843911767860112,0.27293604358476636
0.3455056179775281,0.2843072854118693,0.27222381903573756
0.3469101123595505,0.2842178622369769,0.2715086661652889
0.348314606741573,0.28412288445252964,0.2707906012689869
0.3497191011235955,0.2840223296816114,0.27006964089048563
0.351123595505618,0.2839161759814095,0.2693458018205466
0.3525280898876404,0.2838044018454347,0.2686191010960277
0.3539325842696629,0.28368698620574584,0.26788955599883457
0.3553370786516854,0.28356390843517804,0.2671571840548412
0.3567415730337078,0.28343514834957734,0.2664220030327759
0.3581460674157303,0.2833006862100383,0.26568403094307363
0.3595505617977528,0.2831605027251465,0.2649432860366967
0.3609550561797753,0.28301457905322475,0.2641997868039215
0.3623595505617977,0.28286289680458415,0.26345355197309345
0.3637640449438202,0.28270543804377757,0.2627046005093501
0.3651685393258427,0.28254218529185793,0.26195295161331117
0.3665730337078651,0.2823731215286392,0.2611986247197388
0.3679775280898876,0.28219823019495915,0.2604416394961639
0.3693820224719101,0.28201749519494684,0.2596820158414843
0.3707865168539326,0.28183090089828994,0.2589197738845298
0.372191011235955,0.2816384321425053,0.25815493398259765
0.3735955056179775,0.2814400742352092,0.2573875167199576
0.375,0.28123581295639083,0.2566175429063274
0.3764044943820224,0.2810256345606829,0.2558450335753176
0.3778089887640449,0.280809525779634,0.2550700099828482
0.3792134831460674,0.28058747382397925,0.2542924936055348
0.3806179775280899,0.2803594663859096,0.2535125061390474
0.3820224719101123,0.28012549164133876,0.25273006949643956
0.3834269662921348,0.27988553825216694,0.2519452058064492
0.3848314606741573,0.2796395953685421,0.25115793741177295
0.3862359550561798,0.2793876526311154,0.25036828686731094
0.3876404494382022,0.27912970017329236,0.24957627693838594
0.3890449438202247,0.2788657286234781,0.2487819305989335
0.3904494382022472,0.27859572910731545,0.24798527102966775
0.3918539325842696,0.2783196932499159,0.24718632161621873
0.3932584269662921,0.2780376131780819,0.24638510594724466
0.3946629213483146,0.2777494815225193,0.2455816478125182
0.3960674157303371,0.2774552914200404,0.24477597120098674
0.3974719101123595,0.2771550365157547,0.24396810029880842
0.398876404494382,0.27684871096524827,0.2431580594873619
0.4002808988764045,0.27653630943674895,0.24234587334123353
0.4016853932584269,0.27621782711327825,0.2415315666261779
0.4030898876404494,0.2758932596947865,0.2407151642970562
0.4044943820224719,0.27556260340027255,0.23989669149575063
0.4058988764044944,0.2752258549698862,0.2390761735490548
0.4073033707865168,0.27488301166701007,0.23825363596654212
0.4087078651685393,0.2745340712803239,0.2374291044384101
0.4101123595505618,0.27417903212584627,0.23660260483330436
0.4115168539325842,0.2738178930489543,0.2357741631961188
0.4129213483146067,0.2734506534263806,0.2349438057457746
0.4143258426966292,0.27307731316818457,0.23411155887297844
0.4157303370786517,0.272697872719699,0.23327744913795886
0.4171348314606741,0.2723123330634476,0.2324415032681823
0.4185393258426966,0.27192069572103644,0.23160374815604862
0.4199438202247191,0.27152296275501364,0.2307642108565665
0.4213483146067416,0.27111913677069865,0.22992291858500924
0.422752808988764,0.27070922091798016,0.22907989871455087
0.4241573033707865,0.27029321889307806,0.22823517877388327
0.425561797752809,0.26987113494027226,0.22738878644481478
0.4269662921348314,0.26944297385359506,0.22654074955984985
0.4283707865168539,0.26900874097848343,0.22569109609975066
0.4297752808988764,0.2685684422133953,0.22483985419108166
0.4311797752808989,0.2681220840113828,0.22398705210373546
0.4325842696629213,0.2676696733816249,0.22313271824844266
0.4339887640449438,0.2672112178909155,0.22227688117426372
0.4353932584269663,0.2667467256651085,0.2214195695660659
0.4367977528089887,0.2662762053905145,0.22056081224198246
0.4382022471910112,0.2657996663152513,0.21970063815085678
0.4396067415730337,0.2653171182505458,0.21883907636967137
0.4410112359550562,0.2648285715719833,0.21797615610096086
0.4424157303370786,0.26433403722070714,0.2171119066702106
0.4438202247191011,0.2638335267045638,0.21624635752324042
0.4452247191011236,0.2633270520991934,0.21537953822357508
0.446629213483146,0.2628146260490646,0.21451147844979987
0.4480337078651685,0.26229626176845067,0.21364220799290282
0.449438202247191,0.2617719730423484,0.21277175675360455
0.4508426966292135,0.261241774227334,0.21190015473967402
0.4522471910112359,0.26070568025235996,0.2110274320632328
0.4536516853932584,0.26016370661948574,0.2101536189380465
0.4550561797752809,0.25961586940454684,0.20927874567680438
0.4564606741573033,0.2590621852577549,0.20840284268838802
0.4578651685393258,0.2585026714042319,0.2075259404751275
0.4592696629213483,0.25793734564447574,0.20664806963004825
0.4606741573033708,0.2573662263547542,0.20576926083410585
0.4620786516853932,0.2567893324874288,0.20488954485341185
0.4634831460674157,0.2562066835712045,0.2040089525364485
0.4648876404494382,0.25561829971130623,0.20312751481127492
0.4662921348314606,0.2550242015895789,0.20224526268272341
0.4676966292134831,0.25442441046451064,0.20136222722958685
0.4691011235955056,0.25381894817117845,0.20047843960179787
0.4705056179775281,0.25320783712111405,0.1995939310175994
0.4719101123595505,0.2525911003020882,0.1987087327607072
0.473314606741573,0.251968761277814,0.19782287617746494
0.4747191011235955,0.25134084418756686,0.19693639267399227
0.476123595505618,0.25070737374571983,0.1960493137133253
0.4775280898876404,0.25006837524119263,0.19516167081255087
0.4789325842696629,0.2494238745368154,0.19427349553993403
0.4803370786516854,0.248773898068603,0.19338481951204034
0.4817415730337078,0.24811847284494098,0.1924956743908519
0.4831460674157303,0.24745762644568156,0.19160609188087765
0.4845505617977528,0.2467913870211478,0.19071610372625977
0.4859550561797753,0.24611978329104572,0.18982574170787436
0.4873595505617977,0.24544284454328347,0.1889350376404284
0.4887640449438202,0.24476060063269497,0.18804402336955203
0.4901685393258427,0.2440730819796698,0.18715273076888767
0.4915730337078651,0.24338031956868605,0.18626119173717573
0.4929775280898876,0.2426823449467452,0.1853694381953367
0.4943820224719101,0.2419791902217104,0.18447750208355093
0.4957865168539326,0.24127088806054506,0.18358541535833606
0.497191011235955,0.24055747168745129,0.18269320998962207
0.4985955056179775,0.23983897488190817,0.1818009179578243
0.5,0.23911543197660923,0.18090857125091594


==> Figs/minimax_th_b0.5_sig0.5.csv <==
x,y,z
-0.5,0.4386288363732753,0.4203654495912424
-0.49859550561797755,0.4395678415319729,0.4210742072478192
-0.49719101123595505,0.4405059779557077,0.42178208704147047
-0.4957865168539326,0.44144323326096524,0.4224890812039897
-0.4943820224719101,0.442379595064025,0.4231951819681233
-0.49297752808988765,0.44331505098122154,0.42390038156770354
-0.49157303370786515,0.444249588629207,0.4246046722377825
-0.4901685393258427,0.445183195625212,0.4253080462147631
-0.4887640449438202,0.44611585958730754,0.42601049573653343
-0.48735955056179775,0.44704756813466595,0.42671201304260065
-0.4859550561797753,0.44797830888782175,0.42741259037422275
-0.4845505617977528,0.44890806946893425,0.4281122199745441
-0.48314606741573035,0.4498368375020459,0.4288108940887275
-0.48174157303370785,0.450764600613346,0.42950860496408944
-0.4803370786516854,0.4516913464314294,0.43020534485023304
-0.4789325842696629,0.45261706258755713,0.4309011059991836
-0.47752808988764045,0.4535417367159191,0.43159588066552107
-0.476123595505618,0.45446535645388936,0.4322896611065167
-0.4747191011235955,0.45538790944229224,0.4329824395822657
-0.47331460674157305,0.4563093833256572,0.4336742083558235
-0.47191011235955055,0.45722976575248137,0.43436495969333927
-0.4705056179775281,0.45814904437548737,0.4350546858641918
-0.4691011235955056,0.4590672068518837,0.43574337914112454
-0.46769662921348315,0.4599842408436236,0.4364310318003801
-0.4662921348314607,0.4609001340176627,0.4371176361218365
-0.4648876404494382,0.46181487404621957,0.43780318438914156
-0.46348314606741575,0.4627284486070319,0.43848766888984986
-0.46207865168539325,0.46364084538361683,0.43917108191555704
-0.4606741573033708,0.46455205206552724,0.43985341576203574
-0.4592696629213483,0.46546205634860993,0.44053466272937203
-0.45786516853932585,0.46637084593526323,0.44121481512210103
-0.4564606741573034,0.4672784085346936,0.44189386524934315
-0.4550561797752809,0.46818473186317316,0.44257180542493935
-0.4536516853932584,0.4690898036442951,0.44324862796758835
-0.45224719101123595,0.4699936116092313,0.4439243252009827
-0.4508426966292135,0.4708961434969877,0.4445988894539441
-0.449438202247191,0.4717973870546597,0.44527231306056103
-0.44803370786516855,0.4726973300376878,0.44594458836032524
-0.44662921348314605,0.4735959602101128,0.4466157076982671
-0.4452247191011236,0.4744932653448308,0.4472856634250936
-0.4438202247191011,0.47538923322384635,0.44795444789732436
-0.44241573033707865,0.4762838516385283,0.44862205347742823
-0.4410112359550562,0.4771771083898623,0.44928847253395987
-0.4396067415730337,0.47806899128870445,0.4499536974416983
-0.43820224719101125,0.4789594881560349,0.45061772058178107
-0.43679775280898875,0.4798485868232093,0.45128053434184373
-0.4353932584269663,0.48073627513221356,0.4519421311161552
-0.4339887640449438,0.4816225409359123,0.45260250330575524
-0.43258426966292135,0.48250737209830347,0.4532616433185922
-0.4311797752808989,0.48339075649476854,0.4539195435696586
-0.4297752808988764,0.4842726820123224,0.45457619648113
-0.42837078651685395,0.48515313654986547,0.4552315944825004
-0.42696629213483145,0.4860321080184322,0.4558857300107214
-0.425561797752809,0.4869095843414417,0.4565385955103368
-0.4241573033707865,0.4877855534549466,0.4571901834336232
-0.42275280898876405,0.48866000330788073,0.45784048624072304
-0.4213483146067416,0.48953292186231034,0.45848949639978626
-0.4199438202247191,0.4904042970936791,0.45913720638710354
-0.4185393258426966,0.49127411699105655,0.459783608687246
-0.41713483146067415,0.49214236955738616,0.4604286957932024
-0.4157303370786517,0.4930090428097304,0.46107246020651454
-0.4143258426966292,0.4938741247795177,0.4617148944374162
-0.41292134831460675,0.4947376035127884,0.46235599100496977
-0.4115168539325843,0.4955994670704388,0.4629957424372034
-0.4101123595505618,0.4964597035284674,0.4636341412712482
-0.4087078651685393,0.49731830097821894,0.4642711800534753
-0.40730337078651685,0.49817524752662595,0.4649068513396331
-0.4058988764044944,0.4990305312964557,0.46554114769498456
-0.4044943820224719,0.4998841404265505,0.46617406169444336
-0.40308988764044945,0.5007360630720706,0.4668055859227126
-0.401685393258427,0.5015862874047361,0.46743571297441977
-0.4002808988764045,0.5024348016130684,0.4680644354542555
-0.398876404494382,0.5032815939026312,0.46869174597710894
-0.39747191011235955,0.5041266524962694,0.4693176371682061
-0.3960674157303371,0.5049699656343514,0.46994210166324557
-0.3946629213483146,0.5058115215750054,0.47056513210853507
-0.39325842696629215,0.5066513085943608,0.4711867211611293
-0.39185393258426965,0.5074893149867844,0.4718068614889656
-0.3904494382022472,0.5083255290651186,0.4724255457710009
-0.3890449438202247,0.5091599391609191,0.4730427666973481
-0.38764044943820225,0.5099925336246904,0.4736585169694124
-0.3862359550561798,0.5108233008261225,0.47427278930002803
-0.3848314606741573,0.5116522291543263,0.4748855764135936
-0.38342696629213485,0.5124793070180673,0.4754968710462093
-0.38202247191011235,0.5133045228460017,0.4761066659458128
-0.3806179775280899,0.514127865086909,0.4767149538723141
-0.3792134831460674,0.5149493222099243,0.47732172759773334
-0.37780898876404495,0.5157688827047721,0.47792697990633476
-0.3764044943820225,0.5165865350819985,0.478530703594764
-0.375,0.5174022678732006,0.4791328914721818
-0.3735955056179775,0.5182160696312594,0.4797335363604019
-0.37219101123595505,0.5190279289305685,0.4803326310940243
-0.3707865168539326,0.5198378343672639,0.4809301685205716
-0.3693820224719101,0.5206457745594536,0.4815261415006237
-0.36797752808988765,0.5214517381474445,0.4821205429079532
-0.3665730337078652,0.5222557137939713,0.48271336562966
-0.3651685393258427,0.5230576901844234,0.4833046025663063
-0.3637640449438202,0.5238576560270702,0.48389424663205083
-0.36235955056179775,0.5246556000532878,0.4844822907547837
-0.3609550561797753,0.5254515110177844,0.4850687278762608
-0.3595505617977528,0.5262453776988235,0.48565355095223767
-0.35814606741573035,0.5270371888984494,0.48623675295260405
-0.3567415730337079,0.5278269334427087,0.4868183268615171
-0.3553370786516854,0.5286146001818742,0.48739826567753614
-0.3539325842696629,0.5294001779906656,0.4879765624137553
-0.35252808988764045,0.5301836557684718,0.488553210097937
-0.351123595505618,0.5309650224395698,0.48912820177264654
-0.3497191011235955,0.5317442669533473,0.48970153049538356
-0.34831460674157305,0.5325213782845191,0.49027318933871594
-0.3469101123595506,0.5332963454333465,0.49084317139041206
-0.3455056179775281,0.5340691574258561,0.49141146975357375
-0.3441011235955056,0.5348398033140558,0.4919780775467689
-0.34269662921348315,0.5356082721761509,0.4925429879041628
-0.3412921348314607,0.5363745531167623,0.493106193975651
-0.3398876404494382,0.5371386352671378,0.49366768892699103
-0.3384831460674157,0.5379005077853695,0.49422746593993366
-0.33707865168539325,0.5386601598566065,0.4947855182123545
-0.3356741573033708,0.5394175806932672,0.4953418389583856
-0.3342696629213483,0.5401727595352523,0.4958964214085458
-0.33286516853932585,0.5409256856501558,0.49644925880987234
-0.3314606741573034,0.541676348333477,0.49700034442605057
-0.3300561797752809,0.5424247369088279,0.4975496715375456
-0.3286516853932584,0.5431708407281459,0.49809723344173074
-0.32724719101123595,0.5439146491719001,0.498643023453019
-0.3258426966292135,0.5446561516492996,0.4991870349029921
-0.324438202247191,0.5453953375985016,0.49972926114053035
-0.32303370786516855,0.5461321964868167,0.5002696955319412
-0.3216292134831461,0.5468667178109149,0.5008083314610887
-0.3202247191011236,0.5475988910970309,0.5013451623295226
-0.3188202247191011,0.5483287059011683,0.5018801815566063
-0.31741573033707865,0.5490561518093019,0.5024133825796451
-0.3160112359550562,0.5497812184375823,0.5029447588540151
-0.3146067415730337,0.5505038954325359,0.5034743038532898
-0.31320224719101125,0.5512241724712679,0.5040020110693681
-0.3117977528089888,0.5519420392616604,0.5045278740126024
-0.3103932584269663,0.552657485542575,0.505051886211924
-0.3089887640449438,0.5533705010840484,0.5055740412149706
-0.30758426966292135,0.5540810756874935,0.5060943325882135
-0.3061797752808989,0.5547891991858948,0.5066127539170822
-0.3047752808988764,0.5554948614440055,0.5071292988060911
-0.30337078651685395,0.5561980523585435,0.507643960878966
-0.3019662921348315,0.5568987618583864,0.5081567337787676
-0.300561797752809,0.5575969799047653,0.5086676111680173
-0.2991573033707865,0.5582926964914584,0.5091765867288227
-0.29775280898876405,0.5589859016449843,0.5096836541630011
-0.2963483146067416,0.5596765854247922,0.5101888071922037
-0.2949438202247191,0.560364737923455,0.51069203955804
-0.2935393258426966,0.561050349266858,0.5111933450222006
-0.29213483146067415,0.5617334096143894,0.5116927173665811
-0.2907303370786517,0.5624139091591281,0.5121901503934039
-0.2893258426966292,0.5630918381280317,0.5126856379253423
-0.28792134831460675,0.563767186782125,0.5131791738056419
-0.2865168539325843,0.5644399454166834,0.5136707518982422
-0.2851123595505618,0.5651101043614214,0.5141603660878987
-0.2837078651685393,0.5657776539806749,0.5146480102803043
-0.28230337078651685,0.5664425846735862,0.5151336784022097
-0.2808988764044944,0.567104886874287,0.5156173644015446
-0.2794943820224719,0.5677645510520798,0.516099062247537
-0.27808988764044945,0.5684215677116198,0.5165787659308346
-0.276685393258427,0.5690759273930956,0.5170564694636233
-0.2752808988764045,0.5697276206724083,0.5175321668797458
-0.273876404494382,0.5703766381613513,0.5180058522348224
-0.27247191011235955,0.571022970507787,0.5184775196063679
-0.2710674157303371,0.5716666083958254,0.5189471630939098
-0.2696629213483146,0.5723075425459992,0.5194147768191071
-0.26825842696629215,0.572945763715441,0.5198803549258667
-0.2668539325842697,0.5735812626980565,0.5203438915804612
-0.2654494382022472,0.5742140303246984,0.5208053809716446
-0.2640449438202247,0.574844057463341,0.5212648173107693
-0.26264044943820225,0.57547133501925,0.5217221948319023
-0.2612359550561798,0.5760958539351559,0.5221775077919395
-0.2598314606741573,0.5767176051914247,0.5226307504707224
-0.25842696629213485,0.5773365798062248,0.523081917171151
-0.2570224719101124,0.5779527688356987,0.5235310022192998
-0.2556179775280899,0.5785661633741295,0.5239779999645311
-0.2542134831460674,0.5791767545541089,0.5244229047796081
-0.25280898876404495,0.579784533546702,0.5248657110608086
-0.2514044943820225,0.5803894915616148,0.5253064132280378
-0.25,0.5809916198473564,0.52574500572494
-0.24859550561797755,0.581590909691404,0.5261814830190114
-0.24719101123595505,0.5821873524203667,0.5266158396017101
-0.2457865168539326,0.5827809394001445,0.527048069988569
-0.2443820224719101,0.5833716620360927,0.5274781687193059
-0.24297752808988765,0.5839595117731793,0.5279061303579321
-0.2415730337078652,0.5845444800961467,0.5283319494928644
-0.2401685393258427,0.5851265585296686,0.5287556207370336
-0.23876404494382025,0.5857057386385081,0.5291771387279925
-0.23735955056179775,0.5862820120276752,0.5295964981280263
-0.2359550561797753,0.586855370342581,0.5300136936242587
-0.2345505617977528,0.5874258052691941,0.530428719928761
-0.23314606741573035,0.5879933085341945,0.5308415717786582
-0.23174157303370785,0.5885578719051267,0.531252243936236
-0.2303370786516854,0.5891194871905517,0.5316607311890477
-0.22893258426966295,0.5896781462401992,0.5320670283500186
-0.22752808988764045,0.5902338409451179,0.5324711302575527
-0.226123595505618,0.5907865632378249,0.5328730317756366
-0.2247191011235955,0.5913363050924547,0.5332727277939453
-0.22331460674157305,0.5918830585249087,0.5336702132279434
-0.22191011235955055,0.5924268155929993,0.5340654830189915
-0.2205056179775281,0.5929675683965988,0.5344585321344479
-0.2191011235955056,0.5935053090777835,0.5348493555677704
-0.21769662921348315,0.594040029820978,0.5352379483386196
-0.2162921348314607,0.5945717228530994,0.5356243054929594
-0.2148876404494382,0.5951003804436998,0.5360084221031589
-0.21348314606741575,0.5956259949051079,0.5363902932680928
-0.21207865168539325,0.5961485585925692,0.5367699141132405
-0.2106741573033708,0.5966680639043875,0.5371472797907868
-0.2092696629213483,0.5971845032820636,0.5375223854797205
-0.20786516853932585,0.5976978692104313,0.5378952263859329
-0.2064606741573034,0.5982081542177986,0.5382657977423165
-0.2050561797752809,0.5987153508760809,0.538634094808861
-0.20365168539325845,0.5992194518009377,0.5390001128727524
-0.20224719101123595,0.5997204496519073,0.5393638472484678
-0.2008426966292135,0.6002183371325407,0.5397252932778721
-0.199438202247191,0.6007131069905336,0.5400844463303145
-0.19803370786516855,0.6012047520178593,0.5404413018027212
-0.1966292134831461,0.6016932650508988,0.5407958551196915
-0.1952247191011236,0.6021786389705718,0.5411481017335916
-0.19382022471910115,0.6026608667024655,0.5414980371246481
-0.19241573033707865,0.6031399412169629,0.5418456568010398
-0.1910112359550562,0.6036158555293696,0.5421909562989906
-0.1896067415730337,0.6040886027000422,0.5425339311828623
-0.18820224719101125,0.6045581758345119,0.5428745770452441
-0.18679775280898875,0.6050245680836097,0.5432128895070446
-0.1853932584269663,0.6054877726435914,0.5435488642175818
-0.18398876404494385,0.6059477827562593,0.5438824968546718
-0.18258426966292135,0.6064045917090839,0.5442137831247189
-0.1811797752808989,0.606858192835326,0.5445427187628038
-0.1797752808988764,0.6073085795141565,0.5448692995327714
-0.17837078651685395,0.6077557451707755,0.5451935212273177
-0.17696629213483145,0.6081996832765306,0.5455153796680782
-0.175561797752809,0.6086403873490348,0.5458348707057125
-0.1741573033707865,0.6090778509522821,0.5461519902199906
-0.17275280898876405,0.6095120676967647,0.5464667341198786
-0.1713483146067416,0.6099430312395859,0.5467790983436225
-0.1699438202247191,0.6103707352845755,0.5470890788588325
-0.16853932584269665,0.6107951735824011,0.5473966716625662
-0.16713483146067415,0.6112163399306815,0.5477018727814119
-0.1657303370786517,0.6116342281740975,0.5480046782715701
-0.1643258426966292,0.6120488322045007,0.5483050842189362
-0.16292134831460675,0.6124601459610249,0.5486030867391807
-0.1615168539325843,0.6128681634301927,0.5488986819778302
-0.1601123595505618,0.6132728786460238,0.5491918661103466
-0.15870786516853935,0.6136742856901405,0.5494826353422079
-0.15730337078651685,0.6140723786918753,0.5497709859089849
-0.1558988764044944,0.6144671518283726,0.5500569140764218
-0.1544943820224719,0.6148585993246959,0.5503404161405098
-0.15308988764044945,0.6152467154539273,0.5506214884275693
-0.151685393258427,0.6156314945372718,0.5509001272943224
-0.1502808988764045,0.6160129309441571,0.5511763291279684
-0.14887640449438205,0.6163910190923338,0.5514500903462621
-0.14747191011235955,0.6167657534479757,0.5517214073975851
-0.1460674157303371,0.617137128525776,0.5519902767610216
-0.1446629213483146,0.6175051388890462,0.5522566949464305
-0.14325842696629215,0.6178697791498122,0.5525206584945184
-0.14185393258426965,0.6182310439689096,0.5527821639769122
-0.1404494382022472,0.6185889280560782,0.5530412079962301
-0.13904494382022475,0.6189434261700556,0.553297787186152
-0.13764044943820225,0.6192945331186709,0.5535518982114899
-0.1362359550561798,0.6196422437589341,0.5538035377682573
-0.1348314606741573,0.6199865529971305,0.5540527025837396
-0.13342696629213485,0.620327455788907,0.5542993894165592
-0.13202247191011235,0.6206649471393646,0.5545435950567464
-0.1306179775280899,0.620999022103143,0.5547853163258044
-0.1292134831460674,0.6213296757845117,0.5550245500767764
-0.12780898876404495,0.6216569033374528,0.5552612931943107
-0.1264044943820225,0.6219806999657477,0.5554955425947271
-0.125,0.6223010609230631,0.5557272952260793
-0.12359550561797755,0.6226179815130314,0.5559565480682213
-0.12219101123595505,0.622931457089336,0.5561832981328673
-0.1207865168539326,0.6232414830557917,0.5564075424636575
-0.1193820224719101,0.6235480548664258,0.5566292781362178
-0.11797752808988765,0.6238511680255583,0.5568485022582211
-0.1165730337078652,0.6241508180878792,0.5570652119694492
-0.1151685393258427,0.6244470006585284,0.5572794044418509
-0.11376404494382025,0.624739711393173,0.5574910768796028
-0.11235955056179775,0.6250289459980807,0.5577002265191664
-0.1109550561797753,0.625314700230198,0.5579068506293479
-0.1095505617977528,0.6255969698972234,0.5581109465113523
-0.10814606741573035,0.6258757508576799,0.5583125114988441
-0.1067415730337079,0.6261510390209891,0.5585115429579993
-0.1053370786516854,0.6264228303475414,0.5587080382875635
-0.10393258426966295,0.626691120848768,0.5589019949189042
-0.10252808988764045,0.6269559065872088,0.5590934103160666
-0.101123595505618,0.6272171836765822,0.5592822819758254
-0.0997191011235955,0.6274749482818532,0.5594686074277381
-0.09831460674157305,0.6277291966193002,0.5596523842341969
-0.09691011235955055,0.6279799249565801,0.5598336099904792
-0.0955056179775281,0.6282271296127946,0.5600122823247986
-0.09410112359550565,0.6284708069585536,0.5601883988983548
-0.09269662921348315,0.6287109534160387,0.5603619574053826
-0.0912921348314607,0.6289475654590655,0.5605329555732003
-0.0898876404494382,0.6291806396131445,0.5607013911622566
-0.08848314606741575,0.6294101724555428,0.5608672619661799
-0.08707865168539325,0.6296361606153422,0.5610305658118228
-0.0856741573033708,0.6298586007734988,0.561191300559308
-0.0842696629213483,0.6300774896629001,0.5613494641020738
-0.08286516853932585,0.6302928240684221,0.561505054366919
-0.0814606741573034,0.6305046008269855,0.5616580693140443
-0.0800561797752809,0.6307128168276088,0.5618085069370982
-0.07865168539325845,0.6309174690114656,0.5619563652632166
-0.07724719101123595,0.6311185543719342,0.5621016423530665
-0.0758426966292135,0.6313160699546522,0.5622443363008843
-0.074438202247191,0.6315100128575661,0.5623844452345189
-0.07303370786516855,0.6317003802309834,0.562521967315469
-0.0716292134831461,0.6318871692776196,0.5626569007389223
-0.0702247191011236,0.6320703772526493,0.5627892437337941
-0.06882022471910115,0.632250001463751,0.5629189945627637
-0.06741573033707865,0.6324260392711565,0.5630461515223122
-0.0660112359550562,0.632598488087694,0.5631707129427571
-0.0646067415730337,0.6327673453788355,0.5632926771882886
-0.06320224719101125,0.6329326086627373,0.5634120426570028
-0.061797752808988804,0.6330942755102861,0.5635288077809382
-0.0603932584269663,0.6332523435451397,0.563642971026104
-0.05898876404494385,0.633406810443768,0.5637545308925176
-0.05758426966292135,0.6335576739354931,0.5638634859142334
-0.0561797752808989,0.6337049318025284,0.5639698346593734
-0.0547752808988764,0.6338485818800177,0.5640735757301596
-0.05337078651685395,0.6339886220560713,0.5641747077629412
-0.05196629213483145,0.6341250502718041,0.5642732294282249
-0.050561797752809,0.6342578645213693,0.5643691394307019
-0.049157303370786554,0.634387062851995,0.5644624365092762
-0.04775280898876405,0.6345126433640157,0.564553119437091
-0.0463483146067416,0.6346346042109069,0.5646411870215533
-0.0449438202247191,0.634752943599316,0.5647266381043622
-0.04353932584269665,0.6348676597890934,0.564809471561529
-0.04213483146067415,0.6349787510933224,0.5648896863034049
-0.0407303370786517,0.6350862158783487,0.5649672812747014
-0.0393258426966292,0.6351900525638081,0.5650422554545143
-0.03792134831460675,0.6352902596226535,0.5651146078563445
-0.0365168539325843,0.6353868355811819,0.5651843375281179
-0.0351123595505618,0.63547977901906,0.5652514435522084
-0.03370786516853935,0.635569088569347,0.5653159250454532
-0.03230337078651685,0.6356547629185195,0.5653777811591755
-0.030898876404494402,0.6357368008064944,0.5654370110791992
-0.0294943820224719,0.6358152010266496,0.5654936140258686
-0.02808988764044945,0.6358899624258444,0.5655475892540635
-0.026685393258427004,0.6359610839044421,0.5655989360532142
-0.0252808988764045,0.636028564416325,0.565647653747319
-0.023876404494382053,0.6360924029689152,0.5656937416949563
-0.02247191011235955,0.6361525986231905,0.5657371992892991
-0.021067415730337102,0.6362091504937012,0.5657780259581279
-0.0196629213483146,0.6362620577485845,0.5658162211638416
-0.01825842696629215,0.6363113196095795,0.5658517844034708
-0.016853932584269704,0.6363569353520404,0.5658847152086871
-0.015449438202247201,0.6363989043049485,0.5659150131458132
-0.014044943820224753,0.6364372258509248,0.5659426778158324
-0.01264044943820225,0.6364718994262394,0.5659677088543966
-0.011235955056179803,0.6365029245208219,0.5659901059318345
-0.0098314606741573,0.6365303006782701,0.5660098687531583
-0.008426966292134852,0.6365540274958575,0.5660269970580701
-0.007022471910112349,0.6365741046245406,0.5660414906209666
-0.005617977528089901,0.6365905317689647,0.5660533492509459
-0.004213483146067454,0.6366033086874694,0.5660625727918084
-0.0028089887640449507,0.6366124351920913,0.5660691611220636
-0.001404494382022503,0.6366179111485699,0.5660731141549296
0.0,0.6366197364763468,0.5660744318383372
0.001404494382022503,0.6366179111485699,0.5660731141549297
0.002808988764044895,0.6366124351920914,0.5660691611220634
0.004213483146067398,0.6366033086874695,0.5660625727918084
0.005617977528089901,0.6365905317689647,0.5660533492509457
0.0070224719101122934,0.6365741046245407,0.5660414906209666
0.008426966292134797,0.6365540274958574,0.56602699705807
0.0098314606741573,0.6365303006782701,0.5660098687531584
0.011235955056179803,0.6365029245208219,0.5659901059318345
0.012640449438202195,0.6364718994262394,0.5659677088543967
0.014044943820224698,0.6364372258509248,0.5659426778158322
0.015449438202247201,0.6363989043049485,0.5659150131458133
0.016853932584269593,0.6363569353520404,0.5658847152086873
0.018258426966292096,0.6363113196095795,0.5658517844034711
0.0196629213483146,0.6362620577485845,0.5658162211638418
0.021067415730337102,0.6362091504937012,0.5657780259581278
0.022471910112359494,0.6361525986231907,0.5657371992892993
0.023876404494381998,0.6360924029689151,0.5656937416949565
0.0252808988764045,0.636028564416325,0.565647653747319
0.026685393258427004,0.6359610839044421,0.5655989360532143
0.028089887640449396,0.6358899624258444,0.5655475892540632
0.0294943820224719,0.6358152010266496,0.5654936140258687
0.030898876404494402,0.6357368008064944,0.5654370110791994
0.032303370786516794,0.6356547629185195,0.5653777811591756
0.0337078651685393,0.6355690885693469,0.5653159250454532
0.0351123595505618,0.63547977901906,0.5652514435522082
0.0365168539325843,0.6353868355811819,0.565184337528118
0.037921348314606695,0.6352902596226535,0.5651146078563443
0.0393258426966292,0.6351900525638081,0.5650422554545143
0.0407303370786517,0.6350862158783487,0.5649672812747014
0.042134831460674094,0.6349787510933222,0.564889686303405
0.0435393258426966,0.6348676597890933,0.564809471561529
0.0449438202247191,0.634752943599316,0.5647266381043623
0.0463483146067416,0.6346346042109069,0.5646411870215535
0.047752808988763995,0.6345126433640157,0.5645531194370911
0.0491573033707865,0.634387062851995,0.5644624365092765
0.050561797752809,0.6342578645213693,0.5643691394307018
0.05196629213483139,0.6341250502718041,0.5642732294282246
0.053370786516853896,0.6339886220560714,0.5641747077629412
0.0547752808988764,0.6338485818800177,0.5640735757301596
0.0561797752808989,0.6337049318025284,0.5639698346593734
0.057584269662921295,0.6335576739354932,0.5638634859142334
0.0589887640449438,0.6334068104437681,0.5637545308925175
0.0603932584269663,0.6332523435451397,0.5636429710261038
0.061797752808988804,0.6330942755102861,0.5635288077809381
0.0632022471910112,0.6329326086627373,0.563412042657003
0.0646067415730337,0.6327673453788355,0.5632926771882885
0.0660112359550562,0.632598488087694,0.5631707129427572
0.0674157303370786,0.6324260392711564,0.5630461515223121
0.0688202247191011,0.6322500014637511,0.5629189945627637
0.0702247191011236,0.6320703772526493,0.562789243733794
0.0716292134831461,0.6318871692776196,0.5626569007389223
0.0730337078651685,0.6317003802309834,0.5625219673154689
0.074438202247191,0.6315100128575661,0.5623844452345189
0.0758426966292135,0.6313160699546522,0.5622443363008843
0.0772471910112359,0.6311185543719341,0.5621016423530665
0.0786516853932584,0.6309174690114656,0.5619563652632169
0.0800561797752809,0.6307128168276088,0.5618085069370984
0.0814606741573034,0.6305046008269855,0.5616580693140445
0.0828651685393258,0.6302928240684222,0.561505054366919
0.0842696629213483,0.6300774896629001,0.561349464102074
0.0856741573033708,0.6298586007734988,0.561191300559308
0.0870786516853932,0.6296361606153422,0.5610305658118228
0.0884831460674157,0.6294101724555428,0.5608672619661796
0.0898876404494382,0.6291806396131445,0.5607013911622565
0.0912921348314607,0.6289475654590655,0.5605329555732002
0.0926966292134831,0.6287109534160387,0.5603619574053827
0.0941011235955056,0.6284708069585536,0.5601883988983549
0.0955056179775281,0.6282271296127946,0.5600122823247987
0.0969101123595505,0.6279799249565801,0.5598336099904792
0.098314606741573,0.6277291966193002,0.5596523842341968
0.0997191011235955,0.6274749482818532,0.5594686074277382
0.101123595505618,0.6272171836765822,0.5592822819758253
0.1025280898876404,0.6269559065872088,0.5590934103160665
0.1039325842696629,0.6266911208487681,0.5589019949189042
0.1053370786516854,0.6264228303475414,0.5587080382875635
0.10674157303370779,0.626151039020989,0.5585115429579993
0.1081460674157303,0.6258757508576799,0.5583125114988441
0.1095505617977528,0.6255969698972234,0.5581109465113524
0.1109550561797753,0.625314700230198,0.5579068506293478
0.1123595505617977,0.6250289459980807,0.5577002265191666
0.1137640449438202,0.624739711393173,0.5574910768796028
0.1151685393258427,0.6244470006585284,0.557279404441851
0.1165730337078652,0.6241508180878792,0.557065211969449
0.1179775280898876,0.6238511680255583,0.5568485022582211
0.1193820224719101,0.6235480548664258,0.5566292781362178
0.1207865168539326,0.6232414830557917,0.5564075424636576
0.122191011235955,0.622931457089336,0.5561832981328674
0.1235955056179775,0.6226179815130315,0.5559565480682215
0.125,0.6223010609230631,0.5557272952260796
0.1264044943820225,0.6219806999657477,0.5554955425947271
0.1278089887640449,0.6216569033374528,0.5552612931943108
0.1292134831460674,0.6213296757845117,0.5550245500767763
0.1306179775280899,0.620999022103143,0.5547853163258046
0.1320224719101123,0.6206649471393646,0.5545435950567464
0.1334269662921348,0.6203274557889071,0.5542993894165592
0.1348314606741573,0.6199865529971305,0.5540527025837394
0.1362359550561798,0.6196422437589341,0.5538035377682574
0.1376404494382022,0.6192945331186709,0.5535518982114899
0.1390449438202247,0.6189434261700556,0.553297787186152
0.1404494382022472,0.6185889280560782,0.5530412079962301
0.1418539325842696,0.6182310439689097,0.5527821639769123
0.1432584269662921,0.6178697791498122,0.5525206584945183
0.1446629213483146,0.6175051388890462,0.5522566949464304
0.1460674157303371,0.617137128525776,0.5519902767610216
0.1474719101123595,0.6167657534479757,0.5517214073975854
0.148876404494382,0.6163910190923337,0.5514500903462621
0.1502808988764045,0.6160129309441571,0.5511763291279685
0.151685393258427,0.6156314945372718,0.5509001272943223
0.1530898876404494,0.6152467154539274,0.5506214884275695
0.1544943820224719,0.6148585993246959,0.5503404161405099
0.1558988764044944,0.6144671518283726,0.5500569140764215
0.1573033707865168,0.6140723786918751,0.5497709859089851
0.1587078651685393,0.6136742856901405,0.549482635342208
0.1601123595505618,0.6132728786460238,0.549191866110347
0.1615168539325843,0.6128681634301927,0.5488986819778301
0.1629213483146067,0.6124601459610249,0.5486030867391806
0.1643258426966292,0.6120488322045007,0.5483050842189362
0.1657303370786517,0.6116342281740975,0.5480046782715701
0.1671348314606741,0.6112163399306815,0.5477018727814118
0.1685393258426966,0.6107951735824011,0.5473966716625661
0.1699438202247191,0.6103707352845755,0.5470890788588325
0.1713483146067416,0.6099430312395859,0.5467790983436227
0.172752808988764,0.6095120676967645,0.5464667341198788
0.1741573033707865,0.6090778509522821,0.5461519902199905
0.175561797752809,0.6086403873490348,0.5458348707057123
0.1769662921348314,0.6081996832765306,0.5455153796680783
0.1783707865168539,0.6077557451707755,0.5451935212273178
0.1797752808988764,0.6073085795141565,0.5448692995327711
0.1811797752808989,0.606858192835326,0.5445427187628039
0.1825842696629213,0.6064045917090839,0.5442137831247191
0.1839887640449438,0.6059477827562592,0.5438824968546719
0.1853932584269663,0.6054877726435914,0.5435488642175818
0.1867977528089887,0.6050245680836098,0.5432128895070446
0.1882022471910112,0.6045581758345119,0.542874577045244
0.1896067415730337,0.6040886027000422,0.5425339311828621
0.1910112359550562,0.6036158555293696,0.5421909562989905
0.1924157303370786,0.6031399412169629,0.5418456568010398
0.1938202247191011,0.6026608667024658,0.5414980371246482
0.1952247191011236,0.6021786389705718,0.5411481017335916
0.196629213483146,0.6016932650508988,0.5407958551196914
0.1980337078651685,0.6012047520178594,0.540441301802721
0.199438202247191,0.6007131069905336,0.5400844463303144
0.2008426966292135,0.6002183371325407,0.5397252932778723
0.2022471910112359,0.5997204496519073,0.5393638472484678
0.2036516853932584,0.5992194518009377,0.5390001128727524
0.2050561797752809,0.5987153508760809,0.538634094808861
0.2064606741573034,0.5982081542177986,0.5382657977423166
0.2078651685393258,0.5976978692104313,0.537895226385933
0.2092696629213483,0.5971845032820636,0.5375223854797204
0.2106741573033708,0.5966680639043875,0.5371472797907868
0.2120786516853932,0.5961485585925691,0.5367699141132405
0.2134831460674157,0.5956259949051078,0.5363902932680928
0.2148876404494382,0.5951003804436998,0.5360084221031591
0.2162921348314607,0.5945717228530994,0.5356243054929591
0.2176966292134831,0.5940400298209778,0.5352379483386195
0.2191011235955056,0.5935053090777835,0.5348493555677704
0.2205056179775281,0.5929675683965988,0.5344585321344477
0.2219101123595505,0.5924268155929994,0.5340654830189918
0.223314606741573,0.5918830585249086,0.5336702132279433
0.2247191011235955,0.5913363050924547,0.5332727277939452
0.226123595505618,0.5907865632378249,0.5328730317756367
0.2275280898876404,0.5902338409451179,0.5324711302575527
0.2289325842696629,0.5896781462401994,0.5320670283500184
0.2303370786516854,0.5891194871905517,0.5316607311890477
0.2317415730337078,0.5885578719051269,0.531252243936236
0.2331460674157303,0.5879933085341946,0.5308415717786583
0.2345505617977528,0.5874258052691941,0.5304287199287612
0.2359550561797753,0.586855370342581,0.5300136936242588
0.2373595505617977,0.5862820120276754,0.5295964981280263
0.2387640449438202,0.5857057386385083,0.5291771387279925
0.2401685393258427,0.5851265585296686,0.5287556207370334
0.2415730337078652,0.5845444800961467,0.5283319494928643
0.2429775280898876,0.5839595117731793,0.5279061303579321
0.2443820224719101,0.5833716620360927,0.5274781687193059
0.2457865168539326,0.5827809394001445,0.5270480699885692
0.247191011235955,0.5821873524203667,0.52661583960171
0.2485955056179775,0.5815909096914041,0.5261814830190112
0.25,0.5809916198473564,0.52574500572494
0.2514044943820225,0.5803894915616148,0.5253064132280378
0.2528089887640449,0.579784533546702,0.5248657110608086
0.2542134831460674,0.5791767545541089,0.524422904779608
0.2556179775280899,0.5785661633741295,0.5239779999645311
0.2570224719101123,0.5779527688356986,0.5235310022192998
0.2584269662921348,0.5773365798062248,0.5230819171711508
0.2598314606741573,0.5767176051914247,0.5226307504707223
0.2612359550561798,0.5760958539351559,0.5221775077919395
0.2626404494382022,0.5754713350192499,0.5217221948319022
0.2640449438202247,0.574844057463341,0.5212648173107693
0.2654494382022472,0.5742140303246984,0.5208053809716445
0.2668539325842696,0.5735812626980566,0.5203438915804611
0.2682584269662921,0.5729457637154413,0.5198803549258667
0.2696629213483146,0.5723075425459992,0.519414776819107
0.2710674157303371,0.5716666083958254,0.5189471630939096
0.2724719101123595,0.5710229705077869,0.5184775196063679
0.273876404494382,0.5703766381613513,0.5180058522348223
0.2752808988764045,0.5697276206724083,0.5175321668797458
0.2766853932584269,0.5690759273930956,0.5170564694636232
0.2780898876404494,0.5684215677116198,0.5165787659308347
0.2794943820224719,0.5677645510520798,0.516099062247537
0.2808988764044944,0.567104886874287,0.5156173644015444
0.2823033707865168,0.5664425846735862,0.5151336784022098
0.2837078651685393,0.5657776539806749,0.5146480102803043
0.2851123595505618,0.5651101043614214,0.5141603660878987
0.2865168539325842,0.5644399454166835,0.5136707518982422
0.2879213483146067,0.563767186782125,0.5131791738056418
0.2893258426966292,0.5630918381280317,0.5126856379253424
0.2907303370786517,0.5624139091591281,0.5121901503934037
0.2921348314606741,0.5617334096143897,0.5116927173665812
0.2935393258426966,0.561050349266858,0.5111933450222006
0.2949438202247191,0.560364737923455,0.51069203955804
0.2963483146067416,0.5596765854247922,0.5101888071922039
0.297752808988764,0.5589859016449843,0.5096836541630012
0.2991573033707865,0.5582926964914584,0.5091765867288228
0.300561797752809,0.5575969799047653,0.5086676111680172
0.3019662921348314,0.5568987618583865,0.5081567337787677
0.3033707865168539,0.5561980523585434,0.507643960878966
0.3047752808988764,0.5554948614440055,0.5071292988060913
0.3061797752808989,0.5547891991858948,0.5066127539170819
0.3075842696629213,0.5540810756874934,0.5060943325882136
0.3089887640449438,0.5533705010840484,0.5055740412149706
0.3103932584269663,0.552657485542575,0.5050518862119239
0.3117977528089887,0.5519420392616605,0.5045278740126024
0.3132022471910112,0.5512241724712679,0.5040020110693681
0.3146067415730337,0.5505038954325359,0.5034743038532896
0.3160112359550562,0.5497812184375823,0.502944758854015
0.3174157303370786,0.5490561518093019,0.5024133825796452
0.3188202247191011,0.5483287059011683,0.5018801815566063
0.3202247191011236,0.5475988910970309,0.5013451623295225
0.321629213483146,0.5468667178109147,0.5008083314610887
0.3230337078651685,0.5461321964868167,0.5002696955319413
0.324438202247191,0.5453953375985016,0.4997292611405304
0.3258426966292135,0.5446561516492996,0.49918703490299215
0.3272471910112359,0.5439146491719001,0.49864302345301903
0.3286516853932584,0.5431708407281459,0.4980972334417307
0.3300561797752809,0.5424247369088279,0.4975496715375455
0.3314606741573034,0.541676348333477,0.4970003444260506
0.3328651685393258,0.540925685650156,0.4964492588098724
0.3342696629213483,0.5401727595352523,0.495896421408546
0.3356741573033708,0.5394175806932672,0.4953418389583857
0.3370786516853932,0.5386601598566065,0.49478551821235456
0.3384831460674157,0.5379005077853695,0.49422746593993366
0.3398876404494382,0.5371386352671378,0.49366768892699114
0.3412921348314607,0.5363745531167623,0.49310619397565103
0.3426966292134831,0.5356082721761511,0.49254298790416273
0.3441011235955056,0.5348398033140558,0.4919780775467689
0.3455056179775281,0.5340691574258561,0.49141146975357375
0.3469101123595505,0.5332963454333466,0.49084317139041195
0.348314606741573,0.5325213782845191,0.49027318933871594
0.3497191011235955,0.5317442669533473,0.4897015304953835
0.351123595505618,0.5309650224395698,0.4891282017726466
0.3525280898876404,0.5301836557684717,0.48855321009793706
0.3539325842696629,0.5294001779906656,0.4879765624137552
0.3553370786516854,0.5286146001818742,0.4873982656775361
0.3567415730337078,0.5278269334427089,0.4868183268615171
0.3581460674157303,0.5270371888984494,0.48623675295260393
0.3595505617977528,0.5262453776988235,0.4856535509522377
0.3609550561797753,0.5254515110177844,0.4850687278762608
0.3623595505617977,0.5246556000532877,0.48448229075478366
0.3637640449438202,0.5238576560270702,0.4838942466320508
0.3651685393258427,0.5230576901844234,0.4833046025663063
0.3665730337078651,0.5222557137939714,0.48271336562966005
0.3679775280898876,0.5214517381474445,0.48212054290795325
0.3693820224719101,0.5206457745594536,0.4815261415006238
0.3707865168539326,0.5198378343672639,0.48093016852057147
0.372191011235955,0.5190279289305685,0.4803326310940243
0.3735955056179775,0.5182160696312594,0.479733536360402
0.375,0.5174022678732006,0.4791328914721818
0.3764044943820224,0.5165865350819985,0.4785307035947638
0.3778089887640449,0.5157688827047723,0.4779269799063348
0.3792134831460674,0.5149493222099243,0.47732172759773345
0.3806179775280899,0.514127865086909,0.4767149538723142
0.3820224719101123,0.5133045228460019,0.47610666594581286
0.3834269662921348,0.5124793070180673,0.4754968710462094
0.3848314606741573,0.5116522291543263,0.4748855764135937
0.3862359550561798,0.5108233008261225,0.47427278930002803
0.3876404494382022,0.5099925336246902,0.4736585169694125
0.3890449438202247,0.5091599391609191,0.4730427666973481
0.3904494382022472,0.5083255290651186,0.47242554577100093
0.3918539325842696,0.5074893149867844,0.4718068614889655
0.3932584269662921,0.5066513085943609,0.47118672116112925
0.3946629213483146,0.5058115215750054,0.47056513210853507
0.3960674157303371,0.5049699656343514,0.46994210166324535
0.3974719101123595,0.5041266524962696,0.46931763716820635
0.398876404494382,0.5032815939026312,0.46869174597710905
0.4002808988764045,0.5024348016130684,0.46806443545425547
0.4016853932584269,0.5015862874047362,0.4674357129744198
0.4030898876404494,0.5007360630720703,0.4668055859227125
0.4044943820224719,0.4998841404265505,0.4661740616944434
0.4058988764044944,0.4990305312964557,0.46554114769498434
0.4073033707865168,0.49817524752662595,0.4649068513396331
0.4087078651685393,0.49731830097821894,0.4642711800534753
0.4101123595505618,0.4964597035284674,0.4636341412712482
0.4115168539325842,0.49559946707043856,0.4629957424372034
0.4129213483146067,0.4947376035127884,0.4623559910049698
0.4143258426966292,0.4938741247795177,0.4617148944374161
0.4157303370786517,0.4930090428097304,0.4610724602065144
0.4171348314606741,0.4921423695573863,0.46042869579320234
0.4185393258426966,0.49127411699105655,0.4597836086872462
0.4199438202247191,0.4904042970936791,0.4591372063871036
0.4213483146067416,0.48953292186231034,0.45848949639978615
0.422752808988764,0.48866000330788073,0.4578404862407232
0.4241573033707865,0.4877855534549466,0.457190183433623
0.425561797752809,0.4869095843414417,0.4565385955103368
0.4269662921348314,0.48603210801843216,0.4558857300107212
0.4283707865168539,0.4851531365498656,0.4552315944825004
0.4297752808988764,0.4842726820123224,0.45457619648112996
0.4311797752808989,0.48339075649476854,0.45391954356965863
0.4325842696629213,0.48250737209830347,0.4532616433185922
0.4339887640449438,0.4816225409359123,0.4526025033057553
0.4353932584269663,0.48073627513221356,0.4519421311161551
0.4367977528089887,0.4798485868232093,0.45128053434184384
0.4382022471910112,0.47895948815603473,0.4506177205817812
0.4396067415730337,0.47806899128870445,0.44995369744169833
0.4410112359550562,0.4771771083898623,0.44928847253395987
0.4424157303370786,0.4762838516385285,0.4486220534774282
0.4438202247191011,0.47538923322384635,0.44795444789732436
0.4452247191011236,0.4744932653448308,0.4472856634250938
0.446629213483146,0.4735959602101131,0.44661570769826725
0.4480337078651685,0.4726973300376878,0.4459445883603251
0.449438202247191,0.4717973870546597,0.4452723130605611
0.4508426966292135,0.4708961434969877,0.444598889453944
0.4522471910112359,0.4699936116092314,0.4439243252009827
0.4536516853932584,0.4690898036442951,0.4432486279675885
0.4550561797752809,0.46818473186317316,0.44257180542493946
0.4564606741573033,0.46727840853469377,0.44189386524934327
0.4578651685393258,0.46637084593526335,0.44121481512210103
0.4592696629213483,0.46546205634860993,0.4405346627293718
0.4606741573033708,0.46455205206552724,0.4398534157620356
0.4620786516853932,0.46364084538361694,0.43917108191555704
0.4634831460674157,0.462728448607032,0.4384876688898501
0.4648876404494382,0.46181487404621957,0.4378031843891417
0.4662921348314606,0.46090013401766267,0.43711763612183646
0.4676966292134831,0.4599842408436236,0.4364310318003803
0.4691011235955056,0.4590672068518837,0.43574337914112454
0.4705056179775281,0.45814904437548737,0.4350546858641919
0.4719101123595505,0.4572297657524815,0.4343649596933393
0.473314606741573,0.45630938332565707,0.4336742083558237
0.4747191011235955,0.45538790944229224,0.4329824395822657
0.476123595505618,0.45446535645388936,0.4322896611065166
0.4775280898876404,0.4535417367159191,0.4315958806655211
0.4789325842696629,0.45261706258755713,0.43090110599918335
0.4803370786516854,0.4516913464314294,0.43020534485023315
0.4817415730337078,0.450764600613346,0.4295086049640896
0.4831460674157303,0.449836837502046,0.4288108940887276
0.4845505617977528,0.44890806946893425,0.42811221997454413
0.4859550561797753,0.44797830888782175,0.42741259037422297
0.4873595505617977,0.44704756813466573,0.42671201304260065
0.4887640449438202,0.44611585958730754,0.4260104957365334
0.4901685393258427,0.445183195625212,0.4253080462147629
0.4915730337078651,0.44424958862920705,0.4246046722377826
0.4929775280898876,0.44331505098122165,0.4239003815677036
0.4943820224719101,0.442379595064025,0.4231951819681233
0.4957865168539326,0.44144323326096524,0.4224890812039897
0.497191011235955,0.44050597795570784,0.4217820870414706
0.4985955056179775,0.43956784153197304,0.42107420724781924
0.5,0.4386288363732753,0.42036544959124234


==> Figs/minmax_ARE_b0.5.csv <==
x,y,z
0.03333333333333333,0.0556027758856,0.0306705748353
0.05,0.0804313652552,0.0456944044387
0.06666666666666667,0.103531455432,0.0607182340421
0.1,0.144563761306,0.0907658932489
0.13333333333333333,0.180115550006,0.120813552456
0.2,0.239115432495,0.180908571251
0.3333333333333333,0.326355246152,0.299519204726
0.5,0.438628861097,0.420365449591
0.6,0.49243146447,0.469998756432
0.75,0.540674991723,0.520098812544
0.85,0.560768378712,0.542609672477
1,0.580991652602,0.566268481538
1.5,0.611356035015,0.603705566355
2,0.622301096007,0.617767703183


==> Figs/minmax_lmd_b0.5_sig0.05.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.13710938525921312,0.13710938525921312
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.10810588834585477,0.10810588834585477
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.10297399712633924,0.10297399712633924
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.10133864846207696,0.10133864846207696
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.10094415914976518,0.10094415914976518
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.1013386486066172,0.1013386486066172
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.1029739968070336,0.1029739968070336
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.10810588844916409,0.10810588844916409
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.13710938527392422,0.13710938527392422
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,0.0,0.0


==> Figs/minmax_lmd_b0.5_sig0.1.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.22984104379172718,0.22984104379172718
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.18169352821987123,0.18169352821987123
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.17693085580526535,0.17693085580526535
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.18169352821470586,0.18169352821470586
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.22984104380376746,0.22984104380376746
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,0.0,0.0


==> Figs/minmax_lmd_b0.5_sig0.2.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.3882732325476563,0.3882732325476563
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.22345353079813754,0.22345353079813754
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.3882732330252053,0.3882732330252053
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,1.5978912186593478e-13,1.5978912186593478e-13


==> Figs/minmax_lmd_b0.5_sig0.5.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.9999999436221807,0.9999999436221807
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,0.0,0.0


==> Figs/unif_Bayes_Risk.csv <==
x,Runif,Rbound
0.25,8.17729525444,223042938.165
0.3,6.89928028275,248003.98127
0.4,5.29881767494,406.296976875
0.45,4.77914778676,83.1274787158
0.5,4.36324110216,29.0073622935
0.6,3.70158783404,8.68454170097
0.7,3.28702472679,4.75477489571
0.8,2.97941494055,3.41066770451
0.9,2.70963152527,2.79078215093
1.0,2.44843298474,2.44987348447
1.25,2.04634269277,2.04701919811
1.5,1.87434776744,1.87474704481
2.0,1.7284572007,1.72864956301


==> Figs/unif_Bayes_lmd_b0.5_sig1.csv <==
x,y
-0.5,0.0
-0.498039215686,0.0
-0.496078431373,0.0
-0.494117647059,0.0
-0.492156862745,0.0
-0.490196078431,0.0
-0.488235294118,0.0
-0.486274509804,0.0
-0.48431372549,0.0
-0.482352941176,0.0
-0.480392156863,0.0
-0.478431372549,0.0
-0.476470588235,0.0
-0.474509803922,0.0
-0.472549019608,0.0
-0.470588235294,0.0
-0.46862745098,0.0
-0.466666666667,0.0
-0.464705882353,0.0
-0.462745098039,0.0
-0.460784313725,0.0
-0.458823529412,0.0
-0.456862745098,0.0
-0.454901960784,0.0
-0.452941176471,0.0
-0.450980392157,0.0
-0.449019607843,0.0
-0.447058823529,0.0
-0.445098039216,0.0
-0.443137254902,0.0
-0.441176470588,0.0
-0.439215686275,0.0
-0.437254901961,0.0
-0.435294117647,0.0
-0.433333333333,0.0
-0.43137254902,0.0
-0.429411764706,0.0
-0.427450980392,0.0
-0.425490196078,0.0
-0.423529411765,0.0
-0.421568627451,0.0
-0.419607843137,0.0
-0.417647058824,0.0
-0.41568627451,0.0
-0.413725490196,0.0
-0.411764705882,0.0
-0.409803921569,0.0
-0.407843137255,0.0
-0.405882352941,0.0
-0.403921568627,0.0
-0.401960784314,0.0
-0.4,0.0
-0.398039215686,0.0
-0.396078431373,0.0
-0.394117647059,0.0
-0.392156862745,0.0
-0.390196078431,0.0
-0.388235294118,0.0
-0.386274509804,0.0
-0.38431372549,0.0
-0.382352941176,0.0
-0.380392156863,0.25074236803
-0.378431372549,0.0
-0.376470588235,0.0
-0.374509803922,0.0
-0.372549019608,0.0
-0.370588235294,0.0
-0.36862745098,0.0
-0.366666666667,0.0
-0.364705882353,0.0
-0.362745098039,0.0
-0.360784313725,0.0
-0.358823529412,0.0
-0.356862745098,0.0
-0.354901960784,0.0
-0.352941176471,0.0
-0.350980392157,0.0
-0.349019607843,0.0
-0.347058823529,0.0
-0.345098039216,0.0
-0.343137254902,0.0
-0.341176470588,0.0
-0.339215686275,0.0
-0.337254901961,0.0
-0.335294117647,0.0
-0.333333333333,0.0
-0.33137254902,0.0
-0.329411764706,0.0
-0.327450980392,0.0
-0.325490196078,0.0
-0.323529411765,0.0
-0.321568627451,0.0
-0.319607843137,0.0
-0.317647058824,0.0
-0.31568627451,0.0
-0.313725490196,0.0
-0.311764705882,0.0
-0.309803921569,0.0
-0.307843137255,0.0
-0.305882352941,0.0
-0.303921568627,0.0
-0.301960784314,0.0
-0.3,0.0
-0.298039215686,0.0
-0.296078431373,0.0
-0.294117647059,0.0
-0.292156862745,0.0
-0.290196078431,0.0
-0.288235294118,0.0
-0.286274509804,0.0
-0.28431372549,0.0
-0.282352941176,0.0
-0.280392156863,0.0
-0.278431372549,0.0
-0.276470588235,0.0
-0.274509803922,0.0
-0.272549019608,0.0
-0.270588235294,0.0
-0.26862745098,0.0
-0.266666666667,0.0
-0.264705882353,0.0
-0.262745098039,0.0
-0.260784313725,0.0
-0.258823529412,0.0
-0.256862745098,0.0
-0.254901960784,0.0
-0.252941176471,0.0
-0.250980392157,0.0
-0.249019607843,0.0
-0.247058823529,0.0
-0.245098039216,0.0
-0.243137254902,0.0
-0.241176470588,0.0
-0.239215686275,0.0
-0.237254901961,0.0
-0.235294117647,0.0
-0.233333333333,0.0
-0.23137254902,0.0
-0.229411764706,0.0
-0.227450980392,0.0
-0.225490196078,0.0
-0.223529411765,0.0
-0.221568627451,0.0
-0.219607843137,0.0
-0.217647058824,0.0
-0.21568627451,0.0
-0.213725490196,0.0
-0.211764705882,0.0
-0.209803921569,0.0
-0.207843137255,0.0
-0.205882352941,0.0
-0.203921568627,0.0
-0.201960784314,0.0
-0.2,0.0
-0.198039215686,0.0
-0.196078431373,0.0
-0.194117647059,0.0
-0.192156862745,0.0
-0.190196078431,0.0
-0.188235294118,0.0
-0.186274509804,0.0
-0.18431372549,0.0
-0.182352941176,0.0
-0.180392156863,0.0
-0.178431372549,0.0
-0.176470588235,0.0
-0.174509803922,0.0
-0.172549019608,0.0
-0.170588235294,0.0
-0.16862745098,0.0
-0.166666666667,0.0
-0.164705882353,0.0
-0.162745098039,0.0
-0.160784313725,0.0
-0.158823529412,0.0
-0.156862745098,0.0
-0.154901960784,0.187930341474
-0.152941176471,0.0
-0.150980392157,0.0
-0.149019607843,0.0
-0.147058823529,0.0
-0.145098039216,0.0
-0.143137254902,0.0
-0.141176470588,0.0
-0.139215686275,0.0
-0.137254901961,0.0
-0.135294117647,0.0
-0.133333333333,0.0
-0.13137254902,0.0
-0.129411764706,0.0
-0.127450980392,0.0
-0.125490196078,0.0
-0.123529411765,0.0
-0.121568627451,0.0
-0.119607843137,0.0
-0.117647058824,0.0
-0.11568627451,0.0
-0.113725490196,0.0
-0.111764705882,0.0
-0.109803921569,0.0
-0.107843137255,0.0
-0.105882352941,0.0
-0.103921568627,0.0
-0.101960784314,0.0
-0.1,0.0
-0.0980392156863,0.0
-0.0960784313725,0.0
-0.0941176470588,0.0
-0.0921568627451,0.0
-0.0901960784314,0.0
-0.0882352941176,0.0
-0.0862745098039,0.0
-0.0843137254902,0.0
-0.0823529411765,0.0
-0.0803921568627,0.0
-0.078431372549,0.0
-0.0764705882353,0.0
-0.0745098039216,0.0
-0.0725490196078,0.0
-0.0705882352941,0.0
-0.0686274509804,0.0
-0.0666666666667,0.0
-0.0647058823529,0.0
-0.0627450980392,0.0
-0.0607843137255,0.0
-0.0588235294118,0.0
-0.056862745098,0.0
-0.0549019607843,0.0
-0.0529411764706,0.0
-0.0509803921569,0.0
-0.0490196078431,0.0
-0.0470588235294,0.0
-0.0450980392157,0.0
-0.043137254902,0.0
-0.0411764705882,0.0
-0.0392156862745,0.0
-0.0372549019608,0.0
-0.0352941176471,0.0
-0.0333333333333,0.0
-0.0313725490196,0.0
-0.0294117647059,0.0
-0.0274509803922,0.0
-0.0254901960784,0.0
-0.0235294117647,0.0
-0.021568627451,0.0
-0.0196078431373,0.0
-0.0176470588235,0.0
-0.0156862745098,0.0
-0.0137254901961,0.0
-0.0117647058824,0.0
-0.00980392156863,0.0
-0.0078431372549,0.0
-0.00588235294118,0.0
-0.00392156862745,0.0
-0.00196078431373,0.0
0.0,0.122635197056
0.00196078431373,0.0
0.00392156862745,0.0
0.00588235294118,0.0
0.0078431372549,0.0
0.00980392156863,0.0
0.0117647058824,0.0
0.0137254901961,0.0
0.0156862745098,0.0
0.0176470588235,0.0
0.0196078431373,0.0
0.021568627451,0.0
0.0235294117647,0.0
0.0254901960784,0.0
0.0274509803922,0.0
0.0294117647059,0.0
0.0313725490196,0.0
0.0333333333333,0.0
0.0352941176471,0.0
0.0372549019608,0.0
0.0392156862745,0.0
0.0411764705882,0.0
0.043137254902,0.0
0.0450980392157,0.0
0.0470588235294,0.0
0.0490196078431,0.0
0.0509803921569,0.0
0.0529411764706,0.0
0.0549019607843,0.0
0.056862745098,0.0
0.0588235294118,0.0
0.0607843137255,0.0
0.0627450980392,0.0
0.0647058823529,0.0
0.0666666666667,0.0
0.0686274509804,0.0
0.0705882352941,0.0
0.0725490196078,0.0
0.0745098039216,0.0
0.0764705882353,0.0
0.078431372549,0.0
0.0803921568627,0.0
0.0823529411765,0.0
0.0843137254902,0.0
0.0862745098039,0.0
0.0882352941176,0.0
0.0901960784314,0.0
0.0921568627451,0.0
0.0941176470588,0.0
0.0960784313725,0.0
0.0980392156863,0.0
0.1,0.0
0.101960784314,0.0
0.103921568627,0.0
0.105882352941,0.0
0.107843137255,0.0
0.109803921569,0.0
0.111764705882,0.0
0.113725490196,0.0
0.11568627451,0.0
0.117647058824,0.0
0.119607843137,0.0
0.121568627451,0.0
0.123529411765,0.0
0.125490196078,0.0
0.127450980392,0.0
0.129411764706,0.0
0.13137254902,0.0
0.133333333333,0.0
0.135294117647,0.0
0.137254901961,0.0
0.139215686275,0.0
0.141176470588,0.0
0.143137254902,0.0
0.145098039216,0.0
0.147058823529,0.0
0.149019607843,0.0
0.150980392157,0.0
0.152941176471,0.0
0.154901960784,0.187927163266
0.156862745098,0.0
0.158823529412,0.0
0.160784313725,0.0
0.162745098039,0.0
0.164705882353,0.0
0.166666666667,0.0
0.16862745098,0.0
0.170588235294,0.0
0.172549019608,0.0
0.174509803922,0.0
0.176470588235,0.0
0.178431372549,0.0
0.180392156863,0.0
0.182352941176,0.0
0.18431372549,0.0
0.186274509804,0.0
0.188235294118,0.0
0.190196078431,0.0
0.192156862745,0.0
0.194117647059,0.0
0.196078431373,0.0
0.198039215686,0.0
0.2,0.0
0.201960784314,0.0
0.203921568627,0.0
0.205882352941,0.0
0.207843137255,0.0
0.209803921569,0.0
0.211764705882,0.0
0.213725490196,0.0
0.21568627451,0.0
0.217647058824,0.0
0.219607843137,0.0
0.221568627451,0.0
0.223529411765,0.0
0.225490196078,0.0
0.227450980392,0.0
0.229411764706,0.0
0.23137254902,0.0
0.233333333333,0.0
0.235294117647,0.0
0.237254901961,0.0
0.239215686275,0.0
0.241176470588,0.0
0.243137254902,0.0
0.245098039216,0.0
0.247058823529,0.0
0.249019607843,0.0
0.250980392157,0.0
0.252941176471,0.0
0.254901960784,0.0
0.256862745098,0.0
0.258823529412,0.0
0.260784313725,0.0
0.262745098039,0.0
0.264705882353,0.0
0.266666666667,0.0
0.26862745098,0.0
0.270588235294,0.0
0.272549019608,0.0
0.274509803922,0.0
0.276470588235,0.0
0.278431372549,0.0
0.280392156863,0.0
0.282352941176,0.0
0.28431372549,0.0
0.286274509804,0.0
0.288235294118,0.0
0.290196078431,0.0
0.292156862745,0.0
0.294117647059,0.0
0.296078431373,0.0
0.298039215686,0.0
0.3,0.0
0.301960784314,0.0
0.303921568627,0.0
0.305882352941,0.0
0.307843137255,0.0
0.309803921569,0.0
0.311764705882,0.0
0.313725490196,0.0
0.31568627451,0.0
0.317647058824,0.0
0.319607843137,0.0
0.321568627451,0.0
0.323529411765,0.0
0.325490196078,0.0
0.327450980392,0.0
0.329411764706,0.0
0.33137254902,0.0
0.333333333333,0.0
0.335294117647,0.0
0.337254901961,0.0
0.339215686275,0.0
0.341176470588,0.0
0.343137254902,0.0
0.345098039216,0.0
0.347058823529,0.0
0.349019607843,0.0
0.350980392157,0.0
0.352941176471,0.0
0.354901960784,0.0
0.356862745098,0.0
0.358823529412,0.0
0.360784313725,0.0
0.362745098039,0.0
0.364705882353,0.0
0.366666666667,0.0
0.36862745098,0.0
0.370588235294,0.0
0.372549019608,0.0
0.374509803922,0.0
0.376470588235,0.0
0.378431372549,0.0
0.380392156863,0.250742091691
0.382352941176,0.0
0.38431372549,0.0
0.386274509804,0.0
0.388235294118,0.0
0.390196078431,0.0
0.392156862745,0.0
0.394117647059,0.0
0.396078431373,0.0
0.398039215686,0.0
0.4,0.0
0.401960784314,0.0
0.403921568627,0.0
0.405882352941,0.0
0.407843137255,0.0
0.409803921569,0.0
0.411764705882,0.0
0.413725490196,0.0
0.41568627451,0.0
0.417647058824,0.0
0.419607843137,0.0
0.421568627451,0.0
0.423529411765,0.0
0.425490196078,0.0
0.427450980392,0.0
0.429411764706,0.0
0.43137254902,0.0
0.433333333333,0.0
0.435294117647,0.0
0.437254901961,0.0
0.439215686275,0.0
0.441176470588,0.0
0.443137254902,0.0
0.445098039216,0.0
0.447058823529,0.0
0.449019607843,0.0
0.450980392157,0.0
0.452941176471,0.0
0.454901960784,0.0
0.456862745098,0.0
0.458823529412,0.0
0.460784313725,0.0
0.462745098039,0.0
0.464705882353,0.0
0.466666666667,0.0
0.46862745098,0.0
0.470588235294,0.0
0.472549019608,0.0
0.474509803922,0.0
0.476470588235,0.0
0.478431372549,0.0
0.480392156863,0.0
0.482352941176,0.0
0.48431372549,0.0
0.486274509804,0.0
0.488235294118,0.0
0.490196078431,0.0
0.492156862745,0.0
0.494117647059,0.0
0.496078431373,0.0
0.498039215686,0.0
0.5,0.0


==> Figs/unif_Bayes_lmd_b0.5_sig2.csv <==
x,y
-0.5,0.0
-0.498039215686,0.0
-0.496078431373,0.0
-0.494117647059,0.0
-0.492156862745,0.0
-0.490196078431,0.0
-0.488235294118,0.0
-0.486274509804,0.0
-0.48431372549,0.0
-0.482352941176,0.0
-0.480392156863,0.0
-0.478431372549,0.0
-0.476470588235,0.0
-0.474509803922,0.0
-0.472549019608,0.0
-0.470588235294,0.0
-0.46862745098,0.0
-0.466666666667,0.0
-0.464705882353,0.0
-0.462745098039,0.0
-0.460784313725,0.0
-0.458823529412,0.0
-0.456862745098,0.0
-0.454901960784,0.0
-0.452941176471,0.0
-0.450980392157,0.0
-0.449019607843,0.0
-0.447058823529,0.0
-0.445098039216,0.0
-0.443137254902,0.0
-0.441176470588,0.0
-0.439215686275,0.0
-0.437254901961,0.0
-0.435294117647,0.0
-0.433333333333,0.0
-0.43137254902,0.0
-0.429411764706,0.0
-0.427450980392,0.0
-0.425490196078,0.0
-0.423529411765,0.0
-0.421568627451,0.0
-0.419607843137,0.0
-0.417647058824,0.0
-0.41568627451,0.0
-0.413725490196,0.0
-0.411764705882,0.0
-0.409803921569,0.0
-0.407843137255,0.0
-0.405882352941,0.0
-0.403921568627,0.0
-0.401960784314,0.0
-0.4,0.0
-0.398039215686,0.0
-0.396078431373,0.0
-0.394117647059,0.0
-0.392156862745,0.0
-0.390196078431,0.0
-0.388235294118,0.0
-0.386274509804,0.0
-0.38431372549,0.0
-0.382352941176,0.0
-0.380392156863,0.0
-0.378431372549,0.0
-0.376470588235,0.0
-0.374509803922,0.0
-0.372549019608,0.0
-0.370588235294,0.0
-0.36862745098,0.0
-0.366666666667,0.0
-0.364705882353,0.0
-0.362745098039,0.0
-0.360784313725,0.0
-0.358823529412,0.0
-0.356862745098,0.0
-0.354901960784,0.0
-0.352941176471,0.0
-0.350980392157,0.0
-0.349019607843,0.0
-0.347058823529,0.0
-0.345098039216,0.0
-0.343137254902,0.0
-0.341176470588,0.0
-0.339215686275,0.0
-0.337254901961,0.0
-0.335294117647,0.0
-0.333333333333,0.0
-0.33137254902,0.0
-0.329411764706,0.0
-0.327450980392,0.0
-0.325490196078,0.0
-0.323529411765,0.0
-0.321568627451,0.0
-0.319607843137,0.0
-0.317647058824,0.0
-0.31568627451,0.0
-0.313725490196,0.0
-0.311764705882,0.0
-0.309803921569,0.0
-0.307843137255,0.0
-0.305882352941,0.0
-0.303921568627,0.0
-0.301960784314,0.0
-0.3,0.0
-0.298039215686,0.0
-0.296078431373,0.0
-0.294117647059,0.0
-0.292156862745,0.0
-0.290196078431,0.0
-0.288235294118,0.0
-0.286274509804,0.0
-0.28431372549,0.0
-0.282352941176,0.0
-0.280392156863,0.0
-0.278431372549,0.0
-0.276470588235,0.0
-0.274509803922,0.0
-0.272549019608,0.0
-0.270588235294,0.0
-0.26862745098,0.0
-0.266666666667,0.0
-0.264705882353,0.0
-0.262745098039,0.0
-0.260784313725,0.0
-0.258823529412,0.0
-0.256862745098,0.0
-0.254901960784,0.499997182214
-0.252941176471,0.0
-0.250980392157,0.0
-0.249019607843,0.0
-0.247058823529,0.0
-0.245098039216,0.0
-0.243137254902,0.0
-0.241176470588,0.0
-0.239215686275,0.0
-0.237254901961,0.0
-0.235294117647,0.0
-0.233333333333,0.0
-0.23137254902,0.0
-0.229411764706,0.0
-0.227450980392,0.0
-0.225490196078,0.0
-0.223529411765,0.0
-0.221568627451,0.0
-0.219607843137,0.0
-0.217647058824,0.0
-0.21568627451,0.0
-0.213725490196,0.0
-0.211764705882,0.0
-0.209803921569,0.0
-0.207843137255,0.0
-0.205882352941,0.0
-0.203921568627,0.0
-0.201960784314,0.0
-0.2,0.0
-0.198039215686,0.0
-0.196078431373,0.0
-0.194117647059,0.0
-0.192156862745,0.0
-0.190196078431,0.0
-0.188235294118,0.0
-0.186274509804,0.0
-0.18431372549,0.0
-0.182352941176,0.0
-0.180392156863,0.0
-0.178431372549,0.0
-0.176470588235,0.0
-0.174509803922,0.0
-0.172549019608,0.0
-0.170588235294,0.0
-0.16862745098,0.0
-0.166666666667,0.0
-0.164705882353,0.0
-0.162745098039,0.0
-0.160784313725,0.0
-0.158823529412,0.0
-0.156862745098,0.0
-0.154901960784,0.0
-0.152941176471,0.0
-0.150980392157,0.0
-0.149019607843,0.0
-0.147058823529,0.0
-0.145098039216,0.0
-0.143137254902,0.0
-0.141176470588,0.0
-0.139215686275,0.0
-0.137254901961,0.0
-0.135294117647,0.0
-0.133333333333,0.0
-0.13137254902,0.0
-0.129411764706,0.0
-0.127450980392,0.0
-0.125490196078,0.0
-0.123529411765,0.0
-0.121568627451,0.0
-0.119607843137,0.0
-0.117647058824,0.0
-0.11568627451,0.0
-0.113725490196,0.0
-0.111764705882,0.0
-0.109803921569,0.0
-0.107843137255,0.0
-0.105882352941,0.0
-0.103921568627,0.0
-0.101960784314,0.0
-0.1,0.0
-0.0980392156863,0.0
-0.0960784313725,0.0
-0.0941176470588,0.0
-0.0921568627451,0.0
-0.0901960784314,0.0
-0.0882352941176,0.0
-0.0862745098039,0.0
-0.0843137254902,0.0
-0.0823529411765,0.0
-0.0803921568627,0.0
-0.078431372549,0.0
-0.0764705882353,0.0
-0.0745098039216,0.0
-0.0725490196078,0.0
-0.0705882352941,0.0
-0.0686274509804,0.0
-0.0666666666667,0.0
-0.0647058823529,0.0
-0.0627450980392,0.0
-0.0607843137255,0.0
-0.0588235294118,0.0
-0.056862745098,0.0
-0.0549019607843,0.0
-0.0529411764706,0.0
-0.0509803921569,0.0
-0.0490196078431,0.0
-0.0470588235294,0.0
-0.0450980392157,0.0
-0.043137254902,0.0
-0.0411764705882,0.0
-0.0392156862745,0.0
-0.0372549019608,0.0
-0.0352941176471,0.0
-0.0333333333333,0.0
-0.0313725490196,0.0
-0.0294117647059,0.0
-0.0274509803922,0.0
-0.0254901960784,0.0
-0.0235294117647,0.0
-0.021568627451,0.0
-0.0196078431373,0.0
-0.0176470588235,0.0
-0.0156862745098,0.0
-0.0137254901961,0.0
-0.0117647058824,0.0
-0.00980392156863,0.0
-0.0078431372549,0.0
-0.00588235294118,0.0
-0.00392156862745,0.0
-0.00196078431373,0.0
0.0,0.0
0.00196078431373,0.0
0.00392156862745,0.0
0.00588235294118,0.0
0.0078431372549,0.0
0.00980392156863,0.0
0.0117647058824,0.0
0.0137254901961,0.0
0.0156862745098,0.0
0.0176470588235,0.0
0.0196078431373,0.0
0.021568627451,0.0
0.0235294117647,0.0
0.0254901960784,0.0
0.0274509803922,0.0
0.0294117647059,0.0
0.0313725490196,0.0
0.0333333333333,0.0
0.0352941176471,0.0
0.0372549019608,0.0
0.0392156862745,0.0
0.0411764705882,0.0
0.043137254902,0.0
0.0450980392157,0.0
0.0470588235294,0.0
0.0490196078431,0.0
0.0509803921569,0.0
0.0529411764706,0.0
0.0549019607843,0.0
0.056862745098,0.0
0.0588235294118,0.0
0.0607843137255,0.0
0.0627450980392,0.0
0.0647058823529,0.0
0.0666666666667,0.0
0.0686274509804,0.0
0.0705882352941,0.0
0.0725490196078,0.0
0.0745098039216,0.0
0.0764705882353,0.0
0.078431372549,0.0
0.0803921568627,0.0
0.0823529411765,0.0
0.0843137254902,0.0
0.0862745098039,0.0
0.0882352941176,0.0
0.0901960784314,0.0
0.0921568627451,0.0
0.0941176470588,0.0
0.0960784313725,0.0
0.0980392156863,0.0
0.1,0.0
0.101960784314,0.0
0.103921568627,0.0
0.105882352941,0.0
0.107843137255,0.0
0.109803921569,0.0
0.111764705882,0.0
0.113725490196,0.0
0.11568627451,0.0
0.117647058824,0.0
0.119607843137,0.0
0.121568627451,0.0
0.123529411765,0.0
0.125490196078,0.0
0.127450980392,0.0
0.129411764706,0.0
0.13137254902,0.0
0.133333333333,0.0
0.135294117647,0.0
0.137254901961,0.0
0.139215686275,0.0
0.141176470588,0.0
0.143137254902,0.0
0.145098039216,0.0
0.147058823529,0.0
0.149019607843,0.0
0.150980392157,0.0
0.152941176471,0.0
0.154901960784,0.0
0.156862745098,0.0
0.158823529412,0.0
0.160784313725,0.0
0.162745098039,0.0
0.164705882353,0.0
0.166666666667,0.0
0.16862745098,0.0
0.170588235294,0.0
0.172549019608,0.0
0.174509803922,0.0
0.176470588235,0.0
0.178431372549,0.0
0.180392156863,0.0
0.182352941176,0.0
0.18431372549,0.0
0.186274509804,0.0
0.188235294118,0.0
0.190196078431,0.0
0.192156862745,0.0
0.194117647059,0.0
0.196078431373,0.0
0.198039215686,0.0
0.2,0.0
0.201960784314,0.0
0.203921568627,0.0
0.205882352941,0.0
0.207843137255,0.0
0.209803921569,0.0
0.211764705882,0.0
0.213725490196,0.0
0.21568627451,0.0
0.217647058824,0.0
0.219607843137,0.0
0.221568627451,0.0
0.223529411765,0.0
0.225490196078,0.0
0.227450980392,0.0
0.229411764706,0.0
0.23137254902,0.0
0.233333333333,0.0
0.235294117647,0.0
0.237254901961,0.0
0.239215686275,0.0
0.241176470588,0.0
0.243137254902,0.0
0.245098039216,0.0
0.247058823529,0.0
0.249019607843,0.0
0.250980392157,0.0
0.252941176471,0.0
0.254901960784,0.49999731256
0.256862745098,0.0
0.258823529412,0.0
0.260784313725,0.0
0.262745098039,0.0
0.264705882353,0.0
0.266666666667,0.0
0.26862745098,0.0
0.270588235294,0.0
0.272549019608,0.0
0.274509803922,0.0
0.276470588235,0.0
0.278431372549,0.0
0.280392156863,0.0
0.282352941176,0.0
0.28431372549,0.0
0.286274509804,0.0
0.288235294118,0.0
0.290196078431,0.0
0.292156862745,0.0
0.294117647059,0.0
0.296078431373,0.0
0.298039215686,0.0
0.3,0.0
0.301960784314,0.0
0.303921568627,0.0
0.305882352941,0.0
0.307843137255,0.0
0.309803921569,0.0
0.311764705882,0.0
0.313725490196,0.0
0.31568627451,0.0
0.317647058824,0.0
0.319607843137,0.0
0.321568627451,0.0
0.323529411765,0.0
0.325490196078,0.0
0.327450980392,0.0
0.329411764706,0.0
0.33137254902,0.0
0.333333333333,0.0
0.335294117647,0.0
0.337254901961,0.0
0.339215686275,0.0
0.341176470588,0.0
0.343137254902,0.0
0.345098039216,0.0
0.347058823529,0.0
0.349019607843,0.0
0.350980392157,0.0
0.352941176471,0.0
0.354901960784,0.0
0.356862745098,0.0
0.358823529412,0.0
0.360784313725,0.0
0.362745098039,0.0
0.364705882353,0.0
0.366666666667,0.0
0.36862745098,0.0
0.370588235294,0.0
0.372549019608,0.0
0.374509803922,0.0
0.376470588235,0.0
0.378431372549,0.0
0.380392156863,0.0
0.382352941176,0.0
0.38431372549,0.0
0.386274509804,0.0
0.388235294118,0.0
0.390196078431,0.0
0.392156862745,0.0
0.394117647059,0.0
0.396078431373,0.0
0.398039215686,0.0
0.4,0.0
0.401960784314,0.0
0.403921568627,0.0
0.405882352941,0.0
0.407843137255,0.0
0.409803921569,0.0
0.411764705882,0.0
0.413725490196,0.0
0.41568627451,0.0
0.417647058824,0.0
0.419607843137,0.0
0.421568627451,0.0
0.423529411765,0.0
0.425490196078,0.0
0.427450980392,0.0
0.429411764706,0.0
0.43137254902,0.0
0.433333333333,0.0
0.435294117647,0.0
0.437254901961,0.0
0.439215686275,0.0
0.441176470588,0.0
0.443137254902,0.0
0.445098039216,0.0
0.447058823529,0.0
0.449019607843,0.0
0.450980392157,0.0
0.452941176471,0.0
0.454901960784,0.0
0.456862745098,0.0
0.458823529412,0.0
0.460784313725,0.0
0.462745098039,0.0
0.464705882353,0.0
0.466666666667,0.0
0.46862745098,0.0
0.470588235294,0.0
0.472549019608,0.0
0.474509803922,0.0
0.476470588235,0.0
0.478431372549,0.0
0.480392156863,0.0
0.482352941176,0.0
0.48431372549,0.0
0.486274509804,0.0
0.488235294118,0.0
0.490196078431,0.0
0.492156862745,0.0
0.494117647059,0.0
0.496078431373,0.0
0.498039215686,0.0
0.5,0.0


==> Figs/unif_Bayes_lmd_b0.5_sig3.csv <==
x,y
-0.5,0.0
-0.498039215686,0.0
-0.496078431373,0.0
-0.494117647059,0.0
-0.492156862745,0.0
-0.490196078431,0.0
-0.488235294118,0.0
-0.486274509804,0.0
-0.48431372549,0.0
-0.482352941176,0.0
-0.480392156863,0.0
-0.478431372549,0.0
-0.476470588235,0.0
-0.474509803922,0.0
-0.472549019608,0.0
-0.470588235294,0.0
-0.46862745098,0.0
-0.466666666667,0.0
-0.464705882353,0.0
-0.462745098039,0.0
-0.460784313725,0.0
-0.458823529412,0.0
-0.456862745098,0.0
-0.454901960784,0.0
-0.452941176471,0.0
-0.450980392157,0.0
-0.449019607843,0.0
-0.447058823529,0.0
-0.445098039216,0.0
-0.443137254902,0.0
-0.441176470588,0.0
-0.439215686275,0.0
-0.437254901961,0.0
-0.435294117647,0.0
-0.433333333333,0.0
-0.43137254902,0.0
-0.429411764706,0.0
-0.427450980392,0.0
-0.425490196078,0.0
-0.423529411765,0.0
-0.421568627451,0.0
-0.419607843137,0.0
-0.417647058824,0.0
-0.41568627451,0.0
-0.413725490196,0.0
-0.411764705882,0.0
-0.409803921569,0.0
-0.407843137255,0.0
-0.405882352941,0.0
-0.403921568627,0.0
-0.401960784314,0.0
-0.4,0.0
-0.398039215686,0.0
-0.396078431373,0.0
-0.394117647059,0.0
-0.392156862745,0.0
-0.390196078431,0.0
-0.388235294118,0.0
-0.386274509804,0.0
-0.38431372549,0.0
-0.382352941176,0.0
-0.380392156863,0.0
-0.378431372549,0.0
-0.376470588235,0.0
-0.374509803922,0.0
-0.372549019608,0.0
-0.370588235294,0.0
-0.36862745098,0.0
-0.366666666667,0.0
-0.364705882353,0.0
-0.362745098039,0.0
-0.360784313725,0.0
-0.358823529412,0.0
-0.356862745098,0.0
-0.354901960784,0.0
-0.352941176471,0.0
-0.350980392157,0.0
-0.349019607843,0.0
-0.347058823529,0.0
-0.345098039216,0.0
-0.343137254902,0.0
-0.341176470588,0.0
-0.339215686275,0.0
-0.337254901961,0.0
-0.335294117647,0.0
-0.333333333333,0.0
-0.33137254902,0.0
-0.329411764706,0.0
-0.327450980392,0.0
-0.325490196078,0.0
-0.323529411765,0.0
-0.321568627451,0.0
-0.319607843137,0.0
-0.317647058824,0.0
-0.31568627451,0.0
-0.313725490196,0.0
-0.311764705882,0.0
-0.309803921569,0.0
-0.307843137255,0.0
-0.305882352941,0.0
-0.303921568627,0.0
-0.301960784314,0.0
-0.3,0.0
-0.298039215686,0.0
-0.296078431373,0.0
-0.294117647059,0.0
-0.292156862745,0.0
-0.290196078431,0.0
-0.288235294118,0.0
-0.286274509804,0.0
-0.28431372549,0.0
-0.282352941176,0.0
-0.280392156863,0.0
-0.278431372549,0.0
-0.276470588235,0.0
-0.274509803922,0.0
-0.272549019608,0.0
-0.270588235294,0.0
-0.26862745098,0.0
-0.266666666667,0.0
-0.264705882353,0.0
-0.262745098039,0.0
-0.260784313725,0.0
-0.258823529412,0.0
-0.256862745098,0.0
-0.254901960784,0.0
-0.252941176471,0.0
-0.250980392157,0.0
-0.249019607843,0.0
-0.247058823529,0.0
-0.245098039216,0.0
-0.243137254902,0.0
-0.241176470588,0.0
-0.239215686275,0.0
-0.237254901961,0.0
-0.235294117647,0.0
-0.233333333333,0.0
-0.23137254902,0.0
-0.229411764706,0.0
-0.227450980392,0.0
-0.225490196078,0.0
-0.223529411765,0.0
-0.221568627451,0.0
-0.219607843137,0.0
-0.217647058824,0.0
-0.21568627451,0.0
-0.213725490196,0.0
-0.211764705882,0.0
-0.209803921569,0.0
-0.207843137255,0.0
-0.205882352941,0.0
-0.203921568627,0.0
-0.201960784314,0.0
-0.2,0.0
-0.198039215686,0.499998369203
-0.196078431373,0.0
-0.194117647059,0.0
-0.192156862745,0.0
-0.190196078431,0.0
-0.188235294118,0.0
-0.186274509804,0.0
-0.18431372549,0.0
-0.182352941176,0.0
-0.180392156863,0.0
-0.178431372549,0.0
-0.176470588235,0.0
-0.174509803922,0.0
-0.172549019608,0.0
-0.170588235294,0.0
-0.16862745098,0.0
-0.166666666667,0.0
-0.164705882353,0.0
-0.162745098039,0.0
-0.160784313725,0.0
-0.158823529412,0.0
-0.156862745098,0.0
-0.154901960784,0.0
-0.152941176471,0.0
-0.150980392157,0.0
-0.149019607843,0.0
-0.147058823529,0.0
-0.145098039216,0.0
-0.143137254902,0.0
-0.141176470588,0.0
-0.139215686275,0.0
-0.137254901961,0.0
-0.135294117647,0.0
-0.133333333333,0.0
-0.13137254902,0.0
-0.129411764706,0.0
-0.127450980392,0.0
-0.125490196078,0.0
-0.123529411765,0.0
-0.121568627451,0.0
-0.119607843137,0.0
-0.117647058824,0.0
-0.11568627451,0.0
-0.113725490196,0.0
-0.111764705882,0.0
-0.109803921569,0.0
-0.107843137255,0.0
-0.105882352941,0.0
-0.103921568627,0.0
-0.101960784314,0.0
-0.1,0.0
-0.0980392156863,0.0
-0.0960784313725,0.0
-0.0941176470588,0.0
-0.0921568627451,0.0
-0.0901960784314,0.0
-0.0882352941176,0.0
-0.0862745098039,0.0
-0.0843137254902,0.0
-0.0823529411765,0.0
-0.0803921568627,0.0
-0.078431372549,0.0
-0.0764705882353,0.0
-0.0745098039216,0.0
-0.0725490196078,0.0
-0.0705882352941,0.0
-0.0686274509804,0.0
-0.0666666666667,0.0
-0.0647058823529,0.0
-0.0627450980392,0.0
-0.0607843137255,0.0
-0.0588235294118,0.0
-0.056862745098,0.0
-0.0549019607843,0.0
-0.0529411764706,0.0
-0.0509803921569,0.0
-0.0490196078431,0.0
-0.0470588235294,0.0
-0.0450980392157,0.0
-0.043137254902,0.0
-0.0411764705882,0.0
-0.0392156862745,0.0
-0.0372549019608,0.0
-0.0352941176471,0.0
-0.0333333333333,0.0
-0.0313725490196,0.0
-0.0294117647059,0.0
-0.0274509803922,0.0
-0.0254901960784,0.0
-0.0235294117647,0.0
-0.021568627451,0.0
-0.0196078431373,0.0
-0.0176470588235,0.0
-0.0156862745098,0.0
-0.0137254901961,0.0
-0.0117647058824,0.0
-0.00980392156863,0.0
-0.0078431372549,0.0
-0.00588235294118,0.0
-0.00392156862745,0.0
-0.00196078431373,0.0
0.0,0.0
0.00196078431373,0.0
0.00392156862745,0.0
0.00588235294118,0.0
0.0078431372549,0.0
0.00980392156863,0.0
0.0117647058824,0.0
0.0137254901961,0.0
0.0156862745098,0.0
0.0176470588235,0.0
0.0196078431373,0.0
0.021568627451,0.0
0.0235294117647,0.0
0.0254901960784,0.0
0.0274509803922,0.0
0.0294117647059,0.0
0.0313725490196,0.0
0.0333333333333,0.0
0.0352941176471,0.0
0.0372549019608,0.0
0.0392156862745,0.0
0.0411764705882,0.0
0.043137254902,0.0
0.0450980392157,0.0
0.0470588235294,0.0
0.0490196078431,0.0
0.0509803921569,0.0
0.0529411764706,0.0
0.0549019607843,0.0
0.056862745098,0.0
0.0588235294118,0.0
0.0607843137255,0.0
0.0627450980392,0.0
0.0647058823529,0.0
0.0666666666667,0.0
0.0686274509804,0.0
0.0705882352941,0.0
0.0725490196078,0.0
0.0745098039216,0.0
0.0764705882353,0.0
0.078431372549,0.0
0.0803921568627,0.0
0.0823529411765,0.0
0.0843137254902,0.0
0.0862745098039,0.0
0.0882352941176,0.0
0.0901960784314,0.0
0.0921568627451,0.0
0.0941176470588,0.0
0.0960784313725,0.0
0.0980392156863,0.0
0.1,0.0
0.101960784314,0.0
0.103921568627,0.0
0.105882352941,0.0
0.107843137255,0.0
0.109803921569,0.0
0.111764705882,0.0
0.113725490196,0.0
0.11568627451,0.0
0.117647058824,0.0
0.119607843137,0.0
0.121568627451,0.0
0.123529411765,0.0
0.125490196078,0.0
0.127450980392,0.0
0.129411764706,0.0
0.13137254902,0.0
0.133333333333,0.0
0.135294117647,0.0
0.137254901961,0.0
0.139215686275,0.0
0.141176470588,0.0
0.143137254902,0.0
0.145098039216,0.0
0.147058823529,0.0
0.149019607843,0.0
0.150980392157,0.0
0.152941176471,0.0
0.154901960784,0.0
0.156862745098,0.0
0.158823529412,0.0
0.160784313725,0.0
0.162745098039,0.0
0.164705882353,0.0
0.166666666667,0.0
0.16862745098,0.0
0.170588235294,0.0
0.172549019608,0.0
0.174509803922,0.0
0.176470588235,0.0
0.178431372549,0.0
0.180392156863,0.0
0.182352941176,0.0
0.18431372549,0.0
0.186274509804,0.0
0.188235294118,0.0
0.190196078431,0.0
0.192156862745,0.0
0.194117647059,0.0
0.196078431373,0.0
0.198039215686,0.499995171682
0.2,0.0
0.201960784314,0.0
0.203921568627,0.0
0.205882352941,0.0
0.207843137255,0.0
0.209803921569,0.0
0.211764705882,0.0
0.213725490196,0.0
0.21568627451,0.0
0.217647058824,0.0
0.219607843137,0.0
0.221568627451,0.0
0.223529411765,0.0
0.225490196078,0.0
0.227450980392,0.0
0.229411764706,0.0
0.23137254902,0.0
0.233333333333,0.0
0.235294117647,0.0
0.237254901961,0.0
0.239215686275,0.0
0.241176470588,0.0
0.243137254902,0.0
0.245098039216,0.0
0.247058823529,0.0
0.249019607843,0.0
0.250980392157,0.0
0.252941176471,0.0
0.254901960784,0.0
0.256862745098,0.0
0.258823529412,0.0
0.260784313725,0.0
0.262745098039,0.0
0.264705882353,0.0
0.266666666667,0.0
0.26862745098,0.0
0.270588235294,0.0
0.272549019608,0.0
0.274509803922,0.0
0.276470588235,0.0
0.278431372549,0.0
0.280392156863,0.0
0.282352941176,0.0
0.28431372549,0.0
0.286274509804,0.0
0.288235294118,0.0
0.290196078431,0.0
0.292156862745,0.0
0.294117647059,0.0
0.296078431373,0.0
0.298039215686,0.0
0.3,0.0
0.301960784314,0.0
0.303921568627,0.0
0.305882352941,0.0
0.307843137255,0.0
0.309803921569,0.0
0.311764705882,0.0
0.313725490196,0.0
0.31568627451,0.0
0.317647058824,0.0
0.319607843137,0.0
0.321568627451,0.0
0.323529411765,0.0
0.325490196078,0.0
0.327450980392,0.0
0.329411764706,0.0
0.33137254902,0.0
0.333333333333,0.0
0.335294117647,0.0
0.337254901961,0.0
0.339215686275,0.0
0.341176470588,0.0
0.343137254902,0.0
0.345098039216,0.0
0.347058823529,0.0
0.349019607843,0.0
0.350980392157,0.0
0.352941176471,0.0
0.354901960784,0.0
0.356862745098,0.0
0.358823529412,0.0
0.360784313725,0.0
0.362745098039,0.0
0.364705882353,0.0
0.366666666667,0.0
0.36862745098,0.0
0.370588235294,0.0
0.372549019608,0.0
0.374509803922,0.0
0.376470588235,0.0
0.378431372549,0.0
0.380392156863,0.0
0.382352941176,0.0
0.38431372549,0.0
0.386274509804,0.0
0.388235294118,0.0
0.390196078431,0.0
0.392156862745,0.0
0.394117647059,0.0
0.396078431373,0.0
0.398039215686,0.0
0.4,0.0
0.401960784314,0.0
0.403921568627,0.0
0.405882352941,0.0
0.407843137255,0.0
0.409803921569,0.0
0.411764705882,0.0
0.413725490196,0.0
0.41568627451,0.0
0.417647058824,0.0
0.419607843137,0.0
0.421568627451,0.0
0.423529411765,0.0
0.425490196078,0.0
0.427450980392,0.0
0.429411764706,0.0
0.43137254902,0.0
0.433333333333,0.0
0.435294117647,0.0
0.437254901961,0.0
0.439215686275,0.0
0.441176470588,0.0
0.443137254902,0.0
0.445098039216,0.0
0.447058823529,0.0
0.449019607843,0.0
0.450980392157,0.0
0.452941176471,0.0
0.454901960784,0.0
0.456862745098,0.0
0.458823529412,0.0
0.460784313725,0.0
0.462745098039,0.0
0.464705882353,0.0
0.466666666667,0.0
0.46862745098,0.0
0.470588235294,0.0
0.472549019608,0.0
0.474509803922,0.0
0.476470588235,0.0
0.478431372549,0.0
0.480392156863,0.0
0.482352941176,0.0
0.48431372549,0.0
0.486274509804,0.0
0.488235294118,0.0
0.490196078431,0.0
0.492156862745,0.0
0.494117647059,0.0
0.496078431373,0.0
0.498039215686,0.0
0.5,0.0


==> Figs/unif_Bayes_lmd_b0.5_sig4.csv <==
x,y
-0.5,0.0
-0.498039215686,0.0
-0.496078431373,0.0
-0.494117647059,0.0
-0.492156862745,0.0
-0.490196078431,0.0
-0.488235294118,0.0
-0.486274509804,0.0
-0.48431372549,0.0
-0.482352941176,0.0
-0.480392156863,0.0
-0.478431372549,0.0
-0.476470588235,0.0
-0.474509803922,0.0
-0.472549019608,0.0
-0.470588235294,0.0
-0.46862745098,0.0
-0.466666666667,0.0
-0.464705882353,0.0
-0.462745098039,0.0
-0.460784313725,0.0
-0.458823529412,0.0
-0.456862745098,0.0
-0.454901960784,0.0
-0.452941176471,0.0
-0.450980392157,0.0
-0.449019607843,0.0
-0.447058823529,0.0
-0.445098039216,0.0
-0.443137254902,0.0
-0.441176470588,0.0
-0.439215686275,0.0
-0.437254901961,0.0
-0.435294117647,0.0
-0.433333333333,0.0
-0.43137254902,0.0
-0.429411764706,0.0
-0.427450980392,0.0
-0.425490196078,0.0
-0.423529411765,0.0
-0.421568627451,0.0
-0.419607843137,0.0
-0.417647058824,0.0
-0.41568627451,0.0
-0.413725490196,0.0
-0.411764705882,0.0
-0.409803921569,0.0
-0.407843137255,0.0
-0.405882352941,0.0
-0.403921568627,0.0
-0.401960784314,0.0
-0.4,0.0
-0.398039215686,0.0
-0.396078431373,0.0
-0.394117647059,0.0
-0.392156862745,0.0
-0.390196078431,0.0
-0.388235294118,0.0
-0.386274509804,0.0
-0.38431372549,0.0
-0.382352941176,0.0
-0.380392156863,0.0
-0.378431372549,0.0
-0.376470588235,0.0
-0.374509803922,0.0
-0.372549019608,0.0
-0.370588235294,0.0
-0.36862745098,0.0
-0.366666666667,0.0
-0.364705882353,0.0
-0.362745098039,0.0
-0.360784313725,0.0
-0.358823529412,0.0
-0.356862745098,0.0
-0.354901960784,0.0
-0.352941176471,0.0
-0.350980392157,0.0
-0.349019607843,0.0
-0.347058823529,0.0
-0.345098039216,0.0
-0.343137254902,0.0
-0.341176470588,0.0
-0.339215686275,0.0
-0.337254901961,0.0
-0.335294117647,0.0
-0.333333333333,0.0
-0.33137254902,0.0
-0.329411764706,0.0
-0.327450980392,0.0
-0.325490196078,0.0
-0.323529411765,0.0
-0.321568627451,0.0
-0.319607843137,0.0
-0.317647058824,0.0
-0.31568627451,0.0
-0.313725490196,0.0
-0.311764705882,0.0
-0.309803921569,0.0
-0.307843137255,0.0
-0.305882352941,0.0
-0.303921568627,0.0
-0.301960784314,0.0
-0.3,0.0
-0.298039215686,0.0
-0.296078431373,0.0
-0.294117647059,0.0
-0.292156862745,0.0
-0.290196078431,0.0
-0.288235294118,0.0
-0.286274509804,0.0
-0.28431372549,0.0
-0.282352941176,0.0
-0.280392156863,0.0
-0.278431372549,0.0
-0.276470588235,0.0
-0.274509803922,0.0
-0.272549019608,0.0
-0.270588235294,0.0
-0.26862745098,0.0
-0.266666666667,0.0
-0.264705882353,0.0
-0.262745098039,0.0
-0.260784313725,0.0
-0.258823529412,0.0
-0.256862745098,0.0
-0.254901960784,0.0
-0.252941176471,0.0
-0.250980392157,0.0
-0.249019607843,0.0
-0.247058823529,0.0
-0.245098039216,0.0
-0.243137254902,0.0
-0.241176470588,0.0
-0.239215686275,0.0
-0.237254901961,0.0
-0.235294117647,0.0
-0.233333333333,0.0
-0.23137254902,0.0
-0.229411764706,0.0
-0.227450980392,0.0
-0.225490196078,0.0
-0.223529411765,0.0
-0.221568627451,0.0
-0.219607843137,0.0
-0.217647058824,0.0
-0.21568627451,0.0
-0.213725490196,0.0
-0.211764705882,0.0
-0.209803921569,0.0
-0.207843137255,0.0
-0.205882352941,0.0
-0.203921568627,0.0
-0.201960784314,0.0
-0.2,0.0
-0.198039215686,0.0
-0.196078431373,0.0
-0.194117647059,0.0
-0.192156862745,0.0
-0.190196078431,0.0
-0.188235294118,0.0
-0.186274509804,0.0
-0.18431372549,0.0
-0.182352941176,0.0
-0.180392156863,0.0
-0.178431372549,0.0
-0.176470588235,0.0
-0.174509803922,0.0
-0.172549019608,0.0
-0.170588235294,0.0
-0.16862745098,0.0
-0.166666666667,0.0
-0.164705882353,0.0
-0.162745098039,0.0
-0.160784313725,0.0
-0.158823529412,0.0
-0.156862745098,0.0
-0.154901960784,0.0
-0.152941176471,0.0
-0.150980392157,0.0
-0.149019607843,0.0
-0.147058823529,0.0
-0.145098039216,0.0
-0.143137254902,0.0
-0.141176470588,0.0
-0.139215686275,0.0
-0.137254901961,0.0
-0.135294117647,0.0
-0.133333333333,0.0
-0.13137254902,0.0
-0.129411764706,0.0
-0.127450980392,0.0
-0.125490196078,0.0
-0.123529411765,0.0
-0.121568627451,0.0
-0.119607843137,0.0
-0.117647058824,0.0
-0.11568627451,0.0
-0.113725490196,0.0
-0.111764705882,0.0
-0.109803921569,0.0
-0.107843137255,0.0
-0.105882352941,0.0
-0.103921568627,0.0
-0.101960784314,0.0
-0.1,0.0
-0.0980392156863,0.0
-0.0960784313725,0.0
-0.0941176470588,0.0
-0.0921568627451,0.0
-0.0901960784314,0.0
-0.0882352941176,0.0
-0.0862745098039,0.0
-0.0843137254902,0.0
-0.0823529411765,0.0
-0.0803921568627,0.0
-0.078431372549,0.0
-0.0764705882353,0.0
-0.0745098039216,0.0
-0.0725490196078,0.0
-0.0705882352941,0.0
-0.0686274509804,0.0
-0.0666666666667,0.0
-0.0647058823529,0.0
-0.0627450980392,0.0
-0.0607843137255,0.0
-0.0588235294118,0.0
-0.056862745098,0.0
-0.0549019607843,0.0
-0.0529411764706,0.0
-0.0509803921569,0.0
-0.0490196078431,0.0
-0.0470588235294,0.0
-0.0450980392157,0.0
-0.043137254902,0.0
-0.0411764705882,0.0
-0.0392156862745,0.0
-0.0372549019608,0.0
-0.0352941176471,0.0
-0.0333333333333,0.0
-0.0313725490196,0.0
-0.0294117647059,0.0
-0.0274509803922,0.0
-0.0254901960784,0.0
-0.0235294117647,0.0
-0.021568627451,0.0
-0.0196078431373,0.0
-0.0176470588235,0.0
-0.0156862745098,0.0
-0.0137254901961,0.0
-0.0117647058824,0.0
-0.00980392156863,0.0
-0.0078431372549,0.0
-0.00588235294118,0.0
-0.00392156862745,0.0
-0.00196078431373,0.0
0.0,0.999997757495
0.00196078431373,0.0
0.00392156862745,0.0
0.00588235294118,0.0
0.0078431372549,0.0
0.00980392156863,0.0
0.0117647058824,0.0
0.0137254901961,0.0
0.0156862745098,0.0
0.0176470588235,0.0
0.0196078431373,0.0
0.021568627451,0.0
0.0235294117647,0.0
0.0254901960784,0.0
0.0274509803922,0.0
0.0294117647059,0.0
0.0313725490196,0.0
0.0333333333333,0.0
0.0352941176471,0.0
0.0372549019608,0.0
0.0392156862745,0.0
0.0411764705882,0.0
0.043137254902,0.0
0.0450980392157,0.0
0.0470588235294,0.0
0.0490196078431,0.0
0.0509803921569,0.0
0.0529411764706,0.0
0.0549019607843,0.0
0.056862745098,0.0
0.0588235294118,0.0
0.0607843137255,0.0
0.0627450980392,0.0
0.0647058823529,0.0
0.0666666666667,0.0
0.0686274509804,0.0
0.0705882352941,0.0
0.0725490196078,0.0
0.0745098039216,0.0
0.0764705882353,0.0
0.078431372549,0.0
0.0803921568627,0.0
0.0823529411765,0.0
0.0843137254902,0.0
0.0862745098039,0.0
0.0882352941176,0.0
0.0901960784314,0.0
0.0921568627451,0.0
0.0941176470588,0.0
0.0960784313725,0.0
0.0980392156863,0.0
0.1,0.0
0.101960784314,0.0
0.103921568627,0.0
0.105882352941,0.0
0.107843137255,0.0
0.109803921569,0.0
0.111764705882,0.0
0.113725490196,0.0
0.11568627451,0.0
0.117647058824,0.0
0.119607843137,0.0
0.121568627451,0.0
0.123529411765,0.0
0.125490196078,0.0
0.127450980392,0.0
0.129411764706,0.0
0.13137254902,0.0
0.133333333333,0.0
0.135294117647,0.0
0.137254901961,0.0
0.139215686275,0.0
0.141176470588,0.0
0.143137254902,0.0
0.145098039216,0.0
0.147058823529,0.0
0.149019607843,0.0
0.150980392157,0.0
0.152941176471,0.0
0.154901960784,0.0
0.156862745098,0.0
0.158823529412,0.0
0.160784313725,0.0
0.162745098039,0.0
0.164705882353,0.0
0.166666666667,0.0
0.16862745098,0.0
0.170588235294,0.0
0.172549019608,0.0
0.174509803922,0.0
0.176470588235,0.0
0.178431372549,0.0
0.180392156863,0.0
0.182352941176,0.0
0.18431372549,0.0
0.186274509804,0.0
0.188235294118,0.0
0.190196078431,0.0
0.192156862745,0.0
0.194117647059,0.0
0.196078431373,0.0
0.198039215686,0.0
0.2,0.0
0.201960784314,0.0
0.203921568627,0.0
0.205882352941,0.0
0.207843137255,0.0
0.209803921569,0.0
0.211764705882,0.0
0.213725490196,0.0
0.21568627451,0.0
0.217647058824,0.0
0.219607843137,0.0
0.221568627451,0.0
0.223529411765,0.0
0.225490196078,0.0
0.227450980392,0.0
0.229411764706,0.0
0.23137254902,0.0
0.233333333333,0.0
0.235294117647,0.0
0.237254901961,0.0
0.239215686275,0.0
0.241176470588,0.0
0.243137254902,0.0
0.245098039216,0.0
0.247058823529,0.0
0.249019607843,0.0
0.250980392157,0.0
0.252941176471,0.0
0.254901960784,0.0
0.256862745098,0.0
0.258823529412,0.0
0.260784313725,0.0
0.262745098039,0.0
0.264705882353,0.0
0.266666666667,0.0
0.26862745098,0.0
0.270588235294,0.0
0.272549019608,0.0
0.274509803922,0.0
0.276470588235,0.0
0.278431372549,0.0
0.280392156863,0.0
0.282352941176,0.0
0.28431372549,0.0
0.286274509804,0.0
0.288235294118,0.0
0.290196078431,0.0
0.292156862745,0.0
0.294117647059,0.0
0.296078431373,0.0
0.298039215686,0.0
0.3,0.0
0.301960784314,0.0
0.303921568627,0.0
0.305882352941,0.0
0.307843137255,0.0
0.309803921569,0.0
0.311764705882,0.0
0.313725490196,0.0
0.31568627451,0.0
0.317647058824,0.0
0.319607843137,0.0
0.321568627451,0.0
0.323529411765,0.0
0.325490196078,0.0
0.327450980392,0.0
0.329411764706,0.0
0.33137254902,0.0
0.333333333333,0.0
0.335294117647,0.0
0.337254901961,0.0
0.339215686275,0.0
0.341176470588,0.0
0.343137254902,0.0
0.345098039216,0.0
0.347058823529,0.0
0.349019607843,0.0
0.350980392157,0.0
0.352941176471,0.0
0.354901960784,0.0
0.356862745098,0.0
0.358823529412,0.0
0.360784313725,0.0
0.362745098039,0.0
0.364705882353,0.0
0.366666666667,0.0
0.36862745098,0.0
0.370588235294,0.0
0.372549019608,0.0
0.374509803922,0.0
0.376470588235,0.0
0.378431372549,0.0
0.380392156863,0.0
0.382352941176,0.0
0.38431372549,0.0
0.386274509804,0.0
0.388235294118,0.0
0.390196078431,0.0
0.392156862745,0.0
0.394117647059,0.0
0.396078431373,0.0
0.398039215686,0.0
0.4,0.0
0.401960784314,0.0
0.403921568627,0.0
0.405882352941,0.0
0.407843137255,0.0
0.409803921569,0.0
0.411764705882,0.0
0.413725490196,0.0
0.41568627451,0.0
0.417647058824,0.0
0.419607843137,0.0
0.421568627451,0.0
0.423529411765,0.0
0.425490196078,0.0
0.427450980392,0.0
0.429411764706,0.0
0.43137254902,0.0
0.433333333333,0.0
0.435294117647,0.0
0.437254901961,0.0
0.439215686275,0.0
0.441176470588,0.0
0.443137254902,0.0
0.445098039216,0.0
0.447058823529,0.0
0.449019607843,0.0
0.450980392157,0.0
0.452941176471,0.0
0.454901960784,0.0
0.456862745098,0.0
0.458823529412,0.0
0.460784313725,0.0
0.462745098039,0.0
0.464705882353,0.0
0.466666666667,0.0
0.46862745098,0.0
0.470588235294,0.0
0.472549019608,0.0
0.474509803922,0.0
0.476470588235,0.0
0.478431372549,0.0
0.480392156863,0.0
0.482352941176,0.0
0.48431372549,0.0
0.486274509804,0.0
0.488235294118,0.0
0.490196078431,0.0
0.492156862745,0.0
0.494117647059,0.0
0.496078431373,0.0
0.498039215686,0.0
0.5,0.0


==> SimRes/err_var_bayes_1000_nMonte10000.csv <==
'var'
0.90007000
0.57104857
0.43415188
0.34296819
0.28383786
0.23966217
0.20611656
0.18223819
0.16183627
0.14522513
0.13100246
0.12029347
0.11056232
0.10266429
0.09616719
0.09073610
0.08559194
0.08103740
0.07713973
0.07340393
0.07003789
0.06713279
0.06427719
0.06171765
0.05938783
0.05710727
0.05488338
0.05292176
0.05108937
0.04974046
0.04828336
0.04687831
0.04545714
0.04448610
0.04319863
0.04179973
0.04045023
0.03922169
0.03798096
0.03690222
0.03632174
0.03529599
0.03438127
0.03360472
0.03303990
0.03239389
0.03166519
0.03111242
0.03046323
0.02990221
0.02926628
0.02868856
0.02807967
0.02763069
0.02706194
0.02663234
0.02610384
0.02568853
0.02531392
0.02487184
0.02440849
0.02399485
0.02379412
0.02343674
0.02303443
0.02261638
0.02231011
0.02200095
0.02164812
0.02137596
0.02117593
0.02087657
0.02066581
0.02030563
0.01999787
0.01970245
0.01944746
0.01915968
0.01883719
0.01865505
0.01843138
0.01825797
0.01805601
0.01777777
0.01762730
0.01737026
0.01718312
0.01699492
0.01683729
0.01664841
0.01648106
0.01630015
0.01615515
0.01591239
0.01574368
0.01560355
0.01547748
0.01530028
0.01516816
0.01501842
0.01490449
0.01477485
0.01465423
0.01451421
0.01434976
0.01429864
0.01418171
0.01404994
0.01399541
0.01382606
0.01368140
0.01355794
0.01345294
0.01335339
0.01323611
0.01308941
0.01297805
0.01287886
0.01278204
0.01267369
0.01259264
0.01249110
0.01239223
0.01226909
0.01216866
0.01206471
0.01193594
0.01181881
0.01173364
0.01164592
0.01157473
0.01149947
0.01145218
0.01136942
0.01125510
0.01115609
0.01108857
0.01097060
0.01093627
0.01088816
0.01085393
0.01075684
0.01066037
0.01058999
0.01051246
0.01041809
0.01034223
0.01029455
0.01020689
0.01014906
0.01007162
0.00999677
0.00992777
0.00984962
0.00980317
0.00973931
0.00970182
0.00964655
0.00955782
0.00949138
0.00943291
0.00938530
0.00932674
0.00927220
0.00920644
0.00914723
0.00909613
0.00905474
0.00900174
0.00893399
0.00885225
0.00880322
0.00874408
0.00871595
0.00864557
0.00858519
0.00852876
0.00847858
0.00843107
0.00838822
0.00835506
0.00830073
0.00824445
0.00821016
0.00814305
0.00810175
0.00805266
0.00801945
0.00797594
0.00794203
0.00790953
0.00786314
0.00781830
0.00776413
0.00771935
0.00767031
0.00763360
0.00760176
0.00757090
0.00754376
0.00750868
0.00747446
0.00742708
0.00739255
0.00736017
0.00732373
0.00729675
0.00726154
0.00722611
0.00721563
0.00718950
0.00715531
0.00711850
0.00707814
0.00703882
0.00700959
0.00696290
0.00694208
0.00691782
0.00689104
0.00685142
0.00681924
0.00679554
0.00677493
0.00674063
0.00671097
0.00668083
0.00663956
0.00660345
0.00656871
0.00653509
0.00652073
0.00648366
0.00645528
0.00643653
0.00639774
0.00635832
0.00633138
0.00630909
0.00627481
0.00625457
0.00623094
0.00619731
0.00616745
0.00615286
0.00612684
0.00610982
0.00608278
0.00605541
0.00605621
0.00603283
0.00600677
0.00598034
0.00596464
0.00594482
0.00592100
0.00590752
0.00587980
0.00586033
0.00583474
0.00581032
0.00579261
0.00577324
0.00575678
0.00573064
0.00571331
0.00570122
0.00566975
0.00563797
0.00561503
0.00560873
0.00557324
0.00554783
0.00551746
0.00549751
0.00547149
0.00545591
0.00544293
0.00542352
0.00539378
0.00537342
0.00535653
0.00534611
0.00532104
0.00529466
0.00527323
0.00525451
0.00522383
0.00519051
0.00517558
0.00515499
0.00514030
0.00511865
0.00509056
0.00506588
0.00504626
0.00502733
0.00500854
0.00499160
0.00497698
0.00496209
0.00493688
0.00493339
0.00492776
0.00491167
0.00490165
0.00489192
0.00487096
0.00486139
0.00484013
0.00483000
0.00481416
0.00480093
0.00478096
0.00476940
0.00475220
0.00473778
0.00472005
0.00470468
0.00468672
0.00467404
0.00465832
0.00463901
0.00462318
0.00461881
0.00460559
0.00459345
0.00458758
0.00457317
0.00456067
0.00454823
0.00452909
0.00451916
0.00451157
0.00449735
0.00448948
0.00447161
0.00446608
0.00444935
0.00443712
0.00441756
0.00440621
0.00438784
0.00437822
0.00437166
0.00435228
0.00434541
0.00433479
0.00431784
0.00430559
0.00429857
0.00428978
0.00427390
0.00426431
0.00425799
0.00424871
0.00424232
0.00423090
0.00422710
0.00421042
0.00420681
0.00419778
0.00419289
0.00418796
0.00417663
0.00416122
0.00414911
0.00413745
0.00413073
0.00411825
0.00411564
0.00410219
0.00408789
0.00407857
0.00406538
0.00405100
0.00404026
0.00403121
0.00402418
0.00402227
0.00400403
0.00399508
0.00398558
0.00397185
0.00396066
0.00395192
0.00394764
0.00394174
0.00393285
0.00392046
0.00390834
0.00389920
0.00388751
0.00387921
0.00386899
0.00385657
0.00384360
0.00383494
0.00382192
0.00381170
0.00379857
0.00378740
0.00377916
0.00377118
0.00376339
0.00375067
0.00373983
0.00373439
0.00372774
0.00372096
0.00371032
0.00369953
0.00369710
0.00368554
0.00367769
0.00366834
0.00365478
0.00364059
0.00363102
0.00362354
0.00361983
0.00360767
0.00360039
0.00359956
0.00358581
0.00357602
0.00356767
0.00355935
0.00354731
0.00353734
0.00353369
0.00352709
0.00351767
0.00350689
0.00349955
0.00349321
0.00348740
0.00348235
0.00347521
0.00346292
0.00345794
0.00344906
0.00344303
0.00343201
0.00341707
0.00341014
0.00340220
0.00340019
0.00339534
0.00339035
0.00338330
0.00337441
0.00337142
0.00336646
0.00336908
0.00336347
0.00335932
0.00334781
0.00333855
0.00333048
0.00332366
0.00331836
0.00331538
0.00330688
0.00329463
0.00328638
0.00327523
0.00326712
0.00326332
0.00325203
0.00324564
0.00323886
0.00322795
0.00322141
0.00321200
0.00320070
0.00319415
0.00318569
0.00318232
0.00317325
0.00316710
0.00315851
0.00315269
0.00315174
0.00314700
0.00313352
0.00312397
0.00312078
0.00311749
0.00311812
0.00311205
0.00310727
0.00309985
0.00309637
0.00308631
0.00307754
0.00307209
0.00306860
0.00306220
0.00305650
0.00305023
0.00304699
0.00304481
0.00304184
0.00303991
0.00303955
0.00303541
0.00302824
0.00301960
0.00300542
0.00300244
0.00300242
0.00299555
0.00298991
0.00298676
0.00298273
0.00297520
0.00296807
0.00296270
0.00295900
0.00295637
0.00294524
0.00293758
0.00293298
0.00292517
0.00291827
0.00291433
0.00290967
0.00290373
0.00289516
0.00288836
0.00288028
0.00287086
0.00286612
0.00285817
0.00284942
0.00284604
0.00284764
0.00284355
0.00283535
0.00282688
0.00282326
0.00282035
0.00281727
0.00281180
0.00280450
0.00279491
0.00279216
0.00278945
0.00278465
0.00277860
0.00277526
0.00277096
0.00276753
0.00276036
0.00275754
0.00275179
0.00274352
0.00274371
0.00273439
0.00273043
0.00272686
0.00272396
0.00271829
0.00271658
0.00271005
0.00270814
0.00270327
0.00270070
0.00269298
0.00268989
0.00268496
0.00268056
0.00267606
0.00267396
0.00266858
0.00266438
0.00265850
0.00265129
0.00264940
0.00264683
0.00264467
0.00264041
0.00263175
0.00262156
0.00261611
0.00261382
0.00261256
0.00260713
0.00260078
0.00259853
0.00259494
0.00258853
0.00258386
0.00258074
0.00257697
0.00257386
0.00257040
0.00256741
0.00255979
0.00255411
0.00254900
0.00254460
0.00253580
0.00253062
0.00252466
0.00252236
0.00251608
0.00250928
0.00250560
0.00250098
0.00249873
0.00249285
0.00249199
0.00248950
0.00248619
0.00247981
0.00247990
0.00247897
0.00247532
0.00247229
0.00246576
0.00246109
0.00245504
0.00245544
0.00244870
0.00244335
0.00243897
0.00243520
0.00242969
0.00242425
0.00242337
0.00241792
0.00241403
0.00240851
0.00240203
0.00239876
0.00239622
0.00239200
0.00238749
0.00238496
0.00238032
0.00237590
0.00236889
0.00236633
0.00236177
0.00235828
0.00235423
0.00235200
0.00234987
0.00234689
0.00234228
0.00233686
0.00233523
0.00233340
0.00233124
0.00232699
0.00232332
0.00231960
0.00231586
0.00231138
0.00230695
0.00230359
0.00230094
0.00229764
0.00228991
0.00228565
0.00228077
0.00227681
0.00227337
0.00226948
0.00226596
0.00226185
0.00226267
0.00225943
0.00225420
0.00224927
0.00224397
0.00224018
0.00224015
0.00223680
0.00223471
0.00223107
0.00222448
0.00222191
0.00221745
0.00221587
0.00221060
0.00220678
0.00220396
0.00220236
0.00219555
0.00219322
0.00218962
0.00218870
0.00218490
0.00217872
0.00217601
0.00217276
0.00216967
0.00216564
0.00216248
0.00216299
0.00215782
0.00215333
0.00214821
0.00214524
0.00214145
0.00214029
0.00213815
0.00213555
0.00212907
0.00212668
0.00212208
0.00211734
0.00211087
0.00210798
0.00210514
0.00210091
0.00209739
0.00209455
0.00209341
0.00208980
0.00208651
0.00208294
0.00208008
0.00207582
0.00207190
0.00206887
0.00206701
0.00206600
0.00206211
0.00206161
0.00205820
0.00205412
0.00204826
0.00204764
0.00204371
0.00204267
0.00203760
0.00203685
0.00203547
0.00203303
0.00202871
0.00202821
0.00202494
0.00202426
0.00202395
0.00202161
0.00202151
0.00201829
0.00201717
0.00201643
0.00201544
0.00201335
0.00200928
0.00200873
0.00200639
0.00200571
0.00200361
0.00200024
0.00199958
0.00199606
0.00199224
0.00198963
0.00198568
0.00198366
0.00198084
0.00198007
0.00197530
0.00197162
0.00196773
0.00196353
0.00195975
0.00195673
0.00195614
0.00195417
0.00195182
0.00194958
0.00194630
0.00194439
0.00194295
0.00193894
0.00193579
0.00193297
0.00192957
0.00192907
0.00192688
0.00192586
0.00192436
0.00192055
0.00192047
0.00191895
0.00191959
0.00191830
0.00191393
0.00191270
0.00190791
0.00190661
0.00190557
0.00190304
0.00190274
0.00190115
0.00189824
0.00189524
0.00189159
0.00188984
0.00188768
0.00188532
0.00188115
0.00187888
0.00187924
0.00187430
0.00187200
0.00186929
0.00186744
0.00186253
0.00186323
0.00186168
0.00185901
0.00185526
0.00185461
0.00185325
0.00184938
0.00184744
0.00184619
0.00184317
0.00183865
0.00183699
0.00183567
0.00183299
0.00183056
0.00182970
0.00182855
0.00182699
0.00182605
0.00182374
0.00181928
0.00181604
0.00181508
0.00181308
0.00180973
0.00180680
0.00180278
0.00180110
0.00179946
0.00179774
0.00179663
0.00179365
0.00179450
0.00179231
0.00179242
0.00179162
0.00178993
0.00178929
0.00178772
0.00178761
0.00178323
0.00178241
0.00178111
0.00177999
0.00177596
0.00177337
0.00177204
0.00176974
0.00176622
0.00176518
0.00176119
0.00175844
0.00175735
0.00175621
0.00175499
0.00175281
0.00175242
0.00175186
0.00175306
0.00175283
0.00175184
0.00174948
0.00174879
0.00174552
0.00174358
0.00173987
0.00173675
0.00173514
0.00173305
0.00173024
0.00172773
0.00172858
0.00172576
0.00172361
0.00172241
0.00171721
0.00171715
0.00171323
0.00171229
0.00171299
0.00171143
0.00171070
0.00170864
0.00170820
0.00170630
0.00170331
0.00170071
0.00169978
0.00169922
0.00169823
0.00169615
0.00169333
0.00169032
0.00168701
0.00168390
0.00168215
0.00168067
0.00168051
0.00167865
0.00167691
0.00167449
0.00167352
0.00167207
0.00166954
0.00166719
0.00166244
0.00166142
0.00166079
0.00165888
0.00165745
0.00165749
0.00165711
0.00165431
0.00165299
0.00165119
0.00164819
0.00164617
0.00164385
0.00164134
0.00163960
0.00163636
0.00163514
0.00163277
0.00163157
0.00163081
0.00162911
0.00162666
0.00162301
0.00162029
0.00161691
0.00161541
0.00161517
0.00161298
0.00161075
0.00161201
0.00161115
0.00160936
0.00160810
0.00160617
0.00160417
0.00160441
0.00160393
0.00160064
0.00159988
0.00159932
0.00159750
0.00159761
0.00159590
0.00159269
0.00159004
0.00158671
0.00158509
0.00158229
0.00158056
0.00157799
0.00157637
0.00157369
0.00157192
0.00157132
0.00157100
0.00156983
0.00156841
0.00156836
0.00156750
0.00156488
0.00156180
0.00156097
0.00155906
0.00155541
0.00155336
0.00154950
0.00154770
0.00154578
0.00154518
0.00154347
0.00154226
0.00154202
0.00153838
0.00153742
0.00153439
0.00153255
0.00153180
0.00152969
0.00152696


==> SimRes/err_var_grad_1000_nMonte10000.csv <==
'var'
0.90007013
0.75283579
0.58180461
0.48054267
0.40797383
0.35300198
0.30987538
0.27551518
0.24766869
0.22459454
0.20484315
0.18796243
0.17341618
0.16078853
0.14983699
0.14033002
0.13187182
0.12429729
0.11747370
0.11130142
0.10567234
0.10059241
0.09599724
0.09175554
0.08783004
0.08426991
0.08098927
0.07792434
0.07505850
0.07238861
0.06987937
0.06754166
0.06536378
0.06332111
0.06140214
0.05957857
0.05785690
0.05621315
0.05463392
0.05312888
0.05170927
0.05035194
0.04905346
0.04782558
0.04665336
0.04554605
0.04448122
0.04346505
0.04248232
0.04154161
0.04063367
0.03976337
0.03892696
0.03812537
0.03735520
0.03661411
0.03589656
0.03520946
0.03454812
0.03391121
0.03329229
0.03269517
0.03212235
0.03157426
0.03103959
0.03051846
0.03001785
0.02953236
0.02905888
0.02860156
0.02816348
0.02773768
0.02732628
0.02692177
0.02652606
0.02614403
0.02577294
0.02540708
0.02505055
0.02470433
0.02436819
0.02404145
0.02372056
0.02340447
0.02310000
0.02279940
0.02250671
0.02222149
0.02194295
0.02167190
0.02140706
0.02115020
0.02090080
0.02065496
0.02041462
0.02018148
0.01995546
0.01973426
0.01951773
0.01930665
0.01909984
0.01889877
0.01870319
0.01851184
0.01832261
0.01813816
0.01795591
0.01777846
0.01760609
0.01743606
0.01726852
0.01710401
0.01694318
0.01678488
0.01662934
0.01647462
0.01632300
0.01617353
0.01602675
0.01588180
0.01574024
0.01560195
0.01546587
0.01533129
0.01519936
0.01506871
0.01493909
0.01481181
0.01468675
0.01456251
0.01444059
0.01432110
0.01420472
0.01409037
0.01397739
0.01386645
0.01375750
0.01364971
0.01354486
0.01344205
0.01334222
0.01324385
0.01314705
0.01305150
0.01295741
0.01286450
0.01277226
0.01268229
0.01259289
0.01250467
0.01241761
0.01233152
0.01224638
0.01216173
0.01207858
0.01199641
0.01191549
0.01183569
0.01175671
0.01167869
0.01160151
0.01152598
0.01145109
0.01137756
0.01130497
0.01123290
0.01116206
0.01109249
0.01102366
0.01095444
0.01088541
0.01081712
0.01074957
0.01068303
0.01061643
0.01055051
0.01048536
0.01042105
0.01035804
0.01029606
0.01023484
0.01017443
0.01011440
0.01005552
0.00999666
0.00993836
0.00988032
0.00982302
0.00976635
0.00971031
0.00965505
0.00960044
0.00954642
0.00949290
0.00943940
0.00938664
0.00933454
0.00928291
0.00923220
0.00918217
0.00913270
0.00908394
0.00903543
0.00898766
0.00894034
0.00889337
0.00884664
0.00880027
0.00875443
0.00870928
0.00866484
0.00862101
0.00857756
0.00853457
0.00849220
0.00845046
0.00840894
0.00836805
0.00832769
0.00828752
0.00824758
0.00820801
0.00816905
0.00813065
0.00809243
0.00805467
0.00801710
0.00797977
0.00794254
0.00790540
0.00786858
0.00783216
0.00779596
0.00775994
0.00772439
0.00768914
0.00765382
0.00761896
0.00758446
0.00755019
0.00751643
0.00748312
0.00745001
0.00741717
0.00738478
0.00735261
0.00732074
0.00728886
0.00725724
0.00722634
0.00719599
0.00716586
0.00713601
0.00710664
0.00707762
0.00704893
0.00702062
0.00699253
0.00696460
0.00693680
0.00690926
0.00688203
0.00685507
0.00682848
0.00680205
0.00677592
0.00675011
0.00672434
0.00669856
0.00667293
0.00664775
0.00662250
0.00659737
0.00657234
0.00654757
0.00652306
0.00649874
0.00647468
0.00645075
0.00642691
0.00640325
0.00637977
0.00635656
0.00633350
0.00631051
0.00628778
0.00626527
0.00624293
0.00622032
0.00619796
0.00617574
0.00615362
0.00613169
0.00610967
0.00608761
0.00606562
0.00604379
0.00602215
0.00600067
0.00597932
0.00595812
0.00593700
0.00591618
0.00589565
0.00587533
0.00585517
0.00583521
0.00581531
0.00579573
0.00577614
0.00575671
0.00573741
0.00571835
0.00569939
0.00568058
0.00566188
0.00564327
0.00562485
0.00560657
0.00558829
0.00557019
0.00555221
0.00553436
0.00551654
0.00549901
0.00548171
0.00546447
0.00544742
0.00543052
0.00541367
0.00539694
0.00538023
0.00536361
0.00534722
0.00533099
0.00531485
0.00529875
0.00528282
0.00526691
0.00525115
0.00523542
0.00521985
0.00520425
0.00518871
0.00517334
0.00515797
0.00514276
0.00512757
0.00511247
0.00509747
0.00508271
0.00506800
0.00505330
0.00503871
0.00502426
0.00500988
0.00499559
0.00498139
0.00496745
0.00495349
0.00493970
0.00492601
0.00491248
0.00489907
0.00488565
0.00487223
0.00485891
0.00484566
0.00483250
0.00481936
0.00480646
0.00479363
0.00478080
0.00476809
0.00475541
0.00474274
0.00473010
0.00471750
0.00470498
0.00469267
0.00468027
0.00466795
0.00465573
0.00464360
0.00463151
0.00461953
0.00460767
0.00459592
0.00458426
0.00457266
0.00456102
0.00454944
0.00453786
0.00452636
0.00451491
0.00450342
0.00449192
0.00448054
0.00446921
0.00445789
0.00444654
0.00443522
0.00442398
0.00441280
0.00440166
0.00439047
0.00437928
0.00436819
0.00435723
0.00434638
0.00433559
0.00432480
0.00431416
0.00430355
0.00429300
0.00428251
0.00427199
0.00426145
0.00425090
0.00424040
0.00423002
0.00421961
0.00420923
0.00419898
0.00418868
0.00417842
0.00416822
0.00415809
0.00414798
0.00413794
0.00412804
0.00411820
0.00410835
0.00409845
0.00408863
0.00407888
0.00406925
0.00405966
0.00405015
0.00404064
0.00403118
0.00402173
0.00401232
0.00400293
0.00399349
0.00398415
0.00397486
0.00396571
0.00395662
0.00394756
0.00393856
0.00392958
0.00392068
0.00391187
0.00390321
0.00389463
0.00388614
0.00387765
0.00386918
0.00386074
0.00385232
0.00384391
0.00383560
0.00382733
0.00381910
0.00381089
0.00380268
0.00379448
0.00378630
0.00377812
0.00376996
0.00376181
0.00375369
0.00374560
0.00373750
0.00372938
0.00372132
0.00371329
0.00370533
0.00369738
0.00368944
0.00368147
0.00367353
0.00366569
0.00365791
0.00365007
0.00364223
0.00363446
0.00362672
0.00361908
0.00361148
0.00360392
0.00359637
0.00358886
0.00358137
0.00357384
0.00356634
0.00355889
0.00355152
0.00354418
0.00353690
0.00352968
0.00352253
0.00351542
0.00350841
0.00350149
0.00349461
0.00348775
0.00348088
0.00347393
0.00346708
0.00346028
0.00345349
0.00344671
0.00343997
0.00343331
0.00342664
0.00341999
0.00341334
0.00340671
0.00340016
0.00339356
0.00338698
0.00338043
0.00337385
0.00336731
0.00336081
0.00335437
0.00334796
0.00334152
0.00333509
0.00332866
0.00332220
0.00331576
0.00330934
0.00330292
0.00329654
0.00329024
0.00328399
0.00327774
0.00327148
0.00326527
0.00325911
0.00325296
0.00324686
0.00324074
0.00323459
0.00322847
0.00322241
0.00321635
0.00321026
0.00320420
0.00319814
0.00319211
0.00318609
0.00318012
0.00317418
0.00316823
0.00316235
0.00315643
0.00315055
0.00314467
0.00313882
0.00313298
0.00312717
0.00312139
0.00311565
0.00310994
0.00310427
0.00309858
0.00309293
0.00308728
0.00308165
0.00307604
0.00307045
0.00306488
0.00305931
0.00305375
0.00304818
0.00304266
0.00303718
0.00303176
0.00302638
0.00302095
0.00301548
0.00301001
0.00300457
0.00299918
0.00299380
0.00298843
0.00298310
0.00297781
0.00297252
0.00296724
0.00296200
0.00295677
0.00295157
0.00294644
0.00294130
0.00293614
0.00293099
0.00292586
0.00292075
0.00291562
0.00291054
0.00290545
0.00290041
0.00289536
0.00289030
0.00288528
0.00288026
0.00287528
0.00287030
0.00286536
0.00286046
0.00285562
0.00285079
0.00284600
0.00284125
0.00283652
0.00283179
0.00282707
0.00282234
0.00281762
0.00281295
0.00280825
0.00280356
0.00279887
0.00279421
0.00278956
0.00278492
0.00278032
0.00277573
0.00277113
0.00276650
0.00276187
0.00275726
0.00275268
0.00274811
0.00274354
0.00273900
0.00273446
0.00272994
0.00272540
0.00272089
0.00271638
0.00271189
0.00270740
0.00270293
0.00269848
0.00269407
0.00268965
0.00268524
0.00268086
0.00267651
0.00267218
0.00266785
0.00266351
0.00265919
0.00265490
0.00265062
0.00264633
0.00264207
0.00263783
0.00263359
0.00262932
0.00262507
0.00262083
0.00261660
0.00261237
0.00260816
0.00260394
0.00259974
0.00259560
0.00259144
0.00258730
0.00258318
0.00257907
0.00257499
0.00257095
0.00256692
0.00256290
0.00255889
0.00255486
0.00255084
0.00254682
0.00254283
0.00253882
0.00253480
0.00253080
0.00252681
0.00252278
0.00251879
0.00251482
0.00251087
0.00250693
0.00250299
0.00249906
0.00249513
0.00249122
0.00248733
0.00248344
0.00247960
0.00247576
0.00247192
0.00246806
0.00246422
0.00246038
0.00245657
0.00245279
0.00244903
0.00244525
0.00244149
0.00243774
0.00243399
0.00243022
0.00242646
0.00242272
0.00241899
0.00241527
0.00241155
0.00240787
0.00240420
0.00240055
0.00239692
0.00239330
0.00238968
0.00238607
0.00238246
0.00237886
0.00237529
0.00237172
0.00236818
0.00236464
0.00236111
0.00235756
0.00235405
0.00235053
0.00234705
0.00234357
0.00234010
0.00233666
0.00233323
0.00232980
0.00232639
0.00232300
0.00231963
0.00231629
0.00231296
0.00230967
0.00230638
0.00230311
0.00229985
0.00229662
0.00229340
0.00229019
0.00228700
0.00228382
0.00228067
0.00227753
0.00227439
0.00227127
0.00226817
0.00226506
0.00226195
0.00225884
0.00225574
0.00225264
0.00224957
0.00224649
0.00224342
0.00224034
0.00223724
0.00223415
0.00223105
0.00222797
0.00222490
0.00222185
0.00221880
0.00221576
0.00221274
0.00220973
0.00220672
0.00220371
0.00220072
0.00219774
0.00219479
0.00219186
0.00218894
0.00218602
0.00218309
0.00218019
0.00217732
0.00217446
0.00217163
0.00216880
0.00216596
0.00216312
0.00216029
0.00215746
0.00215463
0.00215181
0.00214900
0.00214619
0.00214340
0.00214061
0.00213781
0.00213503
0.00213224
0.00212945
0.00212665
0.00212388
0.00212110
0.00211833
0.00211556
0.00211281
0.00211005
0.00210732
0.00210460
0.00210189
0.00209916
0.00209646
0.00209376
0.00209106
0.00208836
0.00208568
0.00208299
0.00208029
0.00207760
0.00207489
0.00207220
0.00206949
0.00206681
0.00206414
0.00206149
0.00205886
0.00205624
0.00205362
0.00205100
0.00204839
0.00204578
0.00204318
0.00204059
0.00203799
0.00203539
0.00203279
0.00203020
0.00202763
0.00202505
0.00202252
0.00201998
0.00201747
0.00201498
0.00201250
0.00201003
0.00200759
0.00200516
0.00200272
0.00200029
0.00199787
0.00199546
0.00199305
0.00199064
0.00198823
0.00198583
0.00198342
0.00198101
0.00197860
0.00197618
0.00197378
0.00197139
0.00196900
0.00196662
0.00196425
0.00196191
0.00195960
0.00195732
0.00195504
0.00195278
0.00195053
0.00194827
0.00194604
0.00194380
0.00194155
0.00193931
0.00193708
0.00193484
0.00193261
0.00193040
0.00192819
0.00192598
0.00192380
0.00192160
0.00191942
0.00191723
0.00191505
0.00191290
0.00191075
0.00190862
0.00190647
0.00190435
0.00190222
0.00190010
0.00189798
0.00189588
0.00189378
0.00189171
0.00188963
0.00188756
0.00188548
0.00188340
0.00188131
0.00187923
0.00187715
0.00187509
0.00187303
0.00187098
0.00186892
0.00186687
0.00186483
0.00186279
0.00186074
0.00185868
0.00185662
0.00185458
0.00185254
0.00185051
0.00184850
0.00184651
0.00184451
0.00184252
0.00184054
0.00183855
0.00183657
0.00183459
0.00183260
0.00183061
0.00182861
0.00182663
0.00182464
0.00182265
0.00182068
0.00181872
0.00181675
0.00181478
0.00181280
0.00181082
0.00180884
0.00180688
0.00180492
0.00180297
0.00180104
0.00179911
0.00179719
0.00179528
0.00179337
0.00179146
0.00178958
0.00178769
0.00178580
0.00178393
0.00178206
0.00178021
0.00177837
0.00177654
0.00177470
0.00177285
0.00177099
0.00176913
0.00176727
0.00176540
0.00176354
0.00176167
0.00175981
0.00175794
0.00175608
0.00175423
0.00175239
0.00175055
0.00174871
0.00174687
0.00174503
0.00174319
0.00174135
0.00173952
0.00173767
0.00173582
0.00173396
0.00173210
0.00173025
0.00172841
0.00172657
0.00172474
0.00172293
0.00172110
0.00171929
0.00171747
0.00171565
0.00171383
0.00171201
0.00171018


==> SimRes/err_var_n1000_nMonte10000.csv <==
split
nan
nan
nan
nan
nan
nan
nan
nan
nan
nan
nan
nan
nan
nan
nan
nan
0.20262977
0.19818826
0.19447472
0.19099341
0.18798929
0.18527949
0.18317549
0.18054843
0.17822127
0.17648709
0.17491841
0.17334024
0.17178852
0.17056417
0.16942746
0.16799116
0.16714549
0.16621695
0.16536176
0.16423258
0.16337051
0.16251632
0.16152903
0.16065508
0.16016281
0.15923044
0.15859821
0.15818860
0.15769270
0.15704877
0.15654930
0.15614599
0.06214362
0.06157975
0.06093295
0.06045900
0.05998155
0.05950267
0.05901238
0.05871925
0.05823028
0.05777902
0.05741660
0.05707798
0.05671568
0.05629646
0.05598114
0.05567659
0.05533786
0.05493763
0.05464262
0.05429009
0.05390498
0.05365044
0.05343694
0.05323073
0.05293600
0.05266962
0.05237271
0.05215444
0.05187000
0.05161203
0.05135751
0.05112574
0.03184250
0.03171251
0.03148828
0.03124271
0.03104559
0.03078108
0.03059034
0.03038553
0.03023698
0.03002280
0.02985741
0.02972662
0.02953701
0.02936692
0.02921900
0.02908488
0.02895451
0.02880819
0.02876659
0.02859235
0.02849111
0.02838088
0.02826266
0.02813428
0.02799686
0.02789177
0.02777920
0.02769002
0.02758436
0.02742387
0.02730990
0.02073096
0.02059456
0.02047041
0.02035620
0.02020803
0.02005412
0.01993589
0.01981151
0.01968473
0.01957574
0.01945598
0.01935421
0.01923851
0.01914460
0.01906652
0.01894922
0.01888883
0.01879572
0.01869830
0.01862718
0.01856591
0.01852579
0.01846211
0.01836946
0.01829692
0.01823011
0.01817982
0.01814775
0.01806987
0.01804528
0.01791544
0.01783080
0.01454067
0.01448223
0.01441016
0.01435017
0.01427917
0.01420783
0.01412459
0.01403786
0.01397932
0.01390813
0.01387000
0.01379722
0.01372022
0.01367860
0.01360884
0.01352375
0.01345273
0.01339553
0.01334671
0.01328655
0.01322198
0.01317436
0.01311858
0.01306508
0.01302226
0.01298046
0.01291920
0.01284605
0.01281547
0.01277508
0.01274862
0.01125989
0.01122491
0.01118726
0.01113196
0.01107667
0.01100534
0.01097775
0.01094058
0.01089066
0.01085335
0.01079137
0.01073988
0.01069013
0.01064816
0.01060967
0.01057099
0.01054530
0.01051200
0.01048460
0.01045163
0.01042184
0.01037158
0.01034721
0.01030505
0.01026185
0.01023542
0.01021529
0.01018313
0.01012378
0.01008857
0.01005984
0.01002864
0.00923828
0.00920830
0.00915171
0.00912124
0.00909950
0.00906942
0.00904876
0.00901846
0.00897770
0.00894334
0.00890446
0.00888255
0.00886674
0.00883425
0.00880100
0.00876393
0.00872884
0.00870510
0.00868055
0.00865224
0.00863147
0.00859569
0.00856588
0.00852417
0.00849986
0.00847618
0.00845605
0.00841764
0.00839756
0.00836779
0.00831708
0.00829660
0.00782831
0.00780224
0.00777459
0.00774538
0.00772458
0.00770122
0.00767800
0.00765768
0.00763159
0.00760450
0.00757638
0.00755430
0.00753864
0.00750997
0.00748480
0.00747078
0.00744974
0.00743088
0.00741453
0.00738707
0.00736432
0.00735469
0.00733040
0.00730339
0.00729239
0.00727435
0.00725069
0.00722942
0.00721661
0.00718913
0.00716051
0.00673227
0.00671381
0.00668188
0.00667175
0.00664718
0.00663483
0.00661051
0.00659266
0.00657992
0.00656133
0.00653633
0.00652068
0.00649981
0.00647915
0.00644796
0.00642147
0.00640174
0.00639047
0.00637439
0.00634039
0.00633076
0.00630617
0.00628584
0.00626160
0.00623911
0.00621198
0.00619733
0.00618007
0.00617000
0.00615394
0.00614801
0.00613502
0.00585621
0.00584493
0.00583632
0.00582720
0.00581972
0.00580874
0.00578516
0.00577651
0.00575767
0.00574966
0.00573217
0.00571493
0.00569309
0.00568307
0.00566241
0.00565279
0.00563949
0.00562516
0.00560862
0.00559378
0.00558411
0.00557331
0.00555837
0.00555603
0.00554417
0.00552996
0.00551558
0.00550186
0.00548887
0.00547885
0.00546012
0.00545329
0.00529022
0.00527055
0.00525677
0.00524351
0.00523040
0.00521080
0.00520401
0.00518619
0.00517213
0.00515520
0.00514234
0.00512850
0.00511861
0.00511526
0.00510219
0.00508783
0.00507325
0.00506802
0.00505867
0.00503598
0.00502453
0.00502239
0.00501612
0.00501357
0.00500975
0.00500449
0.00498647
0.00498018
0.00496531
0.00495906
0.00495509
0.00481363
0.00479871
0.00478483
0.00477284
0.00476513
0.00474782
0.00474674
0.00473572
0.00472238
0.00471937
0.00470447
0.00469377
0.00468245
0.00467386
0.00466269
0.00466051
0.00464916
0.00463887
0.00463251
0.00461859
0.00460910
0.00459443
0.00458705
0.00457931
0.00457630
0.00456832
0.00455731
0.00455118
0.00453765
0.00453095
0.00451987
0.00450746
0.00436145
0.00435381
0.00434242
0.00433436
0.00431864
0.00430563
0.00429784
0.00428419
0.00427517
0.00426277
0.00425676
0.00425916
0.00425231
0.00424299
0.00422857
0.00421686
0.00421366
0.00420333
0.00419181
0.00418544
0.00417127
0.00416017
0.00414869
0.00413667
0.00413236
0.00411658
0.00411228
0.00410991
0.00409646
0.00408445
0.00407772
0.00400580
0.00399413
0.00397890
0.00397396
0.00397037
0.00396272
0.00395003
0.00393912
0.00393851
0.00393218
0.00392376
0.00391824
0.00390910
0.00390144
0.00389265
0.00388941
0.00388029
0.00386410
0.00385971
0.00384768
0.00384089
0.00384010
0.00382930
0.00382020
0.00381405
0.00381037
0.00380751
0.00380507
0.00379789
0.00379679
0.00378550
0.00377417
0.00372136
0.00371302
0.00370690
0.00370149
0.00369308
0.00368485
0.00367611
0.00366426
0.00365302
0.00364655
0.00363554
0.00363361
0.00362517
0.00362061
0.00361160
0.00359965
0.00358914
0.00358717
0.00358151
0.00357841
0.00357234
0.00356605
0.00355291
0.00354500
0.00354124
0.00353489
0.00352180
0.00351491
0.00351152
0.00350546
0.00350409
0.00349708
0.00344242
0.00343580
0.00343061
0.00342431
0.00341653
0.00340857
0.00340190
0.00339745
0.00339020
0.00338534
0.00338223
0.00337880
0.00337388
0.00337277
0.00336854
0.00336622
0.00335716
0.00334941
0.00333701
0.00333293
0.00333490
0.00332491
0.00331666
0.00331321
0.00331079
0.00330288
0.00329606
0.00329109
0.00328476
0.00327992
0.00327001
0.00325393
0.00325007
0.00324389
0.00323863
0.00323298
0.00322873
0.00322436
0.00321816
0.00321400
0.00320574
0.00319464
0.00319124
0.00318720
0.00317924
0.00317542
0.00317496
0.00316712
0.00315874
0.00314932
0.00314320
0.00313825
0.00313327
0.00312844
0.00312460
0.00311821
0.00311140
0.00310948
0.00310517
0.00309924
0.00309777
0.00309404
0.00309282
0.00305994
0.00305631
0.00304832
0.00304230
0.00303943
0.00302557
0.00302059
0.00301628
0.00300891
0.00300277
0.00300007
0.00299355
0.00298912
0.00298868
0.00298506
0.00297792
0.00297055
0.00296552
0.00296199
0.00295636
0.00295272
0.00294846
0.00294003
0.00293559
0.00293335
0.00292992
0.00292729
0.00292913
0.00292421
0.00291589
0.00290660
0.00290183
0.00285230
0.00285100
0.00284566
0.00283913
0.00283928
0.00283423
0.00282636
0.00281934
0.00281982
0.00281673
0.00281514
0.00281187
0.00280825
0.00280299
0.00279810
0.00279197
0.00278613
0.00277681
0.00277148
0.00276547
0.00276204
0.00275653
0.00274840
0.00274723
0.00274213
0.00273924
0.00273167
0.00273135
0.00272761
0.00272532
0.00271988
0.00273022
0.00272650
0.00272197
0.00271701
0.00271152
0.00270911
0.00270169
0.00269996
0.00269450
0.00269079
0.00268642
0.00268282
0.00267810
0.00267044
0.00266942
0.00266413
0.00266090
0.00265627
0.00265083
0.00264837
0.00264282
0.00263540
0.00263236
0.00262949
0.00262759
0.00262271
0.00261753
0.00261721
0.00261117
0.00260630
0.00260177
0.00260137
0.00258855
0.00258729
0.00258162
0.00257903
0.00257707
0.00257437
0.00257297
0.00256744
0.00256266
0.00256218
0.00255986
0.00255559
0.00255039
0.00254671
0.00254443
0.00254111
0.00253582
0.00253331
0.00252754
0.00252258
0.00251885
0.00251609
0.00251085
0.00250590
0.00250382
0.00249993
0.00249567
0.00249410
0.00248695
0.00248165
0.00248139
0.00242974
0.00242730
0.00242474
0.00241959
0.00241637
0.00241042
0.00240818
0.00240115
0.00239882
0.00239528
0.00239468
0.00238817
0.00238652
0.00238409
0.00238023
0.00237855
0.00237166
0.00236999
0.00236821
0.00236509
0.00236350
0.00236055
0.00235950
0.00235606
0.00235080
0.00234432
0.00234016
0.00233715
0.00233568
0.00233390
0.00233081
0.00232655
0.00231768
0.00231309
0.00230970
0.00230400
0.00230044
0.00229640
0.00229370
0.00229069
0.00228622
0.00228470
0.00227991
0.00227530
0.00227420
0.00227155
0.00226712
0.00226310
0.00226048
0.00225830
0.00225590
0.00225126
0.00225183
0.00224856
0.00224506
0.00224009
0.00223725
0.00223248
0.00223008
0.00222457
0.00222352
0.00221931
0.00221686
0.00221248
0.00220559
0.00220277
0.00219997
0.00219808
0.00219609
0.00219657
0.00219285
0.00219209
0.00219133
0.00218911
0.00218532
0.00218306
0.00218232
0.00218076
0.00217953
0.00217851
0.00217498
0.00217577
0.00217241
0.00217011
0.00216625
0.00216145
0.00215817
0.00215469
0.00215425
0.00215106
0.00214779
0.00214451
0.00213984
0.00213659
0.00213303
0.00212586
0.00212452
0.00212251
0.00212005
0.00211689
0.00211570
0.00211251
0.00210950
0.00210480
0.00210162
0.00209930
0.00209756
0.00209440
0.00209105
0.00208889
0.00208443
0.00208457
0.00208320
0.00208334
0.00207993
0.00207546
0.00207402
0.00206958
0.00206880
0.00206756
0.00206508
0.00206465
0.00206154
0.00205667
0.00205496
0.00205160
0.00205144
0.00204775
0.00204369
0.00204026
0.00203849
0.00203774
0.00203375
0.00203134
0.00202939
0.00202734
0.00202377
0.00202219
0.00202080
0.00201922
0.00201560
0.00201454
0.00201286
0.00200970
0.00200815
0.00200645
0.00200330
0.00200021
0.00199902
0.00199601
0.00199355
0.00199063
0.00199007
0.00198765
0.00198690
0.00198490
0.00198255
0.00197814
0.00197377
0.00196630
0.00196498
0.00196079
0.00195854
0.00195505
0.00195322
0.00195220
0.00195096
0.00195003
0.00194738
0.00194811
0.00194757
0.00194677
0.00194518
0.00194346
0.00194214
0.00194017
0.00193945
0.00193667
0.00193738
0.00193465
0.00193349
0.00193058
0.00192869
0.00192675
0.00192637
0.00192340
0.00192357
0.00192043
0.00191772
0.00191668
0.00191039
0.00190916
0.00190670
0.00190539
0.00190412
0.00190418
0.00190309
0.00190244
0.00190074
0.00190068
0.00189978
0.00189751
0.00189520
0.00189116
0.00189036
0.00188865
0.00188502
0.00188040
0.00188146
0.00187843
0.00187543
0.00187299
0.00186941
0.00186864
0.00186551
0.00186628
0.00186705
0.00186571
0.00186439
0.00186042
0.00185892
0.00185694
0.00185628
0.00185449
0.00185260
0.00185446
0.00185330
0.00185209
0.00184948
0.00184640
0.00184204
0.00183935
0.00183858
0.00183665
0.00183611
0.00183500
0.00183183
0.00182971
0.00182793
0.00182649
0.00182309
0.00182172
0.00181881
0.00181796
0.00181849
0.00181571
0.00181417
0.00181413
0.00181489
0.00181137
0.00181033
0.00180819
0.00180752
0.00181317
0.00181049
0.00180734
0.00180570
0.00180357
0.00180240
0.00179987
0.00180015
0.00179950
0.00179777
0.00179454
0.00179138
0.00178867
0.00178682
0.00178514
0.00178429
0.00178099
0.00177853
0.00177941
0.00177885
0.00177695
0.00177590
0.00177520
0.00177427
0.00177315
0.00177200
0.00176847
0.00176770
0.00176804
0.00176805
0.00176783
0.00176617
0.00175968
0.00175706
0.00175424
0.00175255
0.00174984
0.00174728
0.00174550
0.00174397
0.00174143
0.00174035
0.00173889
0.00173823
0.00173636
0.00173601
0.00173447
0.00173332
0.00172975
0.00172582
0.00172462
0.00172217
0.00171855
0.00171592
0.00171240
0.00171041
0.00170836
0.00170724
0.00170447
0.00170305
0.00170266
0.00169868
0.00169772
0.00169464
0.00168732
0.00168606
0.00168228
0.00167886


==> SimRes/err_var_split_n1000_nMonte10000.csv <==
'var'
nan
nan
nan
nan
nan
nan
nan
nan
nan
nan
nan
nan
nan
nan
nan
nan
0.20262977
0.19818826
0.19447472
0.19099341
0.18798929
0.18527949
0.18317549
0.18054843
0.17822127
0.17648709
0.17491841
0.17334024
0.17178852
0.17056417
0.16942746
0.16799116
0.16714549
0.16621695
0.16536176
0.16423258
0.16337051
0.16251632
0.16152903
0.16065508
0.16016281
0.15923044
0.15859821
0.15818860
0.15769270
0.15704877
0.15654930
0.15614599
0.06214362
0.06157975
0.06093295
0.06045900
0.05998155
0.05950267
0.05901238
0.05871925
0.05823028
0.05777902
0.05741660
0.05707798
0.05671568
0.05629646
0.05598114
0.05567659
0.05533786
0.05493763
0.05464262
0.05429009
0.05390498
0.05365044
0.05343694
0.05323073
0.05293600
0.05266962
0.05237271
0.05215444
0.05187000
0.05161203
0.05135751
0.05112574
0.03184250
0.03171251
0.03148828
0.03124271
0.03104559
0.03078108
0.03059034
0.03038553
0.03023698
0.03002280
0.02985741
0.02972662
0.02953701
0.02936692
0.02921900
0.02908488
0.02895451
0.02880819
0.02876659
0.02859235
0.02849111
0.02838088
0.02826266
0.02813428
0.02799686
0.02789177
0.02777920
0.02769002
0.02758436
0.02742387
0.02730990
0.02073096
0.02059456
0.02047041
0.02035620
0.02020803
0.02005412
0.01993589
0.01981151
0.01968473
0.01957574
0.01945598
0.01935421
0.01923851
0.01914460
0.01906652
0.01894922
0.01888883
0.01879572
0.01869830
0.01862718
0.01856591
0.01852579
0.01846211
0.01836946
0.01829692
0.01823011
0.01817982
0.01814775
0.01806987
0.01804528
0.01791544
0.01783080
0.01454067
0.01448223
0.01441016
0.01435017
0.01427917
0.01420783
0.01412459
0.01403786
0.01397932
0.01390813
0.01387000
0.01379722
0.01372022
0.01367860
0.01360884
0.01352375
0.01345273
0.01339553
0.01334671
0.01328655
0.01322198
0.01317436
0.01311858
0.01306508
0.01302226
0.01298046
0.01291920
0.01284605
0.01281547
0.01277508
0.01274862
0.01125989
0.01122491
0.01118726
0.01113196
0.01107667
0.01100534
0.01097775
0.01094058
0.01089066
0.01085335
0.01079137
0.01073988
0.01069013
0.01064816
0.01060967
0.01057099
0.01054530
0.01051200
0.01048460
0.01045163
0.01042184
0.01037158
0.01034721
0.01030505
0.01026185
0.01023542
0.01021529
0.01018313
0.01012378
0.01008857
0.01005984
0.01002864
0.00923828
0.00920830
0.00915171
0.00912124
0.00909950
0.00906942
0.00904876
0.00901846
0.00897770
0.00894334
0.00890446
0.00888255
0.00886674
0.00883425
0.00880100
0.00876393
0.00872884
0.00870510
0.00868055
0.00865224
0.00863147
0.00859569
0.00856588
0.00852417
0.00849986
0.00847618
0.00845605
0.00841764
0.00839756
0.00836779
0.00831708
0.00829660
0.00782831
0.00780224
0.00777459
0.00774538
0.00772458
0.00770122
0.00767800
0.00765768
0.00763159
0.00760450
0.00757638
0.00755430
0.00753864
0.00750997
0.00748480
0.00747078
0.00744974
0.00743088
0.00741453
0.00738707
0.00736432
0.00735469
0.00733040
0.00730339
0.00729239
0.00727435
0.00725069
0.00722942
0.00721661
0.00718913
0.00716051
0.00673227
0.00671381
0.00668188
0.00667175
0.00664718
0.00663483
0.00661051
0.00659266
0.00657992
0.00656133
0.00653633
0.00652068
0.00649981
0.00647915
0.00644796
0.00642147
0.00640174
0.00639047
0.00637439
0.00634039
0.00633076
0.00630617
0.00628584
0.00626160
0.00623911
0.00621198
0.00619733
0.00618007
0.00617000
0.00615394
0.00614801
0.00613502
0.00585621
0.00584493
0.00583632
0.00582720
0.00581972
0.00580874
0.00578516
0.00577651
0.00575767
0.00574966
0.00573217
0.00571493
0.00569309
0.00568307
0.00566241
0.00565279
0.00563949
0.00562516
0.00560862
0.00559378
0.00558411
0.00557331
0.00555837
0.00555603
0.00554417
0.00552996
0.00551558
0.00550186
0.00548887
0.00547885
0.00546012
0.00545329
0.00529022
0.00527055
0.00525677
0.00524351
0.00523040
0.00521080
0.00520401
0.00518619
0.00517213
0.00515520
0.00514234
0.00512850
0.00511861
0.00511526
0.00510219
0.00508783
0.00507325
0.00506802
0.00505867
0.00503598
0.00502453
0.00502239
0.00501612
0.00501357
0.00500975
0.00500449
0.00498647
0.00498018
0.00496531
0.00495906
0.00495509
0.00481363
0.00479871
0.00478483
0.00477284
0.00476513
0.00474782
0.00474674
0.00473572
0.00472238
0.00471937
0.00470447
0.00469377
0.00468245
0.00467386
0.00466269
0.00466051
0.00464916
0.00463887
0.00463251
0.00461859
0.00460910
0.00459443
0.00458705
0.00457931
0.00457630
0.00456832
0.00455731
0.00455118
0.00453765
0.00453095
0.00451987
0.00450746
0.00436145
0.00435381
0.00434242
0.00433436
0.00431864
0.00430563
0.00429784
0.00428419
0.00427517
0.00426277
0.00425676
0.00425916
0.00425231
0.00424299
0.00422857
0.00421686
0.00421366
0.00420333
0.00419181
0.00418544
0.00417127
0.00416017
0.00414869
0.00413667
0.00413236
0.00411658
0.00411228
0.00410991
0.00409646
0.00408445
0.00407772
0.00400580
0.00399413
0.00397890
0.00397396
0.00397037
0.00396272
0.00395003
0.00393912
0.00393851
0.00393218
0.00392376
0.00391824
0.00390910
0.00390144
0.00389265
0.00388941
0.00388029
0.00386410
0.00385971
0.00384768
0.00384089
0.00384010
0.00382930
0.00382020
0.00381405
0.00381037
0.00380751
0.00380507
0.00379789
0.00379679
0.00378550
0.00377417
0.00372136
0.00371302
0.00370690
0.00370149
0.00369308
0.00368485
0.00367611
0.00366426
0.00365302
0.00364655
0.00363554
0.00363361
0.00362517
0.00362061
0.00361160
0.00359965
0.00358914
0.00358717
0.00358151
0.00357841
0.00357234
0.00356605
0.00355291
0.00354500
0.00354124
0.00353489
0.00352180
0.00351491
0.00351152
0.00350546
0.00350409
0.00349708
0.00344242
0.00343580
0.00343061
0.00342431
0.00341653
0.00340857
0.00340190
0.00339745
0.00339020
0.00338534
0.00338223
0.00337880
0.00337388
0.00337277
0.00336854
0.00336622
0.00335716
0.00334941
0.00333701
0.00333293
0.00333490
0.00332491
0.00331666
0.00331321
0.00331079
0.00330288
0.00329606
0.00329109
0.00328476
0.00327992
0.00327001
0.00325393
0.00325007
0.00324389
0.00323863
0.00323298
0.00322873
0.00322436
0.00321816
0.00321400
0.00320574
0.00319464
0.00319124
0.00318720
0.00317924
0.00317542
0.00317496
0.00316712
0.00315874
0.00314932
0.00314320
0.00313825
0.00313327
0.00312844
0.00312460
0.00311821
0.00311140
0.00310948
0.00310517
0.00309924
0.00309777
0.00309404
0.00309282
0.00305994
0.00305631
0.00304832
0.00304230
0.00303943
0.00302557
0.00302059
0.00301628
0.00300891
0.00300277
0.00300007
0.00299355
0.00298912
0.00298868
0.00298506
0.00297792
0.00297055
0.00296552
0.00296199
0.00295636
0.00295272
0.00294846
0.00294003
0.00293559
0.00293335
0.00292992
0.00292729
0.00292913
0.00292421
0.00291589
0.00290660
0.00290183
0.00285230
0.00285100
0.00284566
0.00283913
0.00283928
0.00283423
0.00282636
0.00281934
0.00281982
0.00281673
0.00281514
0.00281187
0.00280825
0.00280299
0.00279810
0.00279197
0.00278613
0.00277681
0.00277148
0.00276547
0.00276204
0.00275653
0.00274840
0.00274723
0.00274213
0.00273924
0.00273167
0.00273135
0.00272761
0.00272532
0.00271988
0.00273022
0.00272650
0.00272197
0.00271701
0.00271152
0.00270911
0.00270169
0.00269996
0.00269450
0.00269079
0.00268642
0.00268282
0.00267810
0.00267044
0.00266942
0.00266413
0.00266090
0.00265627
0.00265083
0.00264837
0.00264282
0.00263540
0.00263236
0.00262949
0.00262759
0.00262271
0.00261753
0.00261721
0.00261117
0.00260630
0.00260177
0.00260137
0.00258855
0.00258729
0.00258162
0.00257903
0.00257707
0.00257437
0.00257297
0.00256744
0.00256266
0.00256218
0.00255986
0.00255559
0.00255039
0.00254671
0.00254443
0.00254111
0.00253582
0.00253331
0.00252754
0.00252258
0.00251885
0.00251609
0.00251085
0.00250590
0.00250382
0.00249993
0.00249567
0.00249410
0.00248695
0.00248165
0.00248139
0.00242974
0.00242730
0.00242474
0.00241959
0.00241637
0.00241042
0.00240818
0.00240115
0.00239882
0.00239528
0.00239468
0.00238817
0.00238652
0.00238409
0.00238023
0.00237855
0.00237166
0.00236999
0.00236821
0.00236509
0.00236350
0.00236055
0.00235950
0.00235606
0.00235080
0.00234432
0.00234016
0.00233715
0.00233568
0.00233390
0.00233081
0.00232655
0.00231768
0.00231309
0.00230970
0.00230400
0.00230044
0.00229640
0.00229370
0.00229069
0.00228622
0.00228470
0.00227991
0.00227530
0.00227420
0.00227155
0.00226712
0.00226310
0.00226048
0.00225830
0.00225590
0.00225126
0.00225183
0.00224856
0.00224506
0.00224009
0.00223725
0.00223248
0.00223008
0.00222457
0.00222352
0.00221931
0.00221686
0.00221248
0.00220559
0.00220277
0.00219997
0.00219808
0.00219609
0.00219657
0.00219285
0.00219209
0.00219133
0.00218911
0.00218532
0.00218306
0.00218232
0.00218076
0.00217953
0.00217851
0.00217498
0.00217577
0.00217241
0.00217011
0.00216625
0.00216145
0.00215817
0.00215469
0.00215425
0.00215106
0.00214779
0.00214451
0.00213984
0.00213659
0.00213303
0.00212586
0.00212452
0.00212251
0.00212005
0.00211689
0.00211570
0.00211251
0.00210950
0.00210480
0.00210162
0.00209930
0.00209756
0.00209440
0.00209105
0.00208889
0.00208443
0.00208457
0.00208320
0.00208334
0.00207993
0.00207546
0.00207402
0.00206958
0.00206880
0.00206756
0.00206508
0.00206465
0.00206154
0.00205667
0.00205496
0.00205160
0.00205144
0.00204775
0.00204369
0.00204026
0.00203849
0.00203774
0.00203375
0.00203134
0.00202939
0.00202734
0.00202377
0.00202219
0.00202080
0.00201922
0.00201560
0.00201454
0.00201286
0.00200970
0.00200815
0.00200645
0.00200330
0.00200021
0.00199902
0.00199601
0.00199355
0.00199063
0.00199007
0.00198765
0.00198690
0.00198490
0.00198255
0.00197814
0.00197377
0.00196630
0.00196498
0.00196079
0.00195854
0.00195505
0.00195322
0.00195220
0.00195096
0.00195003
0.00194738
0.00194811
0.00194757
0.00194677
0.00194518
0.00194346
0.00194214
0.00194017
0.00193945
0.00193667
0.00193738
0.00193465
0.00193349
0.00193058
0.00192869
0.00192675
0.00192637
0.00192340
0.00192357
0.00192043
0.00191772
0.00191668
0.00191039
0.00190916
0.00190670
0.00190539
0.00190412
0.00190418
0.00190309
0.00190244
0.00190074
0.00190068
0.00189978
0.00189751
0.00189520
0.00189116
0.00189036
0.00188865
0.00188502
0.00188040
0.00188146
0.00187843
0.00187543
0.00187299
0.00186941
0.00186864
0.00186551
0.00186628
0.00186705
0.00186571
0.00186439
0.00186042
0.00185892
0.00185694
0.00185628
0.00185449
0.00185260
0.00185446
0.00185330
0.00185209
0.00184948
0.00184640
0.00184204
0.00183935
0.00183858
0.00183665
0.00183611
0.00183500
0.00183183
0.00182971
0.00182793
0.00182649
0.00182309
0.00182172
0.00181881
0.00181796
0.00181849
0.00181571
0.00181417
0.00181413
0.00181489
0.00181137
0.00181033
0.00180819
0.00180752
0.00181317
0.00181049
0.00180734
0.00180570
0.00180357
0.00180240
0.00179987
0.00180015
0.00179950
0.00179777
0.00179454
0.00179138
0.00178867
0.00178682
0.00178514
0.00178429
0.00178099
0.00177853
0.00177941
0.00177885
0.00177695
0.00177590
0.00177520
0.00177427
0.00177315
0.00177200
0.00176847
0.00176770
0.00176804
0.00176805
0.00176783
0.00176617
0.00175968
0.00175706
0.00175424
0.00175255
0.00174984
0.00174728
0.00174550
0.00174397
0.00174143
0.00174035
0.00173889
0.00173823
0.00173636
0.00173601
0.00173447
0.00173332
0.00172975
0.00172582
0.00172462
0.00172217
0.00171855
0.00171592
0.00171240
0.00171041
0.00170836
0.00170724
0.00170447
0.00170305
0.00170266
0.00169868
0.00169772
0.00169464
0.00168732
0.00168606
0.00168228
0.00167886


==> SimRes/minimax_risk.csv <==
,Kopt,Kunif,b,sig
0,0.01762958022180494,0.009637213390574908,0.5,0.01
1,0.03441485953290426,0.01865151115261011,0.5,0.02
2,0.05560277588563787,0.03067057483532372,0.5,0.03333333333333333
3,0.08043136525520589,0.04569440443871573,0.5,0.05
4,0.10353145543227431,0.06071823404210773,0.5,0.06666666666666667
5,0.14456376130561252,0.09076589324889175,0.5,0.1
6,0.18011555000618595,0.12081355245564462,0.5,0.13333333333333333
7,0.23911543249463799,0.18090857125091594,0.5,0.2
8,0.3263552461521356,0.29951920472574906,0.5,0.3333333333333333
9,0.438628861096988,0.42036544959124234,0.5,0.5
10,0.4924314644698149,0.4699987564320455,0.5,0.6
11,0.5406749917234726,0.5200988125438369,0.5,0.75
12,0.5607683787121184,0.542609672477328,0.5,0.85
13,0.5809916526022814,0.566268481537783,0.5,1.0
14,0.6113560350151396,0.6037055663548248,0.5,1.5
15,0.6223010960070139,0.6177677031831948,0.5,2.0


==> SimRes/minimax_th_b0.5_sig0.03333333333333333.csv <==
x,y,z
-0.5,0.01997358478299832,0.036227267244806544
-0.49859550561797755,0.019683254709373793,0.03520388460300546
-0.49719101123595505,0.019418123387242175,0.034238791848617355
-0.4957865168539326,0.019176805870221223,0.03332829481619619
-0.4943820224719101,0.018958018825336997,0.032468977302733834
-0.49297752808988765,0.018760570404918922,0.03165767746294012
-0.49157303370786515,0.018583350944267968,0.030891466373494634
-0.4901685393258427,0.018425324398577487,0.030167628549921388
-0.4887640449438202,0.018285520443391868,0.02948364422281168
-0.48735955056179775,0.018163027172741552,0.028837173200612114
-0.4859550561797753,0.018056984338131212,0.028226040164405834
-0.4845505617977528,0.0179665770799025,0.0276482212563154
-0.48314606741573035,0.01789103011023972,0.027101831837580918
-0.48174157303370785,0.017829602314318124,0.0265851153052208
-0.4803370786516854,0.017781581742869663,0.02609643286764995
-0.4789325842696629,0.017746280975802962,0.025634254189864758
-0.47752808988764045,0.01772303284248574,0.025197148827951106
-0.476123595505618,0.017711186489883124,0.024783778380847842
-0.4747191011235955,0.017710103794927847,0.024392889294616273
-0.47331460674157305,0.017719156122243392,0.02402330626101706
-0.47191011235955055,0.017737721432593962,0.023673926158064573
-0.4705056179775281,0.017765181751121555,0.023343712485488742
-0.4691011235955056,0.017800921007461536,0.023031690252747428
-0.46769662921348315,0.017844323262098404,0.022736941281458506
-0.4662921348314607,0.01789477133471982,0.02245859988790629
-0.4648876404494382,0.01795164585072878,0.022195848914668068
-0.46348314606741575,0.018014324721365185,0.021947916083440083
-0.46207865168539325,0.018082183070961298,0.021714070643853493
-0.4606741573033708,0.018154593621624263,0.021493620295489124
-0.4592696629213483,0.018230927541047586,0.02128590836245171
-0.45786516853932585,0.018310555753188906,0.02109031120177525
-0.4564606741573034,0.01839285070425378,0.02090623582861988
-0.4550561797752809,0.018477188567899632,0.02073311774271008
-0.4536516853932584,0.018562951863996386,0.020570418941768986
-0.45224719101123595,0.018649532454905245,0.02041762610884284
-0.4508426966292135,0.01873633487239534,0.020274248961397744
-0.449438202247191,0.018822779917412998,0.020139818750922734
-0.44803370786516855,0.018908308464417226,0.020013886902503396
-0.44662921348314605,0.018992385392403735,0.01989602378445224
-0.4452247191011236,0.01907450355658985,0.019785817598609593
-0.4438202247191011,0.019154187708540146,0.0196828733823742
-0.44241573033707865,0.019230998268754605,0.019586812113900922
-0.4410112359550562,0.019304534854814787,0.019497269912223468
-0.4396067415730337,0.019374439470375957,0.019413897324338625
-0.43820224719101125,0.019440399265751765,0.01933635869153416
-0.43679775280898875,0.019502148789548295,0.019264331587468028
-0.4353932584269663,0.019559471662580444,0.01919750632072192
-0.4339887640449438,0.019612201619785996,0.019135585494767206
-0.43258426966292135,0.019660222882526075,0.019078283618504045
-0.4311797752808989,0.019703469841874835,0.01902532676077315
-0.4297752808988764,0.01974192605251186,0.018976452242499223
-0.42837078651685395,0.019775622555842958,0.018931408360411014
-0.42696629213483145,0.019804635569191317,0.018889954136597477
-0.425561797752809,0.019829083594571553,0.01885185908850452
-0.4241573033707865,0.019849124015028887,0.01881690301435201
-0.42275280898876405,0.019864949258266314,0.01878487578935446
-0.4213483146067416,0.01987678261592599,0.018755577168558153
-0.4199438202247191,0.019884873812238416,0.018728816592557946
-0.4185393258426966,0.0198894944177792,0.018704412992823837
-0.41713483146067415,0.019890933202914362,0.018682194593843574
-0.4157303370786517,0.019889491521449837,0.01866199870976769
-0.4143258426966292,0.019885478808418417,0.018643671533718938
-0.41292134831460675,0.01987920826730887,0.01862706791839336
-0.4115168539325843,0.01987099281188091,0.01861205114702765
-0.4101123595505618,0.0198611413165438,0.018598492694230633
-0.4087078651685393,0.019849955217612618,0.018586271976569896
-0.40730337078651685,0.01983772549606229,0.018575276093163482
-0.4058988764044944,0.019824730061080726,0.01856539955684529
-0.4044943820224719,0.019811231543113553,0.01855654401675096
-0.40308988764044945,0.01979747549545312,0.01854861797340411
-0.401685393258427,0.019783688994934732,0.01854153648757157
-0.4002808988764045,0.01977007962507444,0.018535220884300468
-0.398876404494382,0.019756834819061344,0.01852959845365028
-0.39747191011235955,0.019744121535396567,0.01852460214969228
-0.3960674157303371,0.01973208623559926,0.018520170289368983
-0.3946629213483146,0.01972085513119375,0.01851624625279123
-0.39325842696629215,0.01971053466604466,0.018512778186504222
-0.39185393258426965,0.01970121219989684,0.018509718711180127
-0.3904494382022472,0.019692956859575658,0.018507024635098308
-0.3890449438202247,0.019685820525580152,0.01850465667465955
-0.38764044943820225,0.019679838923628526,0.01850257918305159
-0.3862359550561798,0.019675032792969536,0.01850075988804466
-0.3848314606741573,0.019671409105838672,0.01849916963975148
-0.38342696629213485,0.019668962315207893,0.01849778216903888
-0.38202247191011235,0.019667675610852167,0.01849657385713325
-0.3806179775280899,0.019667522166647914,0.018495523516819434
-0.3792134831460674,0.019668466364846378,0.018494612185497597
-0.37780898876404495,0.019670464985760576,0.018493822930234643
-0.3764044943820225,0.01967346835380812,0.01849314066482925
-0.375,0.019677421433114566,0.01849255197880227
-0.3735955056179775,0.01968226486786764,0.01849204497812875
-0.37219101123595505,0.01968793596429357,0.01849160913744419
-0.3707865168539326,0.019694369612491863,0.01849123516338572
-0.3693820224719101,0.019701499147411483,0.01849091486866904
-0.36797752808988765,0.01970925714899105,0.018490641056453316
-0.3665730337078652,0.01971757618194061,0.018490407414508366
-0.3651685393258427,0.01972638947584654,0.0184902084186707
-0.3637640449438202,0.019735631546274966,0.018490039245056496
-0.36235955056179775,0.019745238757383436,0.018489895690489415
-0.3609550561797753,0.019755149826279336,0.018489774100598478
-0.3595505617977528,0.019765306269042018,0.018489671305045023
-0.35814606741573035,0.019775652788011862,0.01848958455934701
-0.3567415730337079,0.019786137599694047,0.018489511492783325
-0.3553370786516854,0.01979671270247469,0.018489450061878365
-0.3539325842696629,0.019807334083340435,0.01848939850898835
-0.35252808988764045,0.01981796186295515,0.018489355325534116
-0.351123595505618,0.019828560378793724,0.018489319219450153
-0.3497191011235955,0.019839098206565625,0.018489289086445766
-0.34831460674157305,0.01984954812086513,0.018489263984700924
-0.3469101123595506,0.019859886996838914,0.018489243112646162
-0.3455056179775281,0.019870095655626446,0.018489225789502448
-0.3441011235955056,0.019880158657360234,0.018489211438283
-0.34269662921348315,0.01989006404655976,0.018489199570984133
-0.3412921348314607,0.01989980305575803,0.01848918977571641
-0.3398876404494382,0.019909369774109183,0.018489181705550306
-0.3384831460674157,0.019918760788485916,0.01848917506887242
-0.33707865168539325,0.019927974805141746,0.018489169621068426
-0.3356741573033708,0.0199370122603471,0.018489165157368027
-0.3342696629213483,0.01994587492848591,0.018489161506704682
-0.33286516853932585,0.019954565535907694,0.018489158526459
-0.3314606741573034,0.01996308738837028,0.01848915609796951
-0.3300561797752809,0.019971444019196864,0.018489154122707976
-0.3286516853932584,0.01997963886433452,0.01848915251902864
-0.32724719101123595,0.01998767496938217,0.018489151219411772
-0.3258426966292135,0.01999555473240087,0.018489150168131917
-0.324438202247191,0.020003279684987153,0.01848914931928991
-0.32303370786516855,0.020010850312738266,0.01848914863515586
-0.3216292134831461,0.020018265914928998,0.01848914808477708
-0.3202247191011236,0.020025524502009204,0.018489147642811357
-0.3188202247191011,0.02003262272847221,0.018489147288551274
-0.31741573033707865,0.020039555857779657,0.018489147005110153
-0.3160112359550562,0.02004631775539094,0.018489146778744362
-0.3146067415730337,0.020052900905556087,0.018489146598290446
-0.31320224719101125,0.0200592964473962,0.01848914645469864
-0.3117977528089888,0.020065494225910356,0.018489146340647102
-0.3103932584269663,0.020071482853892385,0.018489146250223663
-0.3089887640449438,0.0200772497812854,0.0184891461786638
-0.30758426966292135,0.020082781369205285,0.018489146122135376
-0.3061797752808989,0.02008806296667917,0.018489146077562215
-0.3047752808988764,0.020093078989018274,0.01848914604247981
-0.30337078651685395,0.02009781299762209,0.018489146014917544
-0.3019662921348315,0.020102247781838493,0.018489145993302786
-0.300561797752809,0.020106365444233446,0.01848914597638296
-0.2991573033707865,0.020110147491210654,0.018489145963162347
-0.29775280898876405,0.02011357493133191,0.018489145952850932
-0.2963483146067416,0.02011662838389905,0.01848914594482316
-0.2949438202247191,0.02011928820035666,0.01848914593858461
-0.2935393258426966,0.020121534600859834,0.01848914593374531
-0.29213483146067415,0.020123347827936768,0.018489145929998223
-0.2907303370786517,0.020124708318582457,0.01848914592710211
-0.2893258426966292,0.02012559689538287,0.01848914592486776
-0.28792134831460675,0.020125994976425483,0.018489145923147095
-0.2865168539325843,0.020125884802852007,0.018489145921824414
-0.2851123595505618,0.020125249681997387,0.018489145920809504
-0.2837078651685393,0.020124074243188867,0.018489145920032167
-0.28230337078651685,0.020122344702492828,0.018489145919437868
-0.2808988764044944,0.020120049132040893,0.01848914591898433
-0.2794943820224719,0.02011717772907138,0.01848914591863884
-0.27808988764044945,0.020113723079514784,0.018489145918376127
-0.276685393258427,0.020109680410846785,0.01848914591817673
-0.2752808988764045,0.02010504782903211,0.01848914591802566
-0.273876404494382,0.020099826534680117,0.018489145917911412
-0.27247191011235955,0.020094021014009183,0.01848914591782516
-0.2710674157303371,0.02008763920084326,0.01848914591776017
-0.2696629213483146,0.020080692606605454,0.01848914591771128
-0.26825842696629215,0.020073196416086805,0.01848914591767458
-0.2668539325842697,0.020065169547611932,0.018489145917647064
-0.2654494382022472,0.020056634677050027,0.018489145917626494
-0.2640449438202247,0.02004761822589017,0.01848914591761112
-0.26264044943820225,0.020038150314277123,0.018489145917599665
-0.2612359550561798,0.02002826468045836,0.018489145917591144
-0.2598314606741573,0.02001799856850682,0.018489145917584812
-0.25842696629213485,0.020007392586445787,0.01848914591758012
-0.2570224719101124,0.019996490537014702,0.018489145917576652
-0.2556179775280899,0.019985339223288566,0.01848914591757408
-0.2542134831460674,0.019973988231219278,0.018489145917572194
-0.25280898876404495,0.019962489690933435,0.018489145917570796
-0.2514044943820225,0.01995089801833101,0.018489145917569776
-0.25,0.019939269638219202,0.018489145917569026
-0.24859550561797755,0.019927662689924113,0.018489145917568478
-0.24719101123595505,0.019916136716081962,0.018489145917568076
-0.2457865168539326,0.01990475233515493,0.018489145917567788
-0.2443820224719101,0.019893570898164948,0.018489145917567566
-0.24297752808988765,0.019882654130210297,0.018489145917567413
-0.2415730337078652,0.019872063757529267,0.018489145917567302
-0.2401685393258427,0.019861861121201096,0.018489145917567215
-0.23876404494382025,0.019852106779013702,0.01848914591756716
-0.23735955056179775,0.01984286009756126,0.018489145917567118
-0.2359550561797753,0.01983417883723372,0.018489145917567083
-0.2345505617977528,0.019826118733393402,0.018489145917567066
-0.23314606741573035,0.019818733077663644,0.018489145917567056
-0.23174157303370785,0.01981207230384466,0.018489145917567035
-0.2303370786516854,0.019806183583485137,0.01848914591756703
-0.22893258426966295,0.019801110436541376,0.018489145917567024
-0.22752808988764045,0.019796892362820288,0.018489145917567024
-0.226123595505618,0.0197935645000046,0.01848914591756702
-0.2247191011235955,0.019791157313984054,0.018489145917567017
-0.22331460674157305,0.019789696326956215,0.018489145917567014
-0.22191011235955055,0.0197892018883167,0.01848914591756701
-0.2205056179775281,0.019789688992739026,0.018489145917567017
-0.2191011235955056,0.01979116714906629,0.018489145917567007
-0.21769662921348315,0.019793640302724156,0.018489145917567007
-0.2162921348314607,0.019797106813345577,0.018489145917567007
-0.2148876404494382,0.01980155948820837,0.01848914591756701
-0.21348314606741575,0.019806985670962857,0.01848914591756701
-0.21207865168539325,0.01981336738400818,0.01848914591756701
-0.2106741573033708,0.01982068152180205,0.018489145917567017
-0.2092696629213483,0.019828900091395762,0.01848914591756701
-0.20786516853932585,0.019837990495610164,0.018489145917567017
-0.2064606741573034,0.01984791585353765,0.018489145917567014
-0.2050561797752809,0.01985863535249333,0.01848914591756701
-0.20365168539325845,0.01987010462516361,0.018489145917567007
-0.20224719101123595,0.019882276145518848,0.018489145917567017
-0.2008426966292135,0.019895099637070625,0.01848914591756701
-0.199438202247191,0.019908522487253933,0.01848914591756701
-0.19803370786516855,0.019922490162084607,0.018489145917567007
-0.1966292134831461,0.01993694661575775,0.018489145917567007
-0.1952247191011236,0.019951834690484484,0.018489145917567007
-0.19382022471910115,0.01996709650257559,0.01848914591756701
-0.19241573033707865,0.019982673811535154,0.018489145917567014
-0.1910112359550562,0.01999850836968476,0.018489145917567014
-0.1896067415730337,0.02001454225056239,0.01848914591756701
-0.18820224719101125,0.020030718154995956,0.018489145917567014
-0.18679775280898875,0.020046979694310286,0.01848914591756701
-0.1853932584269663,0.02006327165056739,0.018489145917567007
-0.18398876404494385,0.02007954021405065,0.018489145917567007
-0.18258426966292135,0.02009573319837955,0.01848914591756701
-0.1811797752808989,0.020111800233690552,0.01848914591756701
-0.1797752808988764,0.02012769293825505,0.018489145917567014
-0.17837078651685395,0.02014336506875174,0.01848914591756701
-0.17696629213483145,0.02015877264919725,0.018489145917567017
-0.175561797752809,0.020173874078299365,0.018489145917567014
-0.1741573033707865,0.02018863021476862,0.018489145917567007
-0.17275280898876405,0.02020300443994109,0.018489145917567014
-0.1713483146067416,0.020216962696961095,0.018489145917567017
-0.1699438202247191,0.0202304735057738,0.018489145917567017
-0.16853932584269665,0.020243507953304245,0.018489145917567007
-0.16713483146067415,0.02025603965846131,0.01848914591756701
-0.1657303370786517,0.020268044712002897,0.01848914591756701
-0.1643258426966292,0.02027950159182293,0.01848914591756701
-0.16292134831460675,0.02029039105485029,0.01848914591756701
-0.1615168539325843,0.020300696007457954,0.01848914591756701
-0.1601123595505618,0.020310401357028753,0.01848914591756701
-0.15870786516853935,0.020319493848073567,0.018489145917567007
-0.15730337078651685,0.020327961887003233,0.01848914591756701
-0.1558988764044944,0.02033579536027339,0.01848914591756701
-0.1544943820224719,0.020342985451111184,0.018489145917567014
-0.15308988764044945,0.020349524460358655,0.01848914591756701
-0.151685393258427,0.0203554056370999,0.01848914591756701
-0.1502808988764045,0.020360623024660462,0.01848914591756701
-0.14887640449438205,0.020365171327268075,0.018489145917567014
-0.14747191011235955,0.020369045802145935,0.01848914591756701
-0.1460674157303371,0.020372242181088532,0.01848914591756701
-0.1446629213483146,0.020374756624667863,0.01848914591756701
-0.14325842696629215,0.02037658571117029,0.018489145917567014
-0.14185393258426965,0.02037772646121116,0.01848914591756701
-0.1404494382022472,0.020378176397764725,0.01848914591756701
-0.13904494382022475,0.02037793364012932,0.018489145917567007
-0.13764044943820225,0.020376997029174965,0.018489145917567007
-0.1362359550561798,0.020375366280141423,0.01848914591756701
-0.1348314606741573,0.02037304215831262,0.01848914591756701
-0.13342696629213485,0.0203700266721294,0.01848914591756701
-0.13202247191011235,0.02036632327774143,0.01848914591756701
-0.1306179775280899,0.020361937088664815,0.01848914591756701
-0.1292134831460674,0.020356875084107835,0.01848914591756701
-0.12780898876404495,0.020351146309651593,0.01848914591756701
-0.1264044943820225,0.020344762064311104,0.01848914591756701
-0.125,0.02033773606852663,0.018489145917567014
-0.12359550561797755,0.020330084608315147,0.018489145917567007
-0.12219101123595505,0.020321826651603602,0.018489145917567017
-0.1207865168539326,0.02031298393362571,0.01848914591756701
-0.1193820224719101,0.020303581009146185,0.01848914591756701
-0.11797752808988765,0.020293645270134497,0.018489145917567007
-0.1165730337078652,0.020283206928304782,0.01848914591756701
-0.1151685393258427,0.020272298962633124,0.01848914591756701
-0.11376404494382025,0.020260957032534298,0.018489145917567007
-0.11235955056179775,0.020249219357808424,0.01848914591756701
-0.1109550561797753,0.020237126566750748,0.018489145917567007
-0.1095505617977528,0.020224721513958644,0.01848914591756701
-0.10814606741573035,0.020212049069384865,0.01848914591756701
-0.1067415730337079,0.020199155880099986,0.01848914591756701
-0.1053370786516854,0.020186090106069705,0.01848914591756701
-0.10393258426966295,0.02017290113106226,0.01848914591756701
-0.10252808988764045,0.020159639249613778,0.018489145917567007
-0.101123595505618,0.020146355330834403,0.018489145917567007
-0.0997191011235955,0.020133100459768925,0.01848914591756701
-0.09831460674157305,0.0201199255570624,0.018489145917567007
-0.09691011235955055,0.02010688097784527,0.018489145917567014
-0.0955056179775281,0.0200940160910573,0.01848914591756701
-0.09410112359550565,0.020081378840878492,0.01848914591756701
-0.09269662921348315,0.02006901529252139,0.018489145917567007
-0.0912921348314607,0.02005696916534779,0.018489145917567014
-0.0898876404494382,0.020045281357077702,0.01848914591756701
-0.08848314606741575,0.02003398946372915,0.018489145917567017
-0.08707865168539325,0.020023127300825456,0.018489145917567017
-0.0856741573033708,0.02001272443229115,0.01848914591756701
-0.0842696629213483,0.020002805714286025,0.01848914591756701
-0.08286516853932585,0.01999339086195649,0.01848914591756701
-0.0814606741573034,0.01998449404767402,0.01848914591756701
-0.0800561797752809,0.019976123539746725,0.018489145917567007
-0.07865168539325845,0.019968281390800254,0.018489145917567014
-0.07724719101123595,0.019960963185004788,0.018489145917567007
-0.0758426966292135,0.01995415785305904,0.01848914591756701
-0.074438202247191,0.019947847563319774,0.01848914591756701
-0.07303370786516855,0.019942007696685873,0.01848914591756701
-0.0716292134831461,0.01993660691181647,0.018489145917567007
-0.0702247191011236,0.019931607305995223,0.01848914591756701
-0.06882022471910115,0.019926964675471035,0.018489145917567007
-0.06741573033707865,0.019922628877435736,0.01848914591756701
-0.0660112359550562,0.019918544293975514,0.01848914591756701
-0.0646067415730337,0.01991465039639403,0.018489145917567007
-0.06320224719101125,0.019910882406293722,0.018489145917567007
-0.061797752808988804,0.0199071720477649,0.018489145917567007
-0.0603932584269663,0.01990344838301697,0.01848914591756701
-0.05898876404494385,0.019899638721842704,0.018489145917567017
-0.05758426966292135,0.019895669593484693,0.018489145917567017
-0.0561797752808989,0.019891467767818572,0.01848914591756701
-0.0547752808988764,0.01988696131132783,0.01848914591756701
-0.05337078651685395,0.019882080662158845,0.01848914591756701
-0.05196629213483145,0.01987675970764719,0.018489145917567014
-0.050561797752809,0.019870936847127693,0.01848914591756701
-0.049157303370786554,0.019864556022598574,0.01848914591756701
-0.04775280898876405,0.0198575676999198,0.01848914591756701
-0.0463483146067416,0.019849929783687624,0.01848914591756701
-0.0449438202247191,0.019841608449736748,0.01848914591756701
-0.04353932584269665,0.01983257888036194,0.01848914591756701
-0.04213483146067415,0.01982282588879935,0.018489145917567007
-0.0407303370786517,0.019812344421230386,0.01848914591756701
-0.0393258426966292,0.019801139926530615,0.018489145917567007
-0.03792134831460675,0.019789228586136777,0.01848914591756701
-0.0365168539325843,0.019776637398699486,0.01848914591756701
-0.0351123595505618,0.019763404116574304,0.01848914591756701
-0.03370786516853935,0.019749577033629912,0.01848914591756701
-0.03230337078651685,0.019735214626265245,0.01848914591756701
-0.030898876404494402,0.019720385051879237,0.018489145917567014
-0.0294943820224719,0.01970516551128055,0.018489145917567007
-0.02808988764044945,0.019689641483618445,0.01848914591756701
-0.026685393258427004,0.0196739058443225,0.018489145917567007
-0.0252808988764045,0.019658057878228642,0.018489145917567007
-0.023876404494382053,0.01964220220151675,0.01848914591756701
-0.02247191011235955,0.019626447607274014,0.01848914591756701
-0.021067415730337102,0.019610905850418282,0.018489145917567007
-0.0196629213483146,0.019595690388361724,0.01848914591756701
-0.01825842696629215,0.01958091509417185,0.018489145917567007
-0.016853932584269704,0.019566692959100754,0.01848914591756701
-0.015449438202247201,0.01955313480121933,0.018489145917567007
-0.014044943820224753,0.01954034799652869,0.01848914591756701
-0.01264044943820225,0.01952843524834692,0.018489145917567007
-0.011235955056179803,0.019517493410009946,0.018489145917567017
-0.0098314606741573,0.019507612375005024,0.018489145917567014
-0.008426966292134852,0.019498874047599434,0.01848914591756701
-0.007022471910112349,0.019491351405859603,0.01848914591756701
-0.005617977528089901,0.019485107667700202,0.01848914591756701
-0.004213483146067454,0.019480195569279064,0.01848914591756701
-0.0028089887640449507,0.019476656763679642,0.01848914591756701
-0.001404494382022503,0.019474521346413323,0.01848914591756701
0.0,0.019473807512840426,0.018489145917567007
0.001404494382022503,0.019474521351160665,0.018489145917567014
0.002808988764044895,0.019476656773166023,0.01848914591756701
0.004213483146067398,0.019480195583487903,0.01848914591756701
0.005617977528089901,0.019485107686606672,0.018489145917567014
0.0070224719101122934,0.019491351429430696,0.018489145917567007
0.008426966292134797,0.019498874075794058,0.01848914591756701
0.0098314606741573,0.019507612407774048,0.01848914591756701
0.011235955056179803,0.019517493447296405,0.018489145917567017
0.012640449438202195,0.019528435290086122,0.01848914591756701
0.014044943820224698,0.019540348042648422,0.018489145917567014
0.015449438202247201,0.01955313485164006,0.018489145917567014
0.016853932584269593,0.01956669301373589,0.018489145917567007
0.018258426966292096,0.019580915152928043,0.01848914591756701
0.0196629213483146,0.019595690451139125,0.018489145917567014
0.021067415730337102,0.019610905917110958,0.01848914591756701
0.022471910112359494,0.019626447677770303,0.018489145917567007
0.023876404494381998,0.019642202275699686,0.018489145917567007
0.0252808988764045,0.019658057955976443,0.018489145917567017
0.026685393258427004,0.019673905925509008,0.018489145917567017
0.028089887640449396,0.019689641568113685,0.018489145917567014
0.0294943820224719,0.01970516559895125,0.018489145917567014
0.030898876404494402,0.0197203851425894,0.018489145917567014
0.032303370786516794,0.019735214719876715,0.01848914591756701
0.0337078651685393,0.01974957713000298,0.01848914591756701
0.0351123595505618,0.019763404215568305,0.01848914591756701
0.0365168539325843,0.01977663750017337,0.01848914591756701
0.037921348314606695,0.01978922868994971,0.01848914591756701
0.0393258426966292,0.019801140032542568,0.018489145917567014
0.0407303370786517,0.019812344529302653,0.018489145917567017
0.042134831460674094,0.019822825998795087,0.018489145917567007
0.0435393258426966,0.019832578992146688,0.01848914591756701
0.0449438202247191,0.019841608563178858,0.018489145917567014
0.0463483146067416,0.019849929898658684,0.01848914591756701
0.047752808988763995,0.019857567816295017,0.01848914591756701
0.0491573033707865,0.01986455614025711,0.01848914591756701
0.050561797752809,0.019870936965952917,0.018489145917567017
0.05196629213483139,0.019876759827526912,0.018489145917567017
0.053370786516853896,0.01988208078298549,0.018489145917567007
0.0547752808988764,0.01988696143299856,0.018489145917567014
0.0561797752808989,0.019891467890235333,0.01848914591756701
0.057584269662921295,0.019895669716554275,0.01848914591756701
0.0589887640449438,0.01989963884547664,0.01848914591756701
0.0603932584269663,0.019903448507131518,0.01848914591756701
0.061797752808988804,0.01990717217228088,0.01848914591756701
0.0632022471910112,0.01991088253113636,0.01848914591756701
0.0646067415730337,0.019914650521492733,0.018489145917567007
0.0660112359550562,0.01991854441926369,0.01848914591756701
0.0674157303370786,0.019922629002850443,0.018489145917567007
0.0688202247191011,0.01992696480095272,0.01848914591756701
0.0702247191011236,0.019931607431487437,0.018489145917567014
0.0716292134831461,0.019936607037265464,0.018489145917567007
0.0730337078651685,0.01994200782204029,0.018489145917567007
0.074438202247191,0.019947847688530283,0.01848914591756701
0.0758426966292135,0.019954157978077917,0.018489145917567007
0.0772471910112359,0.01996096330978557,0.01848914591756701
0.0786516853932584,0.019968281515297368,0.01848914591756701
0.0800561797752809,0.019976123663915095,0.018489145917567007
0.0814606741573034,0.019984494171468685,0.01848914591756701
0.0828651685393258,0.019993390985332236,0.01848914591756701
0.0842696629213483,0.020002805837197074,0.018489145917567007
0.0856741573033708,0.020012724554690744,0.018489145917567014
0.0870786516853932,0.020023127422665616,0.018489145917567007
0.0884831460674157,0.020033989584960304,0.018489145917567007
0.0898876404494382,0.020045281477648464,0.01848914591756701
0.0912921348314607,0.02005696928520464,0.01848914591756701
0.0926966292134831,0.02006901541160849,0.018489145917567014
0.0941011235955056,0.020081378959137464,0.01848914591756701
0.0955056179775281,0.020094016208427084,0.018489145917567007
0.0969101123595505,0.020106881094261946,0.01848914591756701
0.098314606741573,0.020119925672459123,0.018489145917567007
0.0997191011235955,0.020133100574075857,0.018489145917567007
0.101123595505618,0.020146355443978692,0.018489145917567014
0.1025280898876404,0.02015963936151959,0.01848914591756701
0.1039325842696629,0.020172901241650807,0.01848914591756701
0.1053370786516854,0.020186090215259397,0.01848914591756701
0.10674157303370779,0.02019915598780653,0.018489145917567007
0.1081460674157303,0.02021204917552152,0.01848914591756701
0.1095505617977528,0.020224721618436383,0.018489145917567014
0.1109550561797753,0.020237126669478585,0.01848914591756701
0.1123595505617977,0.020249219458693696,0.01848914591756701
0.1137640449438202,0.02026095713148306,0.01848914591756701
0.1151685393258427,0.02027229905955048,0.01848914591756701
0.1165730337078652,0.020283207023095346,0.018489145917567007
0.1179775280898876,0.020293645362702836,0.018489145917567007
0.1193820224719101,0.020303581099397283,0.018489145917567007
0.1207865168539326,0.02031298402146546,0.018489145917567007
0.122191011235955,0.020321826736939323,0.01848914591756701
0.1235955056179775,0.020330084691056113,0.01848914591756701
0.125,0.02033773614858458,0.01848914591756701
0.1264044943820225,0.02034476214160079,0.01848914591756701
0.1278089887640449,0.020351146384091273,0.01848914591756701
0.1292134831460674,0.020356875155619805,0.018489145917567007
0.1306179775280899,0.020361937157175925,0.01848914591756701
0.1320224719101123,0.02036632334318349,0.01848914591756701
0.1334269662921348,0.020370026734439748,0.01848914591756701
0.1348314606741573,0.02037304221743442,0.01848914591756701
0.1362359550561798,0.02037536633602414,0.01848914591756701
0.1376404494382022,0.020376997081774692,0.018489145917567007
0.1390449438202247,0.020377933689409065,0.01848914591756701
0.1404494382022472,0.02037817644369472,0.01848914591756701
0.1418539325842696,0.020377726503769043,0.018489145917567017
0.1432584269662921,0.020376585750341295,0.018489145917567017
0.1446629213483146,0.020374756660444925,0.018489145917567014
0.1460674157303371,0.02037224221347241,0.018489145917567007
0.1474719101123595,0.020369045831145186,0.01848914591756701
0.148876404494382,0.020365171352899027,0.018489145917567014
0.1502808988764045,0.020360623046947156,0.01848914591756701
0.151685393258427,0.020355405656073938,0.01848914591756701
0.1530898876404494,0.020349524476059044,0.018489145917567014
0.1544943820224719,0.020342985463584075,0.018489145917567014
0.1558988764044944,0.02033579536957184,0.018489145917567007
0.1573033707865168,0.0203279618931869,0.01848914591756701
0.1587078651685393,0.020319493851208306,0.018489145917567007
0.1601123595505618,0.02031040135718629,0.01848914591756701
0.1615168539325843,0.020300696004715443,0.01848914591756701
0.1629213483146067,0.02029039104928983,0.01848914591756701
0.1643258426966292,0.02027950158353116,0.01848914591756701
0.1657303370786517,0.02026804470107045,0.01848914591756701
0.1671348314606741,0.020256039644982345,0.01848914591756701
0.1685393258426966,0.020243507937375903,0.01848914591756701
0.1699438202247191,0.020230473487495706,0.01848914591756701
0.1713483146067416,0.02021696267643483,0.01848914591756701
0.172752808988764,0.02020300441726965,0.018489145917567007
0.1741573033707865,0.02018863019005595,0.018489145917567007
0.175561797752809,0.020173874051649835,0.018489145917567007
0.1769662921348314,0.020158772620715186,0.018489145917567014
0.1783707865168539,0.020143365038540955,0.01848914591756701
0.1797752808988764,0.020127692906418405,0.018489145917567014
0.1811797752808989,0.020111800200329592,0.01848914591756701
0.1825842696629213,0.020095733163594056,0.018489145917567007
0.1839887640449438,0.020079540177938348,0.01848914591756701
0.1853932584269663,0.020063271613223615,0.018489145917567007
0.1867977528089887,0.020046979655827683,0.01848914591756701
0.1882022471910112,0.020030718115464266,0.01848914591756701
0.1896067415730337,0.020014542210068206,0.018489145917567007
0.1910112359550562,0.019998508328311362,0.018489145917567014
0.1924157303370786,0.01998267376936237,0.01848914591756701
0.1938202247191011,0.01996709645967966,0.01848914591756701
0.1952247191011236,0.019951834646938026,0.018489145917567017
0.196629213483146,0.01993694657162966,0.018489145917567014
0.1980337078651685,0.019922490117440055,0.01848914591756701
0.199438202247191,0.019908522442154384,0.018489145917567007
0.2008426966292135,0.019895099591573852,0.01848914591756701
0.2022471910112359,0.019882276099679,0.018489145917567007
0.2036516853932584,0.01987010457903127,0.018489145917567017
0.2050561797752809,0.019858635306115622,0.01848914591756701
0.2064606741573034,0.019847915806958348,0.01848914591756701
0.2078651685393258,0.0198379904488698,0.01848914591756701
0.2092696629213483,0.019828900044531788,0.018489145917567014
0.2106741573033708,0.019820681474848962,0.018489145917567014
0.2120786516853932,0.01981336733699768,0.018489145917567017
0.2134831460674157,0.01980698562392404,0.018489145917567017
0.2148876404494382,0.019801559441167852,0.018489145917567007
0.2162921348314607,0.019797106766327684,0.018489145917567007
0.2176966292134831,0.01979364025575111,0.018489145917567014
0.2191011235955056,0.019791167102158353,0.018489145917567014
0.2205056179775281,0.019789688945914704,0.018489145917567017
0.2219101123595505,0.019789201841592913,0.018489145917567014
0.223314606741573,0.019789696280348417,0.018489145917567014
0.2247191011235955,0.01979115726750649,0.018489145917567014
0.226123595505618,0.019793564453670375,0.01848914591756702
0.2275280898876404,0.019796892316641584,0.018489145917567024
0.2289325842696629,0.019801110390529585,0.018489145917567028
0.2303370786516854,0.01980618353765101,0.01848914591756703
0.2317415730337078,0.01981207225819844,0.018489145917567038
0.2331460674157303,0.019818733032215204,0.01848914591756705
0.2345505617977528,0.01982611868815237,0.018489145917567066
0.2359550561797753,0.01983417879220961,0.018489145917567087
0.2373595505617977,0.01984286005276355,0.018489145917567118
0.2387640449438202,0.019852106734451966,0.018489145917567163
0.2401685393258427,0.019861861076885076,0.01848914591756722
0.2415730337078652,0.01987206371346897,0.018489145917567302
0.2429775280898876,0.01988265408641605,0.018489145917567416
0.2443820224719101,0.019893570854647484,0.01848914591756757
0.2457865168539326,0.019904752291925426,0.018489145917567784
0.247191011235955,0.01991613667315208,0.018489145917568072
0.2485955056179775,0.01992766264730604,0.018489145917568475
0.25,0.01993926959592568,0.018489145917569026
0.2514044943820225,0.019950897976375302,0.018489145917569776
0.2528089887640449,0.019962489649329385,0.0184891459175708
0.2542134831460674,0.01997398818998124,0.018489145917572194
0.2556179775280899,0.01998533918243144,0.01848914591757408
0.2570224719101123,0.019996490496553845,0.01848914591757665
0.2584269662921348,0.02000739254639701,0.018489145917580125
0.2598314606741573,0.0200179985288863,0.018489145917584812
0.2612359550561798,0.020028264641282607,0.018489145917591144
0.2626404494382022,0.02003815027556289,0.01848914591759967
0.2640449438202247,0.020047618187654378,0.018489145917611118
0.2654494382022472,0.02005663463930966,0.01848914591762649
0.2668539325842696,0.020065169510383986,0.018489145917647068
0.2682584269662921,0.020073196379388127,0.018489145917674577
0.2696629213483146,0.020080692570452686,0.018489145917711284
0.2710674157303371,0.020087639165252726,0.018489145917760165
0.2724719101123595,0.020094020978996763,0.01848914591782516
0.273876404494382,0.020099826500261146,0.018489145917911405
0.2752808988764045,0.02010504779522126,0.01848914591802566
0.2766853932584269,0.02010968037765799,0.01848914591817673
0.2780898876404494,0.02011372304696109,0.018489145918376127
0.2794943820224719,0.020117177697164892,0.01848914591863884
0.2808988764044944,0.020120049100792646,0.018489145918984328
0.2823033707865168,0.020122344671912696,0.018489145919437865
0.2837078651685393,0.02012407421328552,0.018489145920032167
0.2851123595505618,0.020125249652778177,0.018489145920809504
0.2865168539325842,0.02012588477432292,0.01848914592182441
0.2879213483146067,0.02012599494859109,0.018489145923147095
0.2893258426966292,0.020125596868246262,0.01848914592486776
0.2907303370786517,0.020124708292145237,0.018489145927102102
0.2921348314606741,0.020123347802198977,0.018489145929998223
0.2935393258426966,0.020121534575820006,0.018489145933745305
0.2949438202247191,0.020119288176011753,0.018489145938584608
0.2963483146067416,0.0201166283602445,0.018489145944823156
0.297752808988764,0.020113574908361586,0.01848914595285094
0.2991573033707865,0.020110147468916956,0.018489145963162344
0.300561797752809,0.02010636542260729,0.018489145976382966
0.3019662921348314,0.020102247760869375,0.018489145993302786
0.3033707865168539,0.02009781297729813,0.01848914601491754
0.3047752808988764,0.0200930789693263,0.01848914604247981
0.3061797752808989,0.02008806294760476,0.01848914607756221
0.3075842696629213,0.02008278135073285,0.01848914612213538
0.3089887640449438,0.020077249763398263,0.018489146178663804
0.3103932584269663,0.020071482836572882,0.018489146250223666
0.3117977528089887,0.020065494209139927,0.018489146340647095
0.3132022471910112,0.020059296431155452,0.01848914645469864
0.3146067415730337,0.020052900889824924,0.018489146598290446
0.3160112359550562,0.020046317740148655,0.018489146778744362
0.3174157303370786,0.020039555843005024,0.018489147005110156
0.3188202247191011,0.02003262271414358,0.018489147288551274
0.3202247191011236,0.020025524488104615,0.01848914764281136
0.321629213483146,0.020018265901426285,0.018489148084777078
0.3230337078651685,0.020010850299615125,0.01848914863515586
0.324438202247191,0.02000327967222125,0.018489149319289914
0.3258426966292135,0.019995554719969933,0.018489150168131914
0.3272471910112359,0.019987674957264064,0.018489151219411776
0.3286516853932584,0.01997963885250735,0.018489152519028638
0.3300561797752809,0.01997144400763902,0.01848915412270798
0.3314606741573034,0.01996308737706054,0.018489156097969507
0.3328651685393258,0.019954565524825267,0.018489158526459
0.3342696629213483,0.019945874917610507,0.018489161506704675
0.3356741573033708,0.019937012249658975,0.018489165157368023
0.3370786516853932,0.01992797479462179,0.018489169621068426
0.3384831460674157,0.01991876077811563,0.01848917506887242
0.3398876404494382,0.019909369763870796,0.018489181705550306
0.3412921348314607,0.019899803045634455,0.01848918977571641
0.3426966292134831,0.019890064036534653,0.01848919957098414
0.3441011235955056,0.019880158647418055,0.018489211438283002
0.3455056179775281,0.019870095645752428,0.018489225789502448
0.3469101123595505,0.019859886987019088,0.018489243112646162
0.348314606741573,0.019849548111086312,0.018489263984700924
0.3497191011235955,0.01983909819681549,0.01848928908644576
0.351123595505618,0.019828560369060732,0.01848931921945015
0.3525280898876404,0.019817961853228577,0.018489355325534116
0.3539325842696629,0.01980733407361037,0.01848939850898835
0.3553370786516854,0.019796712692732005,0.018489450061878365
0.3567415730337078,0.019786137589930405,0.018489511492783318
0.3581460674157303,0.0197756527782197,0.01848958455934701
0.3595505617977528,0.019765306259214518,0.01848967130504502
0.3609550561797753,0.019755149816410435,0.01848977410059848
0.3623595505617977,0.019745238747467756,0.01848989569048941
0.3637640449438202,0.019735631536307845,0.0184900392450565
0.3651685393258427,0.019726389465824005,0.018490208418670707
0.3665730337078651,0.01971757617185932,0.018490407414508366
0.3679775280898876,0.01970925713884831,0.018490641056453313
0.3693820224719101,0.019701499137205213,0.01849091486866904
0.3707865168539326,0.019694369602220544,0.01849123516338572
0.372191011235955,0.0196879359539563,0.018491609137444194
0.3735955056179775,0.019682264857464046,0.01849204497812875
0.375,0.019677421422644798,0.018492551978802268
0.3764044943820224,0.019673468343272854,0.01849314066482925
0.3778089887640449,0.01967046497516098,0.018493822930234643
0.3792134831460674,0.019668466354184098,0.018494612185497597
0.3806179775280899,0.01966752215592508,0.018495523516819438
0.3820224719101123,0.019667675600071353,0.01849657385713325
0.3834269662921348,0.019668962304372123,0.01849778216903888
0.3848314606741573,0.01967140909495141,0.018499169639751477
0.3862359550561798,0.019675032782034675,0.01850075988804466
0.3876404494382022,0.019679838912650398,0.018502579183051586
0.3890449438202247,0.01968582051456348,0.01850465667465955
0.3904494382022472,0.01969295684852562,0.018507024635098308
0.3918539325842696,0.019701212188819008,0.018509718711180127
0.3932584269662921,0.019710534654945027,0.018512778186504222
0.3946629213483146,0.019720855120078738,0.01851624625279123
0.3960674157303371,0.0197320862244757,0.018520170289368986
0.3974719101123595,0.0197441215242717,0.018524602149692277
0.398876404494382,0.01975683480794284,0.018529598453650275
0.4002808988764045,0.019770079613970357,0.01853522088430046
0.4016853932584269,0.019783688983853555,0.01854153648757157
0.4030898876404494,0.01979747548440373,0.018548617973404107
0.4044943820224719,0.019811231532105216,0.01855654401675096
0.4058988764044944,0.019824730050123075,0.01856539955684529
0.4073033707865168,0.019837725485165308,0.01857527609316348
0.4087078651685393,0.01984995520678663,0.018586271976569896
0.4101123595505618,0.019861141305799402,0.01859849269423063
0.4115168539325842,0.019870992801228973,0.018612051147027655
0.4129213483146067,0.01987920825676048,0.018627067918393355
0.4143258426966292,0.01988547879798482,0.018643671533718938
0.4157303370786517,0.019889491511142377,0.018661998709767695
0.4171348314606741,0.019890933192744435,0.018682194593843574
0.4185393258426966,0.01988949440775816,0.018704412992823834
0.4199438202247191,0.019884873802377526,0.018728816592557946
0.4213483146067416,0.019876782606236307,0.018755577168558153
0.422752808988764,0.019864949248758642,0.01878487578935446
0.4241573033707865,0.01984912400571367,0.01881690301435201
0.425561797752809,0.01982908358545877,0.01885185908850452
0.4269662921348314,0.01980463556029042,0.018889954136597477
0.4283707865168539,0.019775622547162783,0.01893140836041101
0.4297752808988764,0.019741926044060536,0.018976452242499223
0.4311797752808989,0.01970346983365972,0.01902532676077315
0.4325842696629213,0.019660222874553653,0.019078283618504045
0.4339887640449438,0.01961220161206187,0.019135585494767206
0.4353932584269663,0.01955947165510925,0.01919750632072192
0.4367977528089887,0.019502148782333684,0.019264331587468025
0.4382022471910112,0.01944039925879634,0.019336358691534165
0.4396067415730337,0.01937443946368131,0.019413897324338625
0.4410112359550562,0.019304534848381457,0.019497269912223468
0.4424157303370786,0.01923099826258213,0.019586812113900922
0.4438202247191011,0.019154187702627046,0.019682873382374202
0.4452247191011236,0.019074503550933684,0.01978581759860959
0.446629213483146,0.018992385387001164,0.01989602378445224
0.4480337078651685,0.018908308459264046,0.02001388690250339
0.449438202247191,0.01882277991250422,0.020139818750922734
0.4508426966292135,0.018736334867725222,0.020274248961397744
0.4522471910112359,0.018649532450467462,0.020417626108842832
0.4536516853932584,0.018562951859784,0.020570418941768982
0.4550561797752809,0.018477188563905247,0.02073311774271008
0.4564606741573033,0.018392850700469573,0.020906235828619866
0.4578651685393258,0.018310555749606737,0.021090311201775243
0.4592696629213483,0.018230927537659092,0.02128590836245171
0.4606741573033708,0.018154593618420894,0.021493620295489124
0.4620786516853932,0.018082183067934403,0.021714070643853486
0.4634831460674157,0.018014324718506083,0.02194791608344008
0.4648876404494382,0.01795164584802881,0.022195848914668068
0.4662921348314606,0.01789477133217041,0.022458599887906276
0.4676966292134831,0.017844323259691073,0.022736941281458492
0.4691011235955056,0.017800921005187997,0.023031690252747428
0.4705056179775281,0.017765181748973714,0.023343712485488742
0.4719101123595505,0.017737721430563957,0.02367392615806456
0.473314606741573,0.0177191561203236,0.024023306261017043
0.4747191011235955,0.017710103793110936,0.024392889294616273
0.476123595505618,0.017711186488162018,0.024783778380847846
0.4775280898876404,0.01772303284085369,0.025197148827951092
0.4789325842696629,0.017746280974253494,0.025634254189864765
0.4803370786516854,0.01778158174139661,0.026096432867649958
0.4817415730337078,0.017829602312915596,0.02658511530522079
0.4831460674157303,0.017891030108902146,0.027101831837580904
0.4845505617977528,0.01796657707862459,0.027648221256315407
0.4859550561797753,0.01805698433690796,0.028226040164405844
0.4873595505617977,0.018163027171568195,0.028837173200612104
0.4887640449438202,0.018285520442263923,0.02948364422281168
0.4901685393258427,0.018425324397490696,0.030167628549921402
0.4915730337078651,0.018583350943218314,0.030891466373494606
0.4929775280898876,0.01876057040390259,0.0316576774629401
0.4943820224719101,0.01895801882435039,0.03246897730273385
0.4957865168539326,0.019176805869260922,0.033328294816196195
0.497191011235955,0.019418123386304904,0.03423879184861733
0.4985955056179775,0.019683254708456468,0.035203884603005435
0.5,0.019973584782097993,0.03622726724480656


==> SimRes/minimax_th_b0.5_sig0.05.csv <==
x,y,z
-0.5,0.031028997047028665,0.05471129410063636
-0.49859550561797755,0.030680088208512164,0.053663688018996875
-0.49719101123595505,0.030351001940829805,0.05265641009732185
-0.4957865168539326,0.030040988635754568,0.05168772186021645
-0.4943820224719101,0.029749339441051983,0.05075597399500541
-0.49297752808988765,0.029475383604839308,0.04985960118737775
-0.49157303370786515,0.02921848597276805,0.0489971172818588
-0.4901685393258427,0.02897804462601506,0.04816711074490069
-0.4887640449438202,0.028753488648975808,0.04736824041000704
-0.48735955056179775,0.02854427601639879,0.046599231485806476
-0.4859550561797753,0.028349891590488244,0.04585887180937319
-0.4845505617977528,0.028169845219241,0.04514600832837169
-0.48314606741573035,0.028003669927977037,0.04445954379678403
-0.48174157303370785,0.027850920196678248,0.043798433670068686
-0.4803370786516854,0.027711170316371426,0.043161683186611705
-0.4789325842696629,0.027584012818384025,0.042548344623263235
-0.47752808988764045,0.027469056970868953,0.04195751471361832
-0.476123595505618,0.02736592733754222,0.041388332218500676
-0.4747191011235955,0.02727426239410865,0.040839975638849446
-0.47331460674157305,0.02719371319836819,0.040311661061897285
-0.47191011235955055,0.027123942110503587,0.03980264013216225
-0.4705056179775281,0.027064621560550436,0.03931219813937031
-0.4691011235955056,0.027015432860546567,0.03883965221596905
-0.46769662921348315,0.02697606505935014,0.03838434963740523
-0.4662921348314607,0.026946213838606757,0.037945666218807454
-0.4648876404494382,0.026925580448837146,0.0375230048021562
-0.46348314606741575,0.026913870685106315,0.03711579382842878
-0.46207865168539325,0.026910793902226365,0.036723485989585095
-0.4606741573033708,0.026916062069932835,0.03634555695561254
-0.4592696629213483,0.026929388868961568,0.035981504172173495
-0.45786516853932585,0.026950488829433204,0.035630845724704006
-0.4564606741573034,0.026979076513425487,0.035293119265093126
-0.4550561797752809,0.027014865744073573,0.034967880997335825
-0.4536516853932584,0.027057568883981063,0.03465470471879606
-0.45224719101123595,0.02710689616614448,0.034353180913942814
-0.4508426966292135,0.027162555080982746,0.03406291589763335
-0.449438202247191,0.02722424982341495,0.033783531005213585
-0.44803370786516855,0.02729168080423514,0.03351466182688664
-0.44662921348314605,0.02736454423028193,0.03325595748397012
-0.4452247191011236,0.0274425317580849,0.03300707994481896
-0.4438202247191011,0.027525330225777772,0.03276770337833502
-0.44241573033707865,0.027612621468089883,0.032537513543120254
-0.4410112359550562,0.027704082219151632,0.03231620721045289
-0.4396067415730337,0.02779938410766742,0.03210349161938205
-0.43820224719101125,0.027898193748709697,0.031899083962341306
-0.43679775280898875,0.02800017293596432,0.031702710899779274
-0.4353932584269663,0.02810497893770044,0.03151410810239493
-0.4339887640449438,0.028212264899047813,0.03133301981964748
-0.43258426966292135,0.02832168035233218,0.031159198473285788
-0.4311797752808989,0.0284328718362529,0.030992404274710866
-0.4297752808988764,0.0285454836235851,0.03083240486504785
-0.42837078651685395,0.028659158555862155,0.030678974976860295
-0.42696629213483145,0.028773538982155494,0.030531896116491274
-0.425561797752809,0.028888267797632542,0.030390956266062513
-0.4241573033707865,0.0290029895760625,0.03025594960420422
-0.42275280898876405,0.02911735178887838,0.030126676244626237
-0.4213483146067416,0.029231006101821666,0.03000294199167505
-0.4199438202247191,0.029343609738625567,0.029884558112050947
-0.4185393258426966,0.029454826899671775,0.02977134112188704
-0.41713483146067415,0.02956433022212032,0.029663112588415686
-0.4157303370786517,0.029671802266703233,0.029559698945469916
-0.4143258426966292,0.029776937015229172,0.029460931322085944
-0.41292134831460675,0.029879441361906917,0.02936664538349159
-0.4115168539325843,0.029979036580895044,0.02927668118378016
-0.4101123595505618,0.030075459752056853,0.029190883029584655
-0.4087078651685393,0.03016846512676747,0.029109099354081076
-0.40730337078651685,0.03025782541580616,0.029031182600661457
-0.4058988764044944,0.03034333298188101,0.028956989115631448
-0.4044943820224719,0.030424800920181166,0.028886379049298267
-0.40308988764044945,0.030502064011524478,0.028819216264828282
-0.401685393258427,0.030574979534154438,0.028755368254265785
-0.4002808988764045,0.030643427922013206,0.028694706061118132
-0.398876404494382,0.030707313259342513,0.028637104208926116
-0.39747191011235955,0.030766563603705183,0.028582440635253805
-0.3960674157303371,0.030821131131923106,0.02853059663054713
-0.3946629213483146,0.030870992105944465,0.028481456781327776
-0.39325842696629215,0.03091614665822435,0.028434908917207173
-0.39185393258426965,0.03095661839877226,0.028390844061223913
-0.3904494382022472,0.03099245384852774,0.02834915638302865
-0.3890449438202247,0.0310237217061183,0.028309743154462143
-0.38764044943820225,0.03105051195727697,0.028272504707094397
-0.3862359550561798,0.031072934838208367,0.02823734439131743
-0.3848314606741573,0.031091119665948838,0.02820416853660814
-0.38342696629213485,0.031105213550241116,0.028172886412603872
-0.38202247191011235,0.03111538000261328,0.028143410190660065
-0.3806179775280899,0.031121797459200892,0.028115654905586162
-0.3792134831460674,0.031124657734381833,0.028089538417283413
-0.37780898876404495,0.031124164422503126,0.028064981372037067
-0.3764044943820225,0.03112053126488852,0.028041907163242386
-0.375,0.03111398049893851,0.02802024189137303
-0.3735955056179775,0.03110474120550248,0.027999914323027605
-0.37219101123595505,0.031093047669842958,0.027980855848917918
-0.3707865168539326,0.031079137770461698,0.027963000440689077
-0.3693820224719101,0.031063251408850474,0.027946284606488285
-0.36797752808988765,0.031045628991907534,0.02793064734522336
-0.3665730337078652,0.03102650997735509,0.02791603009947737
-0.3651685393258427,0.031006131491045873,0.02790237670706738
-0.3637640449438202,0.030984727023584905,0.027889633351257853
-0.36235955056179775,0.030962525212252054,0.02787774850965858
-0.3609550561797753,0.03093974871281316,0.027866672901856036
-0.3595505617977528,0.030916613164479332,0.027856359435843404
-0.35814606741573035,0.030893326250031418,0.02784676315333
-0.3567415730337079,0.0308700868519845,0.027837841174024304
-0.3553370786516854,0.0308470843046374,0.027829552638996016
-0.3539325842696629,0.030824497740937762,0.027821858653232986
-0.35252808988764045,0.030802495532301757,0.027814722227516714
-0.351123595505618,0.030781234818853538,0.02780810821974668
-0.3497191011235955,0.030760861126995238,0.02780198327584845
-0.34831460674157305,0.030741508070774606,0.027796315770403902
-0.3469101123595506,0.030723297133178923,0.027791075747143488
-0.3455056179775281,0.030706337523242772,0.027786234859440543
-0.3441011235955056,0.030690726104701457,0.02778176631094677
-0.34269662921348315,0.030676547391845256,0.02777764479650566
-0.3412921348314607,0.030663873608217523,0.02777384644347701
-0.3398876404494382,0.030652764803844778,0.027770348753601175
-0.3384831460674157,0.030643269026777737,0.027767130545526608
-0.33707865168539325,0.030635422544848627,0.02776417189811764
-0.3356741573033708,0.030629250113704504,0.027761454094652967
-0.3342696629213483,0.03062476528734845,0.02775895956801761
-0.33286516853932585,0.03062197076760403,0.027756671846983327
-0.3314606741573034,0.03062085878910649,0.027754575503664686
-0.3300561797752809,0.03062141153661021,0.02775265610222868
-0.3286516853932584,0.030623601591582325,0.027750900148928066
-0.32724719101123595,0.03062739240522144,0.027749295043519726
-0.3258426966292135,0.030632738795197036,0.027747829032120357
-0.324438202247191,0.030639587463544764,0.027746491161543985
-0.32303370786516855,0.030647877533275622,0.027745271235157014
-0.3216292134831461,0.030657541101361256,0.02774415977027872
-0.3202247191011236,0.030668503805843277,0.02774314795714715
-0.3188202247191011,0.030680685404881322,0.02774222761946315
-0.31741573033707865,0.030694000365605142,0.027741391176518176
-0.3160112359550562,0.030708358460668425,0.027740631606904667
-0.3146067415730337,0.030723665370421867,0.027739942413801875
-0.31320224719101125,0.03073982328862795,0.027739317591823978
-0.3117977528089888,0.030756731529636306,0.02773875159541252
-0.3103932584269663,0.030774287134924555,0.02773823930874951
-0.3089887640449438,0.030792385476890748,0.02773777601716414
-0.30758426966292135,0.030810920857761794,0.02773735738000148
-0.3061797752808989,0.030829787101457663,0.027736979404918392
-0.3047752808988764,0.030848878136229996,0.027736638423568778
-0.30337078651685395,0.030868088565875886,0.027736331068637807
-0.3019662921348315,0.0308873142273152,0.0277360542521826
-0.300561797752809,0.030906452732317083,0.027735805145235003
-0.2991573033707865,0.030925403991168075,0.02773558115862089
-0.29775280898876405,0.030944070716093768,0.02773537992494899
-0.2963483146067416,0.030962358902279125,0.0277351992817225
-0.2949438202247191,0.030980178284381082,0.027735037255524845
-0.2935393258426966,0.030997442766492085,0.02773489204723236
-0.29213483146067415,0.03101407082359546,0.02773476201820585
-0.2907303370786517,0.031029985872653373,0.027734645677413676
-0.2893258426966292,0.031045116611587154,0.02773454166943969
-0.28792134831460675,0.03105939732454619,0.02773444876332977
-0.2865168539325843,0.03107276815201589,0.027734365842232264
-0.2851123595505618,0.031085175324488765,0.02773429189378787
-0.2837078651685393,0.031096571358610194,0.02773422600122656
-0.28230337078651685,0.031106915214915945,0.027734167335129765
-0.2808988764044944,0.031116172416496817,0.02773411514581775
-0.2794943820224719,0.03112431512815681,0.02773406875632386
-0.27808988764044945,0.03113132219587271,0.027734027555917553
-0.276685393258427,0.031137179146612935,0.027733990994141935
-0.2752808988764045,0.031141878148829284,0.027733958575330214
-0.273876404494382,0.031145417934194522,0.02773392985356993
-0.27247191011235955,0.03114780368141801,0.02773390442808306
-0.2710674157303371,0.031149046863230244,0.027733881938993052
-0.2696629213483146,0.031149165057878916,0.027733862063450986
-0.26825842696629215,0.031148181726724674,0.027733844512094343
-0.2668539325842697,0.031146125959758703,0.027733829025813717
-0.2654494382022472,0.031143032191084604,0.02773381537280409
-0.2640449438202247,0.031138939886612732,0.02773380334587866
-0.26264044943820225,0.031133893206399973,0.027733792760024543
-0.2612359550561798,0.031127940644234926,0.027733783450181373
-0.2598314606741573,0.031121134647209996,0.027733775269224357
-0.25842696629213485,0.031113531218141817,0.02773376808613527
-0.2570224719101124,0.031105189503793904,0.0277337617843457
-0.2556179775280899,0.031096171371922134,0.02773375626023778
-0.2542134831460674,0.03108654098020376,0.027733751421789216
-0.25280898876404495,0.03107636434012306,0.027733747187349764
-0.2514044943820225,0.03106570887887181,0.027733743484537804
-0.25,0.031054643002282556,0.02773374024924633
-0.24859550561797755,0.0310432356617452,0.027733737424748082
-0.24719101123595505,0.031031555927967355,0.02773373496089143
-0.2457865168539326,0.031019672574324645,0.027733732813377925
-0.2443820224719101,0.031007653672412115,0.027733730943114408
-0.24297752808988765,0.030995566202254573,0.02773372931563223
-0.2415730337078652,0.030983475679461744,0.027733727900567544
-0.2401685393258427,0.030971445801429066,0.027733726671196206
-0.23876404494382025,0.03095953811448647,0.02773372560401862
-0.23735955056179775,0.030947811703689373,0.027733724678389058
-0.2359550561797753,0.030936322906730315,0.02773372387618522
-0.2345505617977528,0.030925125053229047,0.027733723181513913
-0.23314606741573035,0.03091426823043442,0.027733722580449288
-0.23174157303370785,0.03090379907614735,0.027733722060800076
-0.2303370786516854,0.030893760599450915,0.02773372161190309
-0.22893258426966295,0.03088419202961333,0.027733721224439754
-0.22752808988764045,0.03087512869331581,0.027733720890273917
-0.226123595505618,0.03086660192014877,0.027733720602307988
-0.2247191011235955,0.030858638976120907,0.02773372035435585
-0.22331460674157305,0.030851263024736123,0.02773372014103051
-0.22191011235955055,0.030844493115014318,0.02773371995764506
-0.2205056179775281,0.030838344195665113,0.027733719800125237
-0.2191011235955056,0.030832827154470506,0.02773371966493242
-0.21769662921348315,0.030827948881790766,0.02773371954899592
-0.2162921348314607,0.030823712356982405,0.027733719449653492
-0.2148876404494382,0.030820116756405006,0.027733719364598883
-0.21348314606741575,0.03081715758159658,0.027733719291836118
-0.21207865168539325,0.030814826806115258,0.027733719229639197
-0.2106741573033708,0.030813113039477872,0.027733719176516864
-0.2092696629213483,0.030812001706574284,0.027733719131181837
-0.20786516853932585,0.030811475240898504,0.02773371909252386
-0.2064606741573034,0.030811513289914744,0.027733719059586135
-0.2050561797752809,0.030812092930867407,0.027733719031544955
-0.20365168539325845,0.030813188895347923,0.027733719007691667
-0.20224719101123595,0.03081477380094797,0.027733718987417236
-0.2008426966292135,0.03081681838835736,0.02773371897019861
-0.199438202247191,0.030819291762303365,0.027733718955587027
-0.19803370786516855,0.030822161634777977,0.027733718943197785
-0.1966292134831461,0.030825394569056964,0.027733718932701334
-0.1952247191011236,0.030828956223079757,0.027733718923815702
-0.19382022471910115,0.03083281159083088,0.027733718916299773
-0.19241573033707865,0.030836925240440193,0.02773371890994749
-0.1910112359550562,0.030841261547799502,0.02773371890458306
-0.1896067415730337,0.030845784924575872,0.027733718900056503
-0.18820224719101125,0.030850460039586167,0.02773371889624006
-0.18679775280898875,0.030855252032581198,0.027733718893024884
-0.1853932584269663,0.03086012671957161,0.027733718890318455
-0.18398876404494385,0.03086505078890754,0.02773371888804211
-0.18258426966292135,0.030869991987403943,0.027733718886129025
-0.1811797752808989,0.030874919295876272,0.027733718884522543
-0.1797752808988764,0.030879803093522885,0.027733718883174635
-0.17837078651685395,0.03088461531065596,0.027733718882044543
-0.17696629213483145,0.03088932956934349,0.027733718881097883
-0.175561797752809,0.030893921311581588,0.027733718880305482
-0.1741573033707865,0.03089836791466782,0.027733718879642745
-0.17275280898876405,0.030902648793493147,0.0277337188790889
-0.1713483146067416,0.030906745489514456,0.027733718878626457
-0.1699438202247191,0.030910641746208778,0.02773371887824061
-0.16853932584269665,0.030914323570849084,0.027733718877918943
-0.16713483146067415,0.030917779282477,0.027733718877651
-0.1657303370786517,0.030920999545983863,0.027733718877427982
-0.1643258426966292,0.03092397739224656,0.0277337188772425
-0.16292134831460675,0.030926708224302345,0.027733718877088365
-0.1615168539325843,0.030929189809584524,0.0277337188769604
-0.1601123595505618,0.03093142225828383,0.02773371887685423
-0.15870786516853935,0.030933407987944157,0.027733718876766195
-0.15730337078651685,0.030935151674452523,0.02773371887669329
-0.1558988764044944,0.030936660189634497,0.027733718876632955
-0.1544943820224719,0.030937942525727676,0.02773371887658304
-0.15308988764044945,0.03093900970706726,0.0277337188765418
-0.151685393258427,0.03093987468938657,0.027733718876507756
-0.1502808988764045,0.030940552247208188,0.02773371887647967
-0.14887640449438205,0.03094105884987665,0.027733718876456516
-0.14747191011235955,0.030941412526863398,0.027733718876437448
-0.1460674157303371,0.03094163272305552,0.027733718876421745
-0.1446629213483146,0.030941740144821706,0.027733718876408835
-0.14325842696629215,0.0309417565977308,0.02773371887639824
-0.14185393258426965,0.03094170481687832,0.027733718876389528
-0.1404494382022472,0.03094160829085302,0.02773371887638239
-0.13904494382022475,0.03094149108044849,0.02773371887637653
-0.13764044943820225,0.030941377633291103,0.027733718876371723
-0.1362359550561798,0.030941292595614664,0.02773371887636781
-0.1348314606741573,0.030941260622462784,0.027733718876364596
-0.13342696629213485,0.03094130618764051,0.027733718876361967
-0.13202247191011235,0.030941453394765856,0.02773371887635983
-0.1306179775280899,0.03094172579078973,0.027733718876358088
-0.1292134831460674,0.03094214618335682,0.02773371887635666
-0.12780898876404495,0.030942736463371825,0.02773371887635549
-0.1264044943820225,0.030943517434112108,0.02773371887635456
-0.125,0.03094450864819227,0.027733718876353796
-0.12359550561797755,0.03094572825363499,0.027733718876353168
-0.12219101123595505,0.03094719285023966,0.027733718876352658
-0.1207865168539326,0.030948917357362816,0.027733718876352245
-0.1193820224719101,0.030950914894135918,0.027733718876351916
-0.11797752808988765,0.0309531966730456,0.02773371887635164
-0.1165730337078652,0.030955771907691047,0.027733718876351433
-0.1151685393258427,0.030958647735413798,0.027733718876351253
-0.11376404494382025,0.03096182915536864,0.027733718876351114
-0.11235955056179775,0.03096531898247097,0.02773371887635101
-0.1109550561797753,0.03096911781751927,0.0277337188763509
-0.1095505617977528,0.030973224033651322,0.027733718876350823
-0.10814606741573035,0.0309776337791519,0.027733718876350764
-0.1067415730337079,0.030982340996489752,0.027733718876350708
-0.1053370786516854,0.030987337457324005,0.02773371887635068
-0.10393258426966295,0.030992612813086854,0.02773371887635065
-0.10252808988764045,0.030998154660621394,0.027733718876350625
-0.101123595505618,0.031003948622233234,0.027733718876350597
-0.0997191011235955,0.031009978439402078,0.027733718876350583
-0.09831460674157305,0.031016226079297837,0.02773371887635056
-0.09691011235955055,0.031022671853153824,0.02773371887635056
-0.0955056179775281,0.031029294545470425,0.02773371887635055
-0.09410112359550565,0.031036071552954944,0.02773371887635055
-0.09269662921348315,0.03104297903204917,0.027733718876350538
-0.0912921348314607,0.031049992053854662,0.027733718876350538
-0.0898876404494382,0.031057084765237997,0.027733718876350538
-0.08848314606741575,0.031064230554882517,0.027733718876350538
-0.08707865168539325,0.031071402223051325,0.02773371887635052
-0.0856741573033708,0.031078572153835374,0.02773371887635052
-0.0842696629213483,0.031085712488681458,0.027733718876350528
-0.08286516853932585,0.031092795300026663,0.02773371887635052
-0.0814606741573034,0.031099792763905478,0.027733718876350528
-0.0800561797752809,0.031106677330445694,0.027733718876350528
-0.07865168539325845,0.03111342189122357,0.027733718876350528
-0.07724719101123595,0.031119999942510614,0.027733718876350517
-0.0758426966292135,0.031126385743509007,0.02773371887635052
-0.074438202247191,0.031132554468740862,0.027733718876350535
-0.07303370786516855,0.03113848235382564,0.027733718876350507
-0.0716292134831461,0.031144146833949483,0.027733718876350517
-0.0702247191011236,0.031149526674399148,0.027733718876350517
-0.06882022471910115,0.031154602092599026,0.02773371887635052
-0.06741573033707865,0.03115935487115406,0.02773371887635051
-0.0660112359550562,0.031163768461460985,0.02773371887635052
-0.0646067415730337,0.03116782807750636,0.02773371887635052
-0.06320224719101125,0.031171520779521598,0.02773371887635052
-0.061797752808988804,0.03117483554721221,0.027733718876350517
-0.0603932584269663,0.03117776334232114,0.027733718876350517
-0.05898876404494385,0.031180297160324628,0.02773371887635052
-0.05758426966292135,0.031182432071094085,0.027733718876350517
-0.0561797752808989,0.03118416524838891,0.027733718876350528
-0.0547752808988764,0.03118549598807512,0.02773371887635052
-0.05337078651685395,0.031186425714992073,0.027733718876350517
-0.05196629213483145,0.031186957978417425,0.027733718876350528
-0.050561797752809,0.03118709843610768,0.02773371887635052
-0.049157303370786554,0.03118685482692079,0.02773371887635051
-0.04775280898876405,0.03118623693205824,0.027733718876350517
-0.0463483146067416,0.031185256524998078,0.02773371887635052
-0.0449438202247191,0.031183927310227996,0.02773371887635052
-0.04353932584269665,0.031182264850929346,0.02773371887635051
-0.04213483146067415,0.03118028648580979,0.027733718876350528
-0.0407303370786517,0.0311780112353337,0.027733718876350535
-0.0393258426966292,0.031175459697655655,0.02773371887635052
-0.03792134831460675,0.03117265393462426,0.027733718876350538
-0.0365168539325843,0.03116961734828859,0.02773371887635052
-0.0351123595505618,0.031166374548409946,0.027733718876350528
-0.03370786516853935,0.031162951211553862,0.02773371887635052
-0.03230337078651685,0.031159373932412804,0.027733718876350528
-0.030898876404494402,0.031155670068086172,0.027733718876350535
-0.0294943820224719,0.0311518675761202,0.02773371887635051
-0.02808988764044945,0.031147994847185747,0.027733718876350528
-0.026685393258427004,0.03114408053334349,0.027733718876350517
-0.0252808988764045,0.031140153372914408,0.027733718876350517
-0.023876404494382053,0.03113624201303571,0.02773371887635051
-0.02247191011235955,0.031132374831037788,0.027733718876350528
-0.021067415730337102,0.03112857975582482,0.027733718876350528
-0.0196629213483146,0.031124884090479452,0.027733718876350528
-0.01825842696629215,0.0311213143373388,0.027733718876350517
-0.016853932584269704,0.031117896026804422,0.027733718876350528
-0.015449438202247201,0.03111465355115218,0.02773371887635051
-0.014044943820224753,0.03111161000459781,0.027733718876350528
-0.01264044943820225,0.031108787030851154,0.02773371887635052
-0.011235955056179803,0.031106204679355185,0.02773371887635052
-0.0098314606741573,0.03110388127135612,0.02773371887635051
-0.008426966292134852,0.03110183327688771,0.027733718876350517
-0.007022471910112349,0.031100075203677344,0.027733718876350528
-0.005617977528089901,0.03109861949889374,0.027733718876350517
-0.004213483146067454,0.031097476464557506,0.027733718876350517
-0.0028089887640449507,0.0310966541873273,0.02773371887635052
-0.001404494382022503,0.0310961584832571,0.027733718876350507
0.0,0.031095992857995743,0.02773371887635052
0.001404494382022503,0.031096158482769025,0.02773371887635052
0.002808988764044895,0.031096654186350808,0.02773371887635052
0.004213483146067398,0.031097476463091998,0.027733718876350528
0.005617977528089901,0.031098619496938252,0.027733718876350517
0.0070224719101122934,0.031100075201230638,0.027733718876350517
0.008426966292134797,0.03110183327394826,0.027733718876350517
0.0098314606741573,0.031103881267922122,0.027733718876350517
0.011235955056179803,0.031106204675424555,0.027733718876350528
0.012640449438202195,0.031108787026421572,0.027733718876350528
0.014044943820224698,0.031111609999666744,0.027733718876350517
0.015449438202247201,0.031114653545716877,0.027733718876350517
0.016853932584269593,0.031117896020861974,0.02773371887635052
0.018258426966292096,0.031121314330886114,0.027733718876350528
0.0196629213483146,0.031124884083513327,0.027733718876350517
0.021067415730337102,0.031128579748341965,0.027733718876350528
0.022471910112359494,0.031132374823034863,0.027733718876350528
0.023876404494381998,0.031136242004509332,0.027733718876350528
0.0252808988764045,0.031140153363861185,0.027733718876350528
0.026685393258427004,0.031144080523760095,0.027733718876350517
0.028089887640449396,0.031147994837068923,0.027733718876350528
0.0294943820224719,0.03115186756546682,0.027733718876350528
0.030898876404494402,0.031155670056893254,0.02773371887635052
0.032303370786516794,0.03115937392067756,0.027733718876350528
0.0337078651685393,0.031162951199273738,0.027733718876350528
0.0351123595505618,0.03116637453558269,0.027733718876350517
0.0365168539325843,0.03116961733491222,0.027733718876350528
0.037921348314606695,0.031172653920697197,0.02773371887635052
0.0393258426966292,0.031175459683176684,0.027733718876350517
0.0407303370786517,0.03117801122030204,0.02773371887635052
0.042134831460674094,0.03118028647022514,0.027733718876350517
0.0435393258426966,0.03118226483479193,0.02773371887635052
0.0449438202247191,0.031183927293538593,0.02773371887635052
0.0463483146067416,0.031185256507758035,0.027733718876350528
0.047752808988763995,0.031186236914269524,0.02773371887635052
0.0491573033707865,0.031186854808586052,0.027733718876350517
0.050561797752809,0.03118709841723021,0.027733718876350517
0.05196629213483139,0.031186957959001282,0.027733718876350528
0.053370786516853896,0.03118642569504203,0.027733718876350535
0.0547752808988764,0.031185495967596774,0.02773371887635052
0.0561797752808989,0.03118416522738863,0.027733718876350517
0.057584269662921295,0.031182432049579073,0.027733718876350517
0.0589887640449438,0.031180297138302945,0.027733718876350517
0.0603932584269663,0.031177763319801714,0.027733718876350528
0.061797752808988804,0.031174835524204872,0.02773371887635052
0.0632022471910112,0.031171520756037095,0.02773371887635052
0.0646067415730337,0.031167828053556376,0.027733718876350517
0.0660112359550562,0.031163768437058113,0.02773371887635052
0.0674157303370786,0.03115935484631189,0.027733718876350528
0.0688202247191011,0.031154602067332067,0.027733718876350517
0.0702247191011236,0.031149526648722906,0.027733718876350517
0.0716292134831461,0.031144146807880455,0.027733718876350528
0.0730337078651685,0.031138482327381273,0.027733718876350517
0.074438202247191,0.03113255444193963,0.02773371887635052
0.0758426966292135,0.031126385716370324,0.027733718876350528
0.0772471910112359,0.031119999915054923,0.02773371887635052
0.0786516853932584,0.031113421863472275,0.027733718876350517
0.0800561797752809,0.031106677302421178,0.02773371887635052
0.0814606741573034,0.031099792735631102,0.027733718876350535
0.0828651685393258,0.03109279527152677,0.02773371887635052
0.0842696629213483,0.031085712459981353,0.027733718876350528
0.0856741573033708,0.031078572124961287,0.027733718876350517
0.0870786516853932,0.031071402194030446,0.027733718876350528
0.0884831460674157,0.031064230525742958,0.027733718876350545
0.0898876404494382,0.031057084736008767,0.027733718876350535
0.0912921348314607,0.031049992024565695,0.027733718876350538
0.0926966292134831,0.031042979002731255,0.027733718876350545
0.0941011235955056,0.03103607152363975,0.02773371887635055
0.0955056179775281,0.031029294516190437,0.027733718876350556
0.0969101123595505,0.031022671823942354,0.027733718876350556
0.098314606741573,0.031016226050189007,0.027733718876350566
0.0997191011235955,0.031009978410430777,0.027733718876350597
0.101123595505618,0.031003948593435096,0.02773371887635061
0.1025280898876404,0.030998154632032756,0.027733718876350615
0.1039325842696629,0.03099261278474474,0.027733718876350642
0.1053370786516854,0.03098733742926611,0.02773371887635068
0.10674157303370779,0.030982340968754365,0.027733718876350726
0.1081460674157303,0.030977633751777915,0.027733718876350774
0.1095505617977528,0.030973224006678148,0.027733718876350816
0.1109550561797753,0.030969117790986832,0.027733718876350906
0.1123595505617977,0.030965318956419668,0.027733718876351003
0.1137640449438202,0.030961829129839278,0.027733718876351097
0.1151685393258427,0.030958647710447523,0.02773371887635126
0.1165730337078652,0.030955771883329312,0.02773371887635143
0.1179775280898876,0.030953196649330165,0.02773371887635164
0.1193820224719101,0.030950914871108678,0.027733718876351923
0.1207865168539326,0.03094891733506584,0.027733718876352245
0.122191011235955,0.030947192828715085,0.027733718876352655
0.1235955056179775,0.030945728232924973,0.027733718876353168
0.125,0.0309445086283389,0.02773371887635379
0.1264044943820225,0.030943517415157353,0.027733718876354556
0.1278089887640449,0.030942736445357413,0.0277337188763555
0.1292134831460674,0.03094214616632426,0.027733718876356655
0.1306179775280899,0.03094172577478013,0.027733718876358088
0.1320224719101123,0.030941453379819923,0.02773371887635983
0.1334269662921348,0.030941306173798415,0.02773371887636197
0.1348314606741573,0.03094126060976408,0.02773371887636459
0.1362359550561798,0.030941292584098234,0.027733718876367813
0.1376404494382022,0.030941377622995054,0.027733718876371737
0.1390449438202247,0.030941491071410063,0.027733718876376524
0.1404494382022472,0.0309416082831085,0.027733718876382384
0.1418539325842696,0.030941704810462992,0.027733718876389528
0.1432584269662921,0.03094175659267879,0.02773371887639823
0.1446629213483146,0.03094174014116591,0.027733718876408846
0.1460674157303371,0.03094163272082761,0.027733718876421756
0.1474719101123595,0.030941412526093604,0.02773371887643744
0.148876404494382,0.030941058850593756,0.02773371887645651
0.1502808988764045,0.03094055224943944,0.027733718876479675
0.151685393258427,0.030939874693157593,0.027733718876507756
0.1530898876404494,0.03093900971240196,0.0277337188765418
0.1544943820224719,0.030937942532648248,0.027733718876583043
0.1558988764044944,0.03093666019816124,0.027733718876632948
0.1573033707865168,0.030935151684603885,0.02773371887669329
0.1587078651685393,0.030933407999736626,0.02773371887676619
0.1601123595505618,0.030931422271731873,0.027733718876854205
0.1615168539325843,0.03092918982470057,0.027733718876960394
0.1629213483146067,0.03092670824109668,0.027733718877088375
0.1643258426966292,0.030923977410727384,0.02773371887724249
0.1657303370786517,0.03092099956615717,0.027733718877427975
0.1671348314606741,0.030917779304346606,0.027733718877651
0.1685393258426966,0.030914323594416575,0.027733718877918943
0.1699438202247191,0.030910641771473495,0.02773371887824062
0.1713483146067416,0.030906745516473537,0.027733718878626457
0.172752808988764,0.030902648822141453,0.027733718879088917
0.1741573033707865,0.030898367944997965,0.027733718879642745
0.175561797752809,0.03089392134358398,0.027733718880305472
0.1769662921348314,0.030889329603006267,0.027733718881097873
0.1783707865168539,0.03088461534596511,0.027733718882044543
0.1797752808988764,0.03087980313046219,0.02773371888317462
0.1811797752808989,0.03087491933442738,0.027733718884522543
0.1825842696629213,0.030869992027546384,0.027733718886129025
0.1839887640449438,0.030865050830618766,0.027733718888042092
0.1853932584269663,0.030860126762827036,0.027733718890318455
0.1867977528089887,0.030855252077354324,0.027733718893024877
0.1882022471910112,0.03085046008584847,0.027733718896240052
0.1896067415730337,0.030845784972297,0.02773371890005651
0.1910112359550562,0.030841261596947257,0.027733718904583066
0.1924157303370786,0.030836925290980643,0.02773371890994749
0.1938202247191011,0.030832811642728376,0.027733718916299752
0.1952247191011236,0.03082895627629698,0.02773371892381571
0.196629213483146,0.030825394623555057,0.027733718932701344
0.1980337078651685,0.03082216169051656,0.027733718943197785
0.199438202247191,0.030819291819240594,0.027733718955587027
0.2008426966292135,0.03081681844645003,0.027733718970198617
0.2022471910112359,0.03081477386015154,0.02773371898741724
0.2036516853932584,0.03081318895561662,0.027733719007691667
0.2050561797752809,0.030812092992154247,0.02773371903154494
0.2064606741573034,0.03081151335217164,0.027733719059586135
0.2078651685393258,0.030811475304076293,0.027733719092523847
0.2092696629213483,0.03081200177062281,0.027733719131181837
0.2106741573033708,0.03081311310434603,0.027733719176516868
0.2120786516853932,0.03081482687175107,0.027733719229639187
0.2134831460674157,0.030817157647947253,0.027733719291836115
0.2148876404494382,0.030820116823416968,0.027733719364598865
0.2162921348314607,0.030823712424601375,0.02773371944965347
0.2176966292134831,0.030827948949961836,0.027733719548995936
0.2191011235955056,0.030832827223138147,0.02773371966493242
0.2205056179775281,0.030838344264773228,0.027733719800125248
0.2219101123595505,0.03084449318450637,0.027733719957645068
0.223314606741573,0.030851263094555097,0.02773372014103051
0.2247191011235955,0.030858639046209387,0.027733720354355843
0.226123595505618,0.03086660199044904,0.027733720602307995
0.2275280898876404,0.030875128763769844,0.027733720890273917
0.2289325842696629,0.030884192100162886,0.02773372122443976
0.2303370786516854,0.03089376067003756,0.027733721611903083
0.2317415730337078,0.030903799146712558,0.027733722060800096
0.2331460674157303,0.030914268300919565,0.02773372258044928
0.2345505617977528,0.03092512512357553,0.027733723181513913
0.2359550561797753,0.030936322976879604,0.027733723876185216
0.2373595505617977,0.03094781177358303,0.027733724678389058
0.2387640449438202,0.03095953818406627,0.02773372560401861
0.2401685393258427,0.030971445870637028,0.027733726671196196
0.2415730337078652,0.030983475748240223,0.02773372790056755
0.2429775280898876,0.030995566270546327,0.027733729315632248
0.2443820224719101,0.031007653740160398,0.027733730943114408
0.2457865168539326,0.031019672641473272,0.027733732813377918
0.247191011235955,0.031031555994460787,0.02773373496089143
0.2485955056179775,0.03104323572752861,0.027733737424748082
0.25,0.03105464306730199,0.027733740249246325
0.2514044943820225,0.031065708943074196,0.02773374348453781
0.2528089887640449,0.031076364403456305,0.02773374718734975
0.2542134831460674,0.03108654104261693,0.027733751421789198
0.2556179775280899,0.031096171433365467,0.027733756260237788
0.2570224719101123,0.03110518956421895,0.02773376178434569
0.2584269662921348,0.03111353127750149,0.02773376808613528
0.2598314606741573,0.031121134705458717,0.027733775269224357
0.2612359550561798,0.03112794070132873,0.02773378345018138
0.2626404494382022,0.031133893262296534,0.027733792760024543
0.2640449438202247,0.03113893994127148,0.02773380334587866
0.2654494382022472,0.031143032244466903,0.0277338153728041
0.2668539325842696,0.0311461260118278,0.027733829025813724
0.2682584269662921,0.031148181777445882,0.027733844512094326
0.2696629213483146,0.03114916510721962,0.02773386206345099
0.2710674157303371,0.03114904691116005,0.02773388193899304
0.2724719101123595,0.031147803727908766,0.027733904428083052
0.273876404494382,0.03114541797922034,0.02773392985356993
0.2752808988764045,0.031141878192366673,0.02773395857533021
0.2766853932584269,0.031137179188640764,0.027733990994141932
0.2780898876404494,0.03113132223637234,0.02773402755591756
0.2794943820224719,0.03112431516711199,0.02773406875632384
0.2808988764044944,0.031116172453893833,0.027734115145817757
0.2823033707865168,0.031106915250743564,0.027734167335129747
0.2837078651685393,0.031096571392859675,0.02773422600122657
0.2851123595505618,0.031085175357153858,0.027734291893787878
0.2865168539325842,0.03107276818309276,0.027734365842232264
0.2879213483146067,0.03105939735403354,0.02773444876332978
0.2893258426966292,0.031045116639486045,0.027734541669439682
0.2907303370786517,0.031029985898967192,0.027734645677413683
0.2921348314606741,0.03101407084832996,0.02773476201820586
0.2935393258426966,0.030997442789655244,0.02773489204723237
0.2949438202247191,0.030980178305983028,0.02773503725552485
0.2963483146067416,0.030962358922332164,0.0277351992817225
0.297752808988764,0.030944070734612212,0.027735379924948997
0.2991573033707865,0.030925404008168168,0.027735581158620872
0.300561797752809,0.030906452747816907,0.027735805145235014
0.3019662921348314,0.03088731424133461,0.027736054252182597
0.3033707865168539,0.03086808857843641,0.027736331068637796
0.3047752808988764,0.030848878147354698,0.02773663842356877
0.3061797752808989,0.03082978711117106,0.027736979404918392
0.3075842696629213,0.030810920866089747,0.027737357380001475
0.3089887640449438,0.030792385483860346,0.02773777601716414
0.3103932584269663,0.030774287140564058,0.027738239308749503
0.3117977528089887,0.03075673153397499,0.027738751595412513
0.3132022471910112,0.03073982329169597,0.027739317591823985
0.3146067415730337,0.030723665372250256,0.027739942413801875
0.3160112359550562,0.030708358461288925,0.027740631606904688
0.3174157303370786,0.03069400036505009,0.02774139117651818
0.3188202247191011,0.030680685403183614,0.02774222761946314
0.3202247191011236,0.030668503803036238,0.02774314795714714
0.321629213483146,0.03065754109747858,0.02774415977027872
0.3230337078651685,0.030647877528351235,0.027745271235157014
0.324438202247191,0.03063958745761284,0.027746491161543985
0.3258426966292135,0.030632738788291865,0.02774782903212035
0.3272471910112359,0.03062739239737736,0.027749295043519716
0.3286516853932584,0.03062360158283367,0.02775090014892806
0.3300561797752809,0.030621411526991254,0.027752656102228674
0.3314606741573034,0.030620858778651415,0.027754575503664686
0.3328651685393258,0.030621970756346865,0.02775667184698332
0.3342696629213483,0.03062476527532304,0.02775895956801759
0.3356741573033708,0.03062925010094445,0.02776145409465297
0.3370786516853932,0.030635422531387287,0.02776417189811764
0.3384831460674157,0.03064326901264819,0.027767130545526614
0.3398876404494382,0.030652764789079773,0.02777034875360119
0.3412921348314607,0.030663873592849514,0.027773846443477013
0.3426966292134831,0.03067654737590636,0.027777644796505668
0.3441011235955056,0.030690726088223427,0.02778176631094676
0.3455056179775281,0.030706337506257026,0.027786234859440536
0.3469101123595505,0.030723297115716502,0.027791075747143488
0.348314606741573,0.030741508052866195,0.027796315770403895
0.3497191011235955,0.030760861108671187,0.02780198327584845
0.351123595505618,0.030781234800143793,0.02780810821974668
0.3525280898876404,0.030802495513235918,0.02781472222751672
0.3539325842696629,0.030824497721545066,0.027821858653232983
0.3553370786516854,0.030847084284946726,0.027829552638996016
0.3567415730337078,0.030870086832024364,0.027837841174024304
0.3581460674157303,0.030893326229829966,0.027846763153329998
0.3595505617977528,0.030916613144064364,0.027856359435843393
0.3609550561797753,0.030939748692212082,0.027866672901856043
0.3623595505617977,0.03096252519149194,0.02787774850965857
0.3637640449438202,0.03098472700269243,0.027889633351257843
0.3651685393258427,0.03100613147004733,0.027902376707067373
0.3665730337078651,0.031026509956276375,0.02791603009947737
0.3679775280898876,0.031045628970774116,0.02793064734522336
0.3693820224719101,0.031063251387687413,0.027946284606488275
0.3707865168539326,0.031079137749293596,0.027963000440689088
0.372191011235955,0.03109304764869395,0.027980855848917914
0.3735955056179775,0.03110474118439617,0.027999914323027612
0.375,0.031113980477898002,0.02802024189137303
0.3764044943820224,0.03112053124393637,0.02804190716324238
0.3778089887640449,0.031124164401661252,0.028064981372037067
0.3792134831460674,0.03112465771367157,0.028089538417283406
0.3806179775280899,0.031121797438642896,0.02811565490558615
0.3820224719101123,0.031115379982227485,0.028143410190660065
0.3834269662921348,0.031105213530046746,0.028172886412603855
0.3848314606741573,0.0310911196459643,0.02820416853660814
0.3862359550561798,0.03107293481845128,0.028237344391317438
0.3876404494382022,0.03105051193776406,0.02827250470709439
0.3890449438202247,0.031023721686865426,0.02830974315446214
0.3904494382022472,0.030992453829549828,0.028349156383028668
0.3918539325842696,0.030956618380083286,0.028390844061223906
0.3932584269662921,0.030916146639837265,0.028434908917207156
0.3946629213483146,0.030870992087871224,0.02848145678132777
0.3960674157303371,0.030821131114174626,0.028530596630547137
0.3974719101123595,0.030766563586291346,0.028582440635253822
0.398876404494382,0.0307073132422721,0.028637104208926106
0.4002808988764045,0.03064342790529394,0.02869470606111813
0.4016853932584269,0.030574979517792977,0.02875536825426579
0.4030898876404494,0.030502063995526383,0.028819216264828282
0.4044943820224719,0.03042480090455096,0.028886379049298267
0.4058988764044944,0.030343332966622134,0.028956989115631448
0.4073033707865168,0.03025782540092105,0.02903118260066145
0.4087078651685393,0.030168465112257542,0.029109099354081076
0.4101123595505618,0.030075459737922545,0.029190883029584655
0.4115168539325842,0.029979036567135853,0.029276681183780136
0.4129213483146067,0.029879441348521434,0.02936664538349159
0.4143258426966292,0.029776937002215113,0.02946093132208595
0.4157303370786517,0.029671802254057505,0.029559698945469916
0.4171348314606741,0.029564330209839056,0.029663112588415693
0.4185393258426966,0.029454826887750373,0.029771341121887025
0.4199438202247191,0.029343609727058767,0.029884558112050947
0.4213483146067416,0.029231006090603577,0.03000294199167505
0.422752808988764,0.02911735177800258,0.030126676244626224
0.4241573033707865,0.029002989565522004,0.03025594960420422
0.425561797752809,0.028888267787419954,0.030390956266062523
0.4269662921348314,0.028773538972263014,0.03053189611649126
0.4283707865168539,0.028659158546281593,0.03067897497686029
0.4297752808988764,0.02854548361430802,0.03083240486504785
0.4311797752808989,0.028432871827270587,0.030992404274710866
0.4325842696629213,0.028321680343635726,0.03115919847328578
0.4339887640449438,0.028212264890628152,0.031333019819647485
0.4353932584269663,0.028104978929548396,0.031514108102394925
0.4367977528089887,0.028000172928070628,0.03170271089977927
0.4382022471910112,0.027898193741065107,0.031899083962341306
0.4396067415730337,0.027799384100262593,0.03210349161938205
0.4410112359550562,0.02770408221197735,0.03231620721045289
0.4424157303370786,0.027612621461136952,0.032537513543120254
0.4438202247191011,0.027525330219037056,0.032767703378335025
0.4452247191011236,0.027442531751547403,0.03300707994481896
0.446629213483146,0.027364544223938803,0.03325595748397012
0.4480337078651685,0.027291680798077634,0.03351466182688662
0.449438202247191,0.027224249817434508,0.033783531005213585
0.4508426966292135,0.027162555075171,0.03406291589763336
0.4522471910112359,0.027106896160493242,0.03435318091394281
0.4536516853932584,0.02705756887848231,0.03465470471879607
0.4550561797752809,0.027014865738719536,0.034967880997335825
0.4564606741573033,0.026979076508208577,0.0352931192650931
0.4578651685393258,0.026950488824346037,0.035630845724704006
0.4592696629213483,0.02692938886399699,0.0359815041721735
0.4606741573033708,0.026916062065083898,0.03634555695561255
0.4620786516853932,0.02691079389748634,0.036723485989585095
0.4634831460674157,0.02691387068046867,0.03711579382842877
0.4648876404494382,0.026925580444295563,0.03752300480215621
0.4662921348314606,0.02694621383415514,0.03794566621880741
0.4676966292134831,0.02697606505498254,0.03838434963740522
0.4691011235955056,0.027015432856257293,0.038839652215969064
0.4705056179775281,0.027064621556333934,0.0393121981393703
0.4719101123595505,0.0271239421063545,0.03980264013216223
0.473314606741573,0.02719371319428134,0.040311661061897264
0.4747191011235955,0.027274262390079018,0.04083997563884947
0.476123595505618,0.02736592733356494,0.041388332218500676
0.4775280898876404,0.027469056966939298,0.04195751471361831
0.4789325842696629,0.027584012814497436,0.04254834462326324
0.4803370786516854,0.02771117031252345,0.043161683186611725
0.4817415730337078,0.027850920192864566,0.043798433670068665
0.4831460674157303,0.028003669924193446,0.04445954379678401
0.4845505617977528,0.028169845215483387,0.04514600832837169
0.4859550561797753,0.02834989158675262,0.04585887180937319
0.4873595505617977,0.02854427601268122,0.04659923148580646
0.4887640449438202,0.02875348864527248,0.047368240410007055
0.4901685393258427,0.028978044622322188,0.04816711074490071
0.4915730337078651,0.029218485969081914,0.04899711728185877
0.4929775280898876,0.029475383601156258,0.049859601187377735
0.4943820224719101,0.029749339437368433,0.0507559739950054
0.4957865168539326,0.030040988632066917,0.05168772186021647
0.497191011235955,0.0303510019371345,0.052656410097321804
0.4985955056179775,0.030680088204805646,0.05366368801899684
0.5,0.031028997043307423,0.05471129410063637


==> SimRes/minimax_th_b0.5_sig0.06666666666666667.csv <==
x,y,z
-0.5,0.04287922421161088,0.07319785422880132
-0.49859550561797755,0.04255011153420305,0.07213787195477693
-0.49719101123595505,0.042235441242653604,0.07110870665038001
-0.4957865168539326,0.04193480736339945,0.0701093517937799
-0.4943820224719101,0.041647819941915035,0.06913884001603225
-0.49297752808988765,0.04137410424168758,0.0681962413803733
-0.49157303370786515,0.04111329997750774,0.06728066174377943
-0.4901685393258427,0.04086506058109957,0.06639124119651536
-0.4887640449438202,0.04062905249723077,0.06552715257562877
-0.48735955056179775,0.04040495450855588,0.06468760004857747
-0.4859550561797753,0.04019245708755111,0.06387181776338241
-0.4845505617977528,0.039991261774000364,0.06307906856190156
-0.48314606741573035,0.039801080576588835,0.06230864275300455
-0.48174157303370785,0.039621635397251866,0.061559856942605094
-0.4803370786516854,0.039452657477016005,0.06083205291767545
-0.4789325842696629,0.03929388686215326,0.06012459658152045
-0.47752808988764045,0.039145071889551145,0.05943687693774103
-0.476123595505618,0.03900596869028004,0.05876830512045143
-0.4747191011235955,0.03887634071041549,0.058118313468449194
-0.47331460674157305,0.038755958248245966,0.05748635464115885
-0.47191011235955055,0.038644598007069354,0.05687190077428799
-0.4705056179775281,0.03854204266285018,0.056274442673243975
-0.4691011235955056,0.03844808044607795,0.05569348904246468
-0.46769662921348315,0.03836250473723327,0.05512856574891375
-0.4662921348314607,0.038285113675333625,0.05457921511808434
-0.4648876404494382,0.038215709779094637,0.054044995260943494
-0.46348314606741575,0.038154099580304635,0.053525479430330744
-0.46207865168539325,0.03810009326907299,0.05302025540540421
-0.4606741573033708,0.038053504350672514,0.05252892490280083
-0.4592696629213483,0.03801414931375625,0.05205110301324753
-0.45786516853932585,0.03798184730978753,0.051586417662425894
-0.4564606741573034,0.03795641984358005,0.051134509094956294
-0.4550561797752809,0.037937690474900934,0.050695029380425534
-0.4536516853932584,0.03792548453114603,0.05026764194043946
-0.45224719101123595,0.037919628831149806,0.0498520210957331
-0.4508426966292135,0.0379199514202462,0.049447851632423385
-0.449438202247191,0.03792628131674734,0.049054828386534556
-0.44803370786516855,0.03793844827005641,0.048672655845973425
-0.44662921348314605,0.03795628253067878,0.0483010477691723
-0.4452247191011236,0.03797961463243998,0.04793972681965962
-0.4438202247191011,0.03800827518726197,0.04758842421585413
-0.44241573033707865,0.038042094692887905,0.04724687939541733
-0.4410112359550562,0.03808090335398196,0.04691483969353006
-0.4396067415730337,0.038124530917062575,0.0465920600344941
-0.43820224719101125,0.03817280651975574,0.046278302636088856
-0.43679775280898875,0.03822555855487737,0.04597333672614201
-0.4353932584269663,0.03828261454987288,0.04567693827080181
-0.4339887640449438,0.038343801062153425,0.045388889714022815
-0.43258426966292135,0.038408943590874926,0.04510897972780348
-0.4311797752808989,0.03847786650570607,0.04483700297273515
-0.4297752808988764,0.038550392993122816,0.044572759868445576
-0.42837078651685395,0.03862634502075315,0.0443160563735401
-0.42696629213483145,0.038705543320271804,0.044066703774663436
-0.425561797752809,0.03878780738931404,0.043824518484323095
-0.4241573033707865,0.03887295551283657,0.0435893218471338
-0.42275280898876405,0.038960804804305485,0.04336093995415793
-0.4213483146067416,0.03905117126703157,0.04313920346503261
-0.4199438202247191,0.039143869875906616,0.04292394743758942
-0.4185393258426966,0.039238714679716485,0.042715011164685346
-0.41713483146067415,0.03933551892412021,0.042512238017977315
-0.4157303370786517,0.03943409519528888,0.04231547529838448
-0.4143258426966292,0.039534255584093514,0.0421245740929937
-0.41292134831460675,0.03963581187061775,0.0419393891381748
-0.4115168539325843,0.0397385757286508,0.041759778688681026
-0.4101123595505618,0.039842358949688024,0.04158560439252118
-0.4087078651685393,0.03994697368583236,0.04141673117139657
-0.40730337078651685,0.040052232710850226,0.041253027106505816
-0.4058988764044944,0.04015794969849339,0.04109436332952672
-0.4044943820224719,0.04026393951705064,0.040940613918592335
-0.40308988764044945,0.04037001853894762,0.04079165579908426
-0.401685393258427,0.04047600496406588,0.040647368649072264
-0.4002808988764045,0.04058171915530709,0.04050763480923529
-0.398876404494382,0.040686983984789274,0.040372339197103584
-0.39747191011235955,0.04079162518892541,0.04024136922546629
-0.3960674157303371,0.040895471730509066,0.040114614724794107
-0.3946629213483146,0.04099835616581332,0.039991967869528994
-0.39325842696629215,0.041100115014603936,0.03987332310809839
-0.39185393258426965,0.04120058913087484,0.03975857709651342
-0.3904494382022472,0.041299624072037015,0.03964762863541422
-0.3890449438202247,0.041397070464230794,0.039540378610428493
-0.38764044943820225,0.04149278436139057,0.039436729935711595
-0.3862359550561798,0.041586627595667315,0.03933658750053927
-0.3848314606741573,0.04167846811681327,0.03923985811882625
-0.38342696629213485,0.04176818031815332,0.0391464504814461
-0.38202247191011235,0.04185564534680952,0.039056275111229416
-0.3806179775280899,0.04194075139591019,0.03896924432051992
-0.3792134831460674,0.04202339397660239,0.03888527217116908
-0.37780898876404495,0.04210347616779585,0.03880427443685215
-0.3764044943820225,0.042180908841697395,0.03872616856758997
-0.375,0.042255610863346935,0.03865087365636251
-0.3735955056179775,0.04232750926253565,0.038578310407702036
-0.37219101123595505,0.04239653937667601,0.0385084011081549
-0.3707865168539326,0.0424626449633967,0.03844106959850343
-0.3693820224719101,0.04252577828185264,0.038376241247640434
-0.36797752808988765,0.04258590014196869,0.03831384292799109
-0.3665730337078652,0.04264297992107245,0.03825380299237848
-0.3651685393258427,0.04269699554761392,0.038196051252231536
-0.3637640449438202,0.04274793345191541,0.03814051895703553
-0.36235955056179775,0.04279578848414064,0.038087138774927906
-0.3609550561797753,0.04284056379991531,0.038035844774344435
-0.3595505617977528,0.04288227071426793,0.03798657240662265
-0.35814606741573035,0.042920928524789424,0.03793925848947263
-0.3567415730337079,0.042956564305128946,0.037893841191227386
-0.3553370786516854,0.04298921267014686,0.037850260015787576
-0.3539325842696629,0.04301891551423765,0.037808455788179346
-0.35252808988764045,0.04304572172450693,0.03776837064064499
-0.351123595505618,0.043069686870641444,0.037729947999191674
-0.3497191011235955,0.043090872873444125,0.03769313257052423
-0.34831460674157305,0.04310934765411971,0.0376578703292934
-0.3469101123595506,0.04312518476648714,0.037624108505592814
-0.3455056179775281,0.043138463014363755,0.0375917955726422
-0.3441011235955056,0.04314926605641353,0.03756088123459768
-0.34269662921348315,0.043157682000776534,0.03753131641443368
-0.3412921348314607,0.0431638029918001,0.03750305324184442
-0.3398876404494382,0.04316772479117653,0.03747604504111708
-0.3384831460674157,0.04316954635575529,0.03745024631893209
-0.33707865168539325,0.04316936941424372,0.037425612752049836
-0.3356741573033708,0.043167298044940336,0.03740210117484705
-0.3342696629213483,0.043163438256558016,0.03737966956666973
-0.33286516853932585,0.043157897574096264,0.03735827703897288
-0.3314606741573034,0.04315078463161049,0.0373378838222217
-0.3300561797752809,0.04314220877360665,0.03731845125253189
-0.3286516853932584,0.043132279666660694,0.0372999417580305
-0.32724719101123595,0.04312110692272892,0.03728231884492228
-0.3258426966292135,0.04310879973547583,0.03726554708324996
-0.324438202247191,0.043095466530805836,0.03724959209233973
-0.32303370786516855,0.04308121463264285,0.03723442052592708
-0.3216292134831461,0.04306614994485947,0.03722000005696027
-0.3202247191011236,0.04305037665011917,0.037206299362082924
-0.3188202247191011,0.04303399692625672,0.0371932881057982
-0.31741573033707865,0.043017110680691036,0.03718093692432151
-0.3160112359550562,0.04299981530323659,0.037169217409129755
-0.3146067415730337,0.04298220543755887,0.03715810209021828
-0.31320224719101125,0.0429643727714048,0.03714756441907813
-0.3117977528089888,0.04294640584563112,0.03713757875140856
-0.3103932584269663,0.042928389881955194,0.03712812032958189
-0.3089887640449438,0.042910406629259816,0.03711916526487835
-0.30758426966292135,0.042892534228200274,0.03711069051951087
-0.3061797752808989,0.04287484709378595,0.037102673888460815
-0.3047752808988764,0.042857415815541006,0.03709509398114669
-0.30337078651685395,0.04284030707478903,0.03708793020294822
-0.3019662921348315,0.04282358357855352,0.03708116273661023
-0.300561797752809,0.042807304009521874,0.03707477252354987
-0.2991573033707865,0.04279152299148191,0.03706874124509203
-0.29775280898876405,0.042776291069609326,0.03706305130365787
-0.2963483146067416,0.042761654704958525,0.037057685803931366
-0.2949438202247191,0.04274765628249067,0.03705262853402876
-0.2935393258426966,0.0427343341319583,0.037047863946695916
-0.29213483146067415,0.04272172256095705,0.03704337714055763
-0.2907303370786517,0.04270985189945013,0.03703915384144365
-0.2893258426966292,0.0426987485550707,0.03703518038381439
-0.28792134831460675,0.04268843507850976,0.0370314436923096
-0.2865168539325843,0.042678930238304026,0.03702793126344231
-0.2851123595505618,0.04267024910434578,0.03702463114745915
-0.2837078651685393,0.04266240313944912,0.037021531930388346
-0.28230337078651685,0.04265540029831913,0.037018622716294386
-0.2808988764044944,0.04264924513328604,0.037015893109758606
-0.2794943820224719,0.042643938906182226,0.037013333198603136
-0.27808988764044945,0.04263947970575795,0.03701093353687476
-0.276685393258427,0.042635862570049254,0.03700868512810465
-0.2752808988764045,0.04263307961313092,0.037006579408857834
-0.273876404494382,0.04263112015570705,0.037004608232586084
-0.27247191011235955,0.04262997085901094,0.03700276385379613
-0.2710674157303371,0.042629615861506626,0.0370010389125444
-0.2696629213483146,0.04263003691790418,0.03699942641926768
-0.26825842696629215,0.04263121354002071,0.036997919739958994
-0.2668539325842697,0.04263312313903902,0.036996512581695645
-0.2654494382022472,0.04263574116873551,0.036995198978526406
-0.2640449438202247,0.04263904126926787,0.03699397327772278
-0.26264044943820225,0.04264299541113268,0.036992830126399014
-0.2612359550561798,0.04264757403892058,0.03699176445850391
-0.2598314606741573,0.04265274621451596,0.03699077148218694
-0.25842696629213485,0.042658479759404996,0.03698984666753974
-0.2570224719101124,0.04266474139577306,0.03698898573471386
-0.2556179775280899,0.04267149688608977,0.03698818464241389
-0.2542134831460674,0.04267871117089531,0.03698743957676512
-0.25280898876404495,0.042686348504518,0.03698674694055326
-0.2514044943820225,0.04269437258846775,0.0369861033428341
-0.25,0.04270274670226455,0.03698550558890884
-0.24859550561797755,0.04271143383147563,0.03698495067066188
-0.24719101123595505,0.04272039679274779,0.036984435757255685
-0.2457865168539326,0.042729598355634474,0.03698395818617783
-0.2443820224719101,0.04273900136103021,0.03698351545463459
-0.24297752808988765,0.04274856883603572,0.03698310521128457
-0.2415730337078652,0.04275826410508921,0.0369827252483061
-0.2401685393258427,0.042768050897210315,0.03698237349379129
-0.23876404494382025,0.04277789344921274,0.03698204800445943
-0.23735955056179775,0.04278775660475249,0.03698174695868229
-0.2359550561797753,0.042797605909087585,0.03698146864981348
-0.2345505617977528,0.04280740769943453,0.03698121147981374
-0.23314606741573035,0.04281712919081553,0.036980973953164256
-0.23174157303370785,0.04282673855729922,0.03698075467105931
-0.2303370786516854,0.04283620500854568,0.036980552325870296
-0.22893258426966295,0.042845498861574835,0.0369803656958722
-0.22752808988764045,0.04285459160768512,0.036980193640224354
-0.226123595505618,0.0428634559744579,0.03698003509419675
-0.2247191011235955,0.042872065982789496,0.036979889064633446
-0.22331460674157305,0.04288039699890278,0.036979754625644706
-0.22191011235955055,0.04288842578129637,0.0369796309145191
-0.2205056179775281,0.04289613052259895,0.036979517127847784
-0.2191011235955056,0.042903490886304324,0.0369794125178522
-0.21769662921348315,0.04291048803837148,0.03697931638890738
-0.2162921348314607,0.04291710467368302,0.03697922809425266
-0.2148876404494382,0.04292332503736536,0.036979147032882353
-0.21348314606741575,0.042929134940982806,0.03697907264660809
-0.21207865168539325,0.04293452177362953,0.0369790044172858
-0.2106741573033708,0.042939474507952664,0.03697894186419987
-0.2092696629213483,0.0429439837011521,0.0369788845415972
-0.20786516853932585,0.04294804149101376,0.036978832036364276
-0.2064606741573034,0.04295164158704585,0.036978783965840555
-0.2050561797752809,0.042954779256799094,0.03697873997576157
-0.20365168539325845,0.04295745130746643,0.03697869973832523
-0.20224719101123595,0.0429596560628697,0.036978662950375475
-0.2008426966292135,0.04296139333595533,0.03697862933169704
-0.199438202247191,0.042962664396934164,0.03697859862341584
-0.19803370786516855,0.042963471937215184,0.03697857058649934
-0.1966292134831461,0.042963820029296364,0.03697854500035151
-0.1952247191011236,0.042963714082789914,0.03697852166149753
-0.19382022471910115,0.042963160796773085,0.036978500382353056
-0.19241573033707865,0.04296216810866865,0.036978480990073545
-0.1910112359550562,0.042960745139872886,0.036978463325479015
-0.1896067415730337,0.042958902138360545,0.03697844724205014
-0.18820224719101125,0.042956650418508574,0.03697843260499126
-0.18679775280898875,0.04295400229839156,0.036978419290356605
-0.1853932584269663,0.042950971034810916,0.03697840718423619
-0.18398876404494385,0.042947570756330405,0.03697839618199717
-0.18258426966292135,0.042943816394597,0.036978386187578025
-0.1811797752808989,0.042939723614233996,0.0369783771128318
-0.1797752808988764,0.04293530874159763,0.03697836887691585
-0.17837078651685395,0.042930588692692874,0.036978361405724455
-0.17696629213483145,0.04292558090054682,0.03697835463136243
-0.175561797752809,0.042920303242337685,0.03697834849165653
-0.1741573033707865,0.042914773966578376,0.03697834292970231
-0.17275280898876405,0.04290901162064943,0.036978337893444305
-0.1713483146067416,0.04290303497897385,0.03697833333528715
-0.1699438202247191,0.042896862972119046,0.03697832921173561
-0.16853932584269665,0.04289051461710487,0.03697832548306165
-0.16713483146067415,0.042884008949187674,0.03697832211299657
-0.1657303370786517,0.0428773649553789,0.0369783190684466
-0.1643258426966292,0.042870601509946545,0.036978316319230334
-0.16292134831460675,0.04286373731213244,0.036978313837836306
-0.1615168539325843,0.042856790826305335,0.03697831159919963
-0.1601123595505618,0.04284978022475268,0.03697830958049575
-0.15870786516853935,0.04284272333329772,0.036978307760950895
-0.15730337078651685,0.04283563757991023,0.036978306121667234
-0.1558988764044944,0.042828539946460346,0.03697830464546224
-0.1544943820224719,0.04282144692374588,0.03697830331672067
-0.15308988764044945,0.042814374469902765,0.03697830212125895
-0.151685393258427,0.042807337972288764,0.036978301046200236
-0.1502808988764045,0.042800352212908614,0.03697830007985998
-0.14887640449438205,0.042793431337429785,0.036978299211640725
-0.14747191011235955,0.04278658882781543,0.03697829843193593
-0.1460674157303371,0.042779837478582265,0.03697829773204154
-0.1446629213483146,0.042773189376670136,0.0369782971040752
-0.14325842696629215,0.04276665588489083,0.03697829654090222
-0.14185393258426965,0.042760247628905165,0.03697829603606792
-0.1404494382022472,0.04275397448765859,0.036978295583735665
-0.13904494382022475,0.04274784558718946,0.03697829517863033
-0.13764044943820225,0.042741869297707374,0.03697829481598664
-0.1362359550561798,0.04273605323382447,0.036978294491502105
-0.1348314606741573,0.04273040425780899,0.036978294201293886
-0.13342696629213485,0.04272492848571805,0.03697829394185966
-0.13202247191011235,0.04271963129625596,0.03697829371004191
-0.1306179775280899,0.04271451734219456,0.03697829350299536
-0.1292134831460674,0.042709590564184885,0.03697829331815736
-0.12780898876404495,0.04270485420678252,0.03697829315322095
-0.1264044943820225,0.042700310836504336,0.03697829300611043
-0.125,0.042695962361731433,0.03697829287495898
-0.12359550561797755,0.04269181005427049,0.03697829275808862
-0.12219101123595505,0.0426878545723863,0.036978292653991704
-0.1207865168539326,0.04268409598511905,0.03697829256131437
-0.1193820224719101,0.042680533797701974,0.03697829247884146
-0.11797752808988765,0.04267716697789989,0.03697829240548281
-0.1165730337078652,0.04267399398309302,0.036978292340260906
-0.1151685393258427,0.04267101278793733,0.03697829228229961
-0.11376404494382025,0.04266822091243968,0.03697829223081412
-0.11235955056179775,0.042665615450294014,0.03697829218510173
-0.1109550561797753,0.04266319309733383,0.03697829214453355
-0.1095505617977528,0.04266095017996566,0.036978292108547056
-0.10814606741573035,0.042658882683458584,0.03697829207663935
-0.1067415730337079,0.042656986279974655,0.03697829204836098
-0.1053370786516854,0.042655256356236834,0.036978292023310516
-0.10393258426966295,0.042653688040741274,0.03697829200112959
-0.10252808988764045,0.0426522762304319,0.03697829198149844
-0.101123595505618,0.042651015616766166,0.03697829196413186
-0.0997191011235955,0.0426499007111115,0.03697829194877558
-0.09831460674157305,0.04264892586942208,0.03697829193520306
-0.09691011235955055,0.04264808531615553,0.03697829192321257
-0.0955056179775281,0.042647373167398694,0.036978291912624514
-0.09410112359550565,0.04264678345317937,0.036978291903279115
-0.09269662921348315,0.04264631013895045,0.03697829189503423
-0.0912921348314607,0.042645947146238455,0.03697829188776365
-0.0898876404494382,0.04264568837245574,0.03697829188135505
-0.08848314606741575,0.04264552770988146,0.036978291875708884
-0.08707865168539325,0.04264545906381991,0.03697829187073665
-0.0856741573033708,0.04264547636994973,0.036978291866359925
-0.0842696629213483,0.04264557361087977,0.03697829186250912
-0.08286516853932585,0.04264574483192911,0.036978291859122575
-0.0814606741573034,0.04264598415615082,0.03697829185614567
-0.0800561797752809,0.04264628579861806,0.036978291853530056
-0.07865168539325845,0.042646644079991726,0.036978291851232914
-0.07724719101123595,0.04264705343938691,0.03697829184921639
-0.0758426966292135,0.04264750844655427,0.036978291847447
-0.074438202247191,0.042648003813389436,0.03697829184589515
-0.07303370786516855,0.042648534404781,0.03697829184453473
-0.0716292134831461,0.042649095248804884,0.03697829184334267
-0.0702247191011236,0.0426496815462683,0.036978291842298575
-0.06882022471910115,0.04265028867960407,0.03697829184138452
-0.06741573033707865,0.042650912221111205,0.036978291840584675
-0.0660112359550562,0.0426515479405352,0.03697829183988507
-0.0646067415730337,0.04265219181197629,0.03697829183927343
-0.06320224719101125,0.04265284002011225,0.03697829183873892
-0.061797752808988804,0.04265348896571796,0.03697829183827208
-0.0603932584269663,0.04265413527046205,0.036978291837864455
-0.05898876404494385,0.04265477578095831,0.03697829183750874
-0.05758426966292135,0.0426554075720487,0.03697829183719845
-0.0561797752808989,0.04265602794929245,0.03697829183692791
-0.0547752808988764,0.04265663445063734,0.03697829183669214
-0.05337078651685395,0.04265722484724751,0.03697829183648674
-0.05196629213483145,0.04265779714346527,0.0369782918363079
-0.050561797752809,0.04265834957588486,0.036978291836152276
-0.049157303370786554,0.04265888061151944,0.03697829183601688
-0.04775280898876405,0.04265938894504586,0.03697829183589913
-0.0463483146067416,0.04265987349511586,0.03697829183579683
-0.0449438202247191,0.042660333399727246,0.03697829183570794
-0.04353932584269665,0.04266076801065383,0.03697829183563075
-0.04213483146067415,0.04266117688693945,0.03697829183556376
-0.0407303370786517,0.042661559787467475,0.03697829183550562
-0.0393258426966292,0.042661916662624345,0.03697829183545523
-0.03792134831460675,0.042662247645083355,0.03697829183541157
-0.0365168539325843,0.04266255303974215,0.03697829183537371
-0.0351123595505618,0.04266283331285525,0.03697829183534094
-0.03370786516853935,0.04266308908041089,0.036978291835312566
-0.03230337078651685,0.0426633210958091,0.036978291835288044
-0.030898876404494402,0.042663530236905584,0.03697829183526683
-0.0294943820224719,0.04266371749249319,0.0369782918352485
-0.02808988764044945,0.04266388394829982,0.036978291835232664
-0.026685393258427004,0.04266403077258781,0.03697829183521898
-0.0252808988764045,0.042664159201446054,0.03697829183520722
-0.023876404494382053,0.04266427052387064,0.036978291835197054
-0.02247191011235955,0.04266436606673491,0.0369782918351883
-0.021067415730337102,0.04266444717975271,0.03697829183518079
-0.0196629213483146,0.04266451522054116,0.036978291835174315
-0.01825842696629215,0.04266457153989192,0.03697829183516878
-0.016853932584269704,0.042664617467358765,0.03697829183516402
-0.015449438202247201,0.04266465429727044,0.03697829183515996
-0.014044943820224753,0.04266468327527527,0.03697829183515652
-0.01264044943820225,0.04266470558552187,0.03697829183515359
-0.011235955056179803,0.042664722338576155,0.036978291835151125
-0.0098314606741573,0.04266473456017077,0.03697829183514907
-0.008426966292134852,0.04266474318087675,0.03697829183514738
-0.007022471910112349,0.04266474902678088,0.036978291835146004
-0.005617977528089901,0.04266475281124472,0.03697829183514492
-0.004213483146067454,0.04266475512781267,0.03697829183514409
-0.0028089887640449507,0.04266475644432746,0.03697829183514353
-0.001404494382022503,0.0426647570983018,0.03697829183514319
0.0,0.042664757293584696,0.036978291835143076
0.001404494382022503,0.042664757098349895,0.03697829183514317
0.002808988764044895,0.04266475644442367,0.03697829183514352
0.004213483146067398,0.04266475512795701,0.0369782918351441
0.005617977528089901,0.042664752811437244,0.03697829183514493
0.0070224719101122934,0.04266474902702163,0.036978291835146004
0.008426966292134797,0.0426647431811658,0.036978291835147364
0.0098314606741573,0.04266473456050824,0.03697829183514907
0.011235955056179803,0.04266472233896212,0.03697829183515114
0.012640449438202195,0.04266470558595643,0.03697829183515359
0.014044943820224698,0.04266468327575857,0.03697829183515652
0.015449438202247201,0.0426646542978026,0.03697829183515997
0.016853932584269593,0.042664617467939946,0.03697829183516402
0.018258426966292096,0.04266457154052227,0.036978291835168764
0.0196629213483146,0.042664515221220826,0.03697829183517432
0.021067415730337102,0.04266444718048188,0.03697829183518078
0.022471910112359494,0.04266436606751379,0.03697829183518832
0.023876404494381998,0.04266427052469938,0.03697829183519706
0.0252808988764045,0.04266415920232489,0.03697829183520722
0.026685393258427004,0.04266403077351695,0.036978291835219
0.028089887640449396,0.04266388394927945,0.03697829183523267
0.0294943820224719,0.04266371749352354,0.0369782918352485
0.030898876404494402,0.04266353023798687,0.03697829183526683
0.032303370786516794,0.04266332109694153,0.036978291835288044
0.0337078651685393,0.0426630890815947,0.03697829183531258
0.0351123595505618,0.042662833314090674,0.036978291835340946
0.0365168539325843,0.042662553041029394,0.0369782918353737
0.037921348314606695,0.042662247646422645,0.036978291835411556
0.0393258426966292,0.04266191666401589,0.03697829183545523
0.0407303370786517,0.0426615597889115,0.03697829183550564
0.042134831460674094,0.04266117688843615,0.03697829183556376
0.0435393258426966,0.04266076801220341,0.03697829183563074
0.0449438202247191,0.04266033340132991,0.03697829183570793
0.0463483146067416,0.0426598734967718,0.03697829183579683
0.047752808988763995,0.04265938894675524,0.03697829183589916
0.0491573033707865,0.04265888061328244,0.036978291836016884
0.050561797752809,0.04265834957770164,0.03697829183615227
0.05196629213483139,0.042657797145335956,0.03697829183630792
0.053370786516853896,0.04265722484917227,0.036978291836486744
0.0547752808988764,0.042656634452616284,0.036978291836692136
0.0561797752808989,0.04265602795132567,0.036978291836927905
0.057584269662921295,0.0426554075741363,0.03697829183719845
0.0589887640449438,0.04265477578310035,0.036978291837508746
0.0603932584269663,0.0426541352726586,0.036978291837864455
0.061797752808988804,0.04265348896796906,0.03697829183827206
0.0632022471910112,0.04265284002241792,0.036978291838738936
0.0646067415730337,0.042652191814336535,0.03697829183927344
0.0660112359550562,0.042651547942949994,0.036978291839885075
0.0674157303370786,0.04265091222358052,0.036978291840584675
0.0688202247191011,0.042650288682127814,0.03697829184138453
0.0702247191011236,0.04264968154884645,0.03697829184229858
0.0716292134831461,0.04264909525143733,0.03697829184334264
0.0730337078651685,0.04264853440746759,0.03697829184453474
0.074438202247191,0.042648003816130056,0.036978291845895156
0.0758426966292135,0.042647508449348746,0.036978291847447005
0.0772471910112359,0.04264705344223506,0.036978291849216395
0.0786516853932584,0.04264664408289328,0.03697829185123293
0.0800561797752809,0.04264628580157284,0.03697829185353006
0.0814606741573034,0.04264598415915856,0.03697829185614568
0.0828651685393258,0.0426457448349895,0.036978291859122575
0.0842696629213483,0.04264557361399254,0.03697829186250912
0.0856741573033708,0.04264547637311453,0.036978291866359925
0.0870786516853932,0.04264545906703639,0.03697829187073666
0.0884831460674157,0.04264552771314926,0.036978291875708884
0.0898876404494382,0.04264568837577445,0.03697829188135506
0.0912921348314607,0.04264594714960766,0.03697829188776364
0.0926966292134831,0.04264631014236972,0.036978291895034245
0.0941011235955056,0.042646783456648206,0.0369782919032791
0.0955056179775281,0.04264737317091663,0.03697829191262451
0.0969101123595505,0.042648085319722064,0.036978291923212565
0.098314606741573,0.042648925873036675,0.03697829193520305
0.0997191011235955,0.04264990071477363,0.03697829194877556
0.101123595505618,0.042651015620475234,0.03697829196413186
0.1025280898876404,0.04265227623418736,0.03697829198149844
0.1039325842696629,0.04265368804454247,0.0369782920011296
0.1053370786516854,0.04265525636008318,0.03697829202331052
0.10674157303370779,0.04265698628386549,0.036978292048360964
0.1081460674157303,0.042658882687393276,0.03697829207663935
0.1095505617977528,0.04266095018394352,0.03697829210854708
0.1109550561797753,0.04266319310135416,0.03697829214453354
0.1123595505617977,0.042665615454356126,0.03697829218510172
0.1137640449438202,0.04266822091654287,0.036978292230814114
0.1151685393258427,0.04267101279208084,0.0369782922822996
0.1165730337078652,0.042673993987276115,0.0369782923402609
0.1179775280898876,0.042677166982121824,0.036978292405482824
0.1193820224719101,0.042680533801961955,0.03697829247884146
0.1207865168539326,0.042684095989416325,0.03697829256131436
0.122191011235955,0.04268785457672009,0.03697829265399169
0.1235955056179775,0.04269181005863997,0.036978292758088636
0.125,0.04269596236613582,0.03697829287495898
0.1264044943820225,0.042700310840942814,0.03697829300611043
0.1278089887640449,0.042704854211254265,0.03697829315322095
0.1292134831460674,0.04270959056868908,0.03697829331815736
0.1306179775280899,0.04271451734673038,0.036978293502995356
0.1320224719101123,0.04271963130082257,0.036978293710041917
0.1334269662921348,0.042724928490314604,0.036978293941859655
0.1348314606741573,0.04273040426243466,0.03697829420129387
0.1362359550561798,0.04273605323847842,0.036978294491502105
0.1376404494382022,0.04274186930238875,0.03697829481598664
0.1390449438202247,0.0427478455918974,0.03697829517863032
0.1404494382022472,0.04275397449239227,0.036978295583735665
0.1418539325842696,0.042760247633663734,0.03697829603606792
0.1432584269662921,0.04276665588967344,0.03697829654090224
0.1446629213483146,0.042773189381475944,0.03697829710407519
0.1460674157303371,0.04277983748341043,0.03697829773204154
0.1474719101123595,0.042786588832665125,0.036978298431935924
0.148876404494382,0.042793431342300146,0.036978299211640725
0.1502808988764045,0.04280035221779883,0.03697830007985998
0.151685393258427,0.042807337977198004,0.03697830104620024
0.1530898876404494,0.04281437447483021,0.03697830212125895
0.1544943820224719,0.04282144692869069,0.03697830331672068
0.1558988764044944,0.04282853995142173,0.036978304645462236
0.1573033707865168,0.04283563758488737,0.03697830612166725
0.1587078651685393,0.042842723338289826,0.03697830776095088
0.1601123595505618,0.04284978022975894,0.03697830958049573
0.1615168539325843,0.04285679083132497,0.03697831159919962
0.1629213483146067,0.04286373731716469,0.03697831383783633
0.1643258426966292,0.04287060151499062,0.036978316319230334
0.1657303370786517,0.042877364960434046,0.0369783190684466
0.1671348314606741,0.04288400895425312,0.03697832211299657
0.1685393258426966,0.04289051462217991,0.03697832548306166
0.1699438202247191,0.04289686297720291,0.036978329211735626
0.1713483146067416,0.04290303498406582,0.036978333335287154
0.172752808988764,0.0429090116257488,0.03697833789344431
0.1741573033707865,0.04291477397168443,0.03697834292970231
0.175561797752809,0.04292030324744975,0.036978348491656536
0.1769662921348314,0.04292558090566418,0.036978354631362446
0.1783707865168539,0.04293058869781489,0.036978361405724455
0.1797752808988764,0.04293530874672362,0.03697836887691585
0.1811797752808989,0.042939723619363324,0.03697837711283182
0.1825842696629213,0.04294381639972903,0.03697838618757801
0.1839887640449438,0.04294757076146449,0.036978396181997164
0.1853932584269663,0.04295097103994648,0.03697840718423619
0.1867977528089887,0.04295400230352797,0.03697841929035661
0.1882022471910112,0.04295665042364528,0.03697843260499124
0.1896067415730337,0.04295890214349695,0.03697844724205014
0.1910112359550562,0.042960745145008444,0.03697846332547902
0.1924157303370786,0.0429621681138028,0.036978480990073545
0.1938202247191011,0.0429631608019053,0.03697850038235305
0.1952247191011236,0.04296371408791967,0.036978521661497524
0.196629213483146,0.04296382003442318,0.036978545000351505
0.1980337078651685,0.04296347194233855,0.036978570586499324
0.199438202247191,0.042962664402053596,0.036978598623415834
0.2008426966292135,0.042961393341070374,0.03697862933169703
0.2022471910112359,0.04295965606797991,0.03697866295037547
0.2036516853932584,0.04295745131257135,0.03697869973832523
0.2050561797752809,0.04295477926189833,0.03697873997576156
0.2064606741573034,0.042951641592138975,0.036978783965840555
0.2078651685393258,0.04294804149610041,0.03697883203636427
0.2092696629213483,0.04294398370623185,0.0369788845415972
0.2106741573033708,0.04293947451302518,0.03697894186419988
0.2120786516853932,0.042934521778694466,0.03697900441728579
0.2134831460674157,0.0429291349460398,0.036979072646608074
0.2148876404494382,0.0429233250424141,0.03697914703288235
0.2162921348314607,0.042917104678723214,0.03697922809425266
0.2176966292134831,0.04291048804340281,0.03697931638890736
0.2191011235955056,0.04290349089132652,0.036979412517852195
0.2205056179775281,0.042896130527611744,0.03697951712784779
0.2219101123595505,0.04288842578629949,0.036979630914519106
0.223314606741573,0.042880397003896016,0.036979754625644706
0.2247191011235955,0.042872065987772594,0.03697988906463346
0.226123595505618,0.042863455979430656,0.036980035094196756
0.2275280898876404,0.04285459161264734,0.03698019364022435
0.2289325842696629,0.04284549886652627,0.0369803656958722
0.2303370786516854,0.0428362050134862,0.03698055232587029
0.2317415730337078,0.042826738562228635,0.03698075467105931
0.2331460674157303,0.04281712919573368,0.03698097395316426
0.2345505617977528,0.042807407704341265,0.03698121147981375
0.2359550561797753,0.042797605913982774,0.03698146864981348
0.2373595505617977,0.04278775660963598,0.036981746958682296
0.2387640449438202,0.04277789345408441,0.036982048004459415
0.2401685393258427,0.04276805090207008,0.036982373493791285
0.2415730337078652,0.042758264109936946,0.03698272524830609
0.2429775280898876,0.042748568840871325,0.03698310521128456
0.2443820224719101,0.042739001365853596,0.03698351545463458
0.2457865168539326,0.042729598360445556,0.036983958186177834
0.247191011235955,0.04272039679754648,0.03698443575725568
0.2485955056179775,0.042711433836261886,0.0369849506706619
0.25,0.042702746707038254,0.03698550558890885
0.2514044943820225,0.04269437259322884,0.0369861033428341
0.2528089887640449,0.04268634850926644,0.036986746940553275
0.2542134831460674,0.04267871117563102,0.03698743957676511
0.2556179775280899,0.04267149689081269,0.03698818464241389
0.2570224719101123,0.04266474140048312,0.03698898573471387
0.2584269662921348,0.04265847976410214,0.03698984666753974
0.2598314606741573,0.04265274621920014,0.03699077148218694
0.2612359550561798,0.04264757404359174,0.036991764458503926
0.2626404494382022,0.042642995415790745,0.036992830126399014
0.2640449438202247,0.04263904127391278,0.03699397327772278
0.2654494382022472,0.04263574117336717,0.03699519897852639
0.2668539325842696,0.04263312314365738,0.03699651258169564
0.2682584269662921,0.04263121354462567,0.03699791973995899
0.2696629213483146,0.04263003692249567,0.036999426419267685
0.2710674157303371,0.042629615866084554,0.0370010389125444
0.2724719101123595,0.04262997086357519,0.037002763853796146
0.273876404494382,0.04263112016025753,0.03700460823258608
0.2752808988764045,0.04263307961766749,0.037006579408857834
0.2766853932584269,0.042635862574571776,0.03700868512810466
0.2780898876404494,0.04263947971026632,0.03701093353687476
0.2794943820224719,0.042643938910676256,0.03701333319860312
0.2808988764044944,0.04264924513776558,0.03701589310975861
0.2823033707865168,0.042655400302784016,0.037018622716294386
0.2837078651685393,0.04266240314389911,0.03702153193038834
0.2851123595505618,0.042670249108780686,0.03702463114745915
0.2865168539325842,0.04267893024272361,0.037027931263442324
0.2879213483146067,0.04268843508291382,0.03703144369230962
0.2893258426966292,0.04269874855945894,0.037035180383814384
0.2907303370786517,0.04270985190382228,0.037039153841443635
0.2921348314606741,0.042721722565312814,0.037043377140557616
0.2935393258426966,0.04273433413629735,0.0370478639466959
0.2949438202247191,0.04274765628681268,0.03705262853402878
0.2963483146067416,0.04276165470926313,0.037057685803931366
0.297752808988764,0.04277629107389616,0.03706305130365787
0.2991573033707865,0.042791522995750564,0.03706874124509203
0.300561797752809,0.04280730401377193,0.037074772523549876
0.3019662921348314,0.04282358358278454,0.03708116273661024
0.3033707865168539,0.042840307079000536,0.03708793020294821
0.3047752808988764,0.042857415819732514,0.03709509398114669
0.3061797752808989,0.04287484709795694,0.03710267388846083
0.3075842696629213,0.04289253423235023,0.03711069051951086
0.3089887640449438,0.042910406633388166,0.037119165264878344
0.3103932584269663,0.04292838988606136,0.037128120329581904
0.3117977528089887,0.04294640584971449,0.037137578751408565
0.3132022471910112,0.04296437277546476,0.03714756441907812
0.3146067415730337,0.04298220544159478,0.037158102090218297
0.3160112359550562,0.04299981530724777,0.037169217409129755
0.3174157303370786,0.0430171106846768,0.0371809369243215
0.3188202247191011,0.04303399693021636,0.0371932881057982
0.3202247191011236,0.04305037665405196,0.03720629936208293
0.321629213483146,0.043066149948764634,0.03722000005696027
0.3230337078651685,0.04308121463651968,0.037234420525927056
0.324438202247191,0.04309546653465353,0.03724959209233973
0.3258426966292135,0.043108799739293595,0.03726554708324996
0.3272471910112359,0.043121106926515954,0.03728231884492228
0.3286516853932584,0.04313227967041616,0.03729994175803049
0.3300561797752809,0.04314220877732973,0.037318451252531894
0.3314606741573034,0.04315078463530034,0.0373378838222217
0.3328651685393258,0.04315789757775204,0.03735827703897288
0.3342696629213483,0.04316343826017887,0.03737966956666973
0.3356741573033708,0.04316729804852542,0.03740210117484704
0.3370786516853932,0.04316936941779218,0.037425612752049815
0.3384831460674157,0.04316954635926626,0.03745024631893209
0.3398876404494382,0.04316772479464917,0.03747604504111709
0.3412921348314607,0.04316380299523356,0.03750305324184442
0.3426966292134831,0.04315768200416998,0.03753131641443368
0.3441011235955056,0.04314926605976615,0.0375608812345977
0.3455056179775281,0.04313846301767472,0.037591795572642195
0.3469101123595505,0.04312518476975566,0.037624108505592814
0.348314606741573,0.04310934765734502,0.03765787032929339
0.3497191011235955,0.04309087287662544,0.037693132570524215
0.351123595505618,0.04306968687377804,0.037729947999191674
0.3525280898876404,0.04304572172759809,0.037768370640645
0.3539325842696629,0.043018915517282694,0.03780845578817933
0.3553370786516854,0.04298921267314513,0.03785026001578758
0.3567415730337078,0.042956564308079835,0.037893841191227365
0.3581460674157303,0.04292092852769232,0.03793925848947264
0.3595505617977528,0.04288227071712229,0.03798657240662265
0.3609550561797753,0.04284056380272063,0.03803584477434444
0.3623595505617977,0.04279578848689644,0.0380871387749279
0.3637640449438202,0.04274793345462125,0.038140518957035525
0.3651685393258427,0.04269699555026941,0.038196051252231536
0.3665730337078651,0.04264297992367724,0.03825380299237847
0.3679775280898876,0.04258590014452248,0.038313842927991074
0.3693820224719101,0.0425257782843552,0.03837624124764043
0.3707865168539326,0.042462644965847805,0.03844106959850342
0.372191011235955,0.04239653937907548,0.03850840110815489
0.3735955056179775,0.04232750926488343,0.038578310407702036
0.375,0.04225561086564293,0.038650873656362515
0.3764044943820224,0.04218090884394162,0.03872616856758996
0.3778089887640449,0.04210347616998832,0.038804274436852144
0.3792134831460674,0.0420233939787432,0.03888527217116908
0.3806179775280899,0.04194075139799948,0.038969244320519916
0.3820224719101123,0.041855645348847476,0.039056275111229416
0.3834269662921348,0.041768180320140194,0.0391464504814461
0.3848314606741573,0.041678468118749305,0.03923985811882626
0.3862359550561798,0.04158662759755284,0.03933658750053926
0.3876404494382022,0.04149278436322598,0.039436729935711595
0.3890449438202247,0.04139707046601649,0.039540378610428493
0.3904494382022472,0.04129962407377347,0.03964762863541422
0.3918539325842696,0.041200589132562554,0.0397585770965134
0.3932584269662921,0.04110011501624342,0.03987332310809838
0.3946629213483146,0.040998356167405124,0.03999196786952899
0.3960674157303371,0.04089547173205382,0.040114614724794107
0.3974719101123595,0.04079162519042375,0.040241369225466284
0.398876404494382,0.04068698398624187,0.04037233919710358
0.4002808988764045,0.04058171915671464,0.040507634809235304
0.4016853932584269,0.04047600496542909,0.04064736864907227
0.4030898876404494,0.040370018540267276,0.04079165579908426
0.4044943820224719,0.04026393951832746,0.04094061391859235
0.4058988764044944,0.040157949699728204,0.0410943633295267
0.4073033707865168,0.04005223271204384,0.041253027106505795
0.4087078651685393,0.03994697368698556,0.041416731171396576
0.4101123595505618,0.03984235895080167,0.041585604392521174
0.4115168539325842,0.039738575729725736,0.04175977868868101
0.4129213483146067,0.03963581187165484,0.04193938913817477
0.4143258426966292,0.03953425558509363,0.0421245740929937
0.4157303370786517,0.03943409519625287,0.042315475298384475
0.4171348314606741,0.039335518925048975,0.04251223801797732
0.4185393258426966,0.039238714680610874,0.04271501116468535
0.4199438202247191,0.03914386987676752,0.04292394743758942
0.4213483146067416,0.03905117126785987,0.043139203465032604
0.422752808988764,0.03896080480510206,0.04336093995415792
0.4241573033707865,0.03887295551360227,0.04358932184713381
0.425561797752809,0.03878780739004973,0.04382451848432309
0.4269662921348314,0.038705543320978336,0.044066703774663436
0.4283707865168539,0.03862634502143138,0.0443160563735401
0.4297752808988764,0.03855039299377358,0.04457275986844556
0.4311797752808989,0.038477866506330186,0.04483700297273515
0.4325842696629213,0.03840894359147322,0.04510897972780347
0.4339887640449438,0.03834380106272669,0.0453888897140228
0.4353932584269663,0.038282614550421916,0.04567693827080179
0.4367977528089887,0.03822555855540295,0.045973336726142004
0.4382022471910112,0.03817280652025862,0.046278302636088835
0.4396067415730337,0.0381245309175435,0.046592060034494086
0.4410112359550562,0.038080903354441656,0.04691483969353006
0.4424157303370786,0.03804209469332711,0.047246879395417336
0.4438202247191011,0.03800827518768136,0.047588424215854144
0.4452247191011236,0.03797961463284024,0.047939726819659606
0.446629213483146,0.037956282531060606,0.048301047769172295
0.4480337078651685,0.03793844827042042,0.048672655845973405
0.449438202247191,0.037926281317094156,0.04905482838653457
0.4508426966292135,0.03791995142057644,0.049447851632423385
0.4522471910112359,0.03791962883146407,0.0498520210957331
0.4536516853932584,0.037925484531444904,0.05026764194043944
0.4550561797752809,0.03793769047518498,0.05069502938042554
0.4564606741573033,0.03795641984384978,0.051134509094956246
0.4578651685393258,0.037981847310043504,0.05158641766242587
0.4592696629213483,0.03801414931399897,0.052051103013247516
0.4606741573033708,0.038053504350902476,0.052528924902800846
0.4620786516853932,0.03810009326929067,0.05302025540540419
0.4634831460674157,0.038154099580510505,0.05352547943033076
0.4648876404494382,0.03821570977928912,0.05404499526094351
0.4662921348314606,0.038285113675517166,0.0545792151180843
0.4676966292134831,0.038362504737406274,0.05512856574891371
0.4691011235955056,0.03844808044624082,0.05569348904246468
0.4705056179775281,0.03854204266300331,0.056274442673243975
0.4719101123595505,0.0386445980072131,0.056871900774287956
0.473314606741573,0.038755958248380684,0.057486354641158845
0.4747191011235955,0.03887634071054153,0.05811831346844919
0.476123595505618,0.03900596869039773,0.05876830512045143
0.4775280898876404,0.03914507188966077,0.059436876937741
0.4789325842696629,0.039293886862255156,0.06012459658152044
0.4803370786516854,0.03945265747711046,0.06083205291767543
0.4817415730337078,0.03962163539733912,0.061559856942605094
0.4831460674157303,0.0398010805766692,0.062308642753004496
0.4845505617977528,0.03999126177407407,0.06307906856190156
0.4859550561797753,0.040192457087618406,0.06387181776338242
0.4873595505617977,0.04040495450861699,0.06468760004857745
0.4887640449438202,0.040629052497285933,0.06552715257562879
0.4901685393258427,0.04086506058114898,0.06639124119651536
0.4915730337078651,0.04111329997755159,0.06728066174377939
0.4929775280898876,0.04137410424172607,0.06819624138037324
0.4943820224719101,0.04164781994194836,0.06913884001603228
0.4957865168539326,0.04193480736342777,0.0701093517937799
0.497191011235955,0.04223544124267711,0.07110870665037995
0.4985955056179775,0.04255011153422184,0.07213787195477692
0.5,0.04287922421162516,0.07319785422880133


==> SimRes/minimax_th_b0.5_sig0.1.csv <==
x,y,z
-0.5,0.06921758604526847,0.11017354252856539
-0.49859550561797755,0.06890146135562814,0.10910100315851745
-0.49719101123595505,0.06859477004584985,0.10804939836741467
-0.4957865168539326,0.06829733435886304,0.10701826763337344
-0.4943820224719101,0.06800898095524377,0.10600716251255586
-0.49297752808988765,0.06772954076359759,0.10501564628110763
-0.49157303370786515,0.06745884883529758,0.10404329358866236
-0.4901685393258427,0.06719674420342109,0.10308969012300744
-0.4887640449438202,0.06694306974573522,0.10215443228551924
-0.48735955056179775,0.06669767205158783,0.10123712687699135
-0.4859550561797753,0.06646040129256608,0.10033739079349245
-0.4845505617977528,0.06623111109679085,0.09945485073190556
-0.48314606741573035,0.0660096584267215,0.0985891429048124
-0.48174157303370785,0.06579590346035011,0.09773991276439878
-0.4803370786516854,0.06558970947567032,0.09690681473507066
-0.4789325842696629,0.06539094273831046,0.0960895119544794
-0.47752808988764045,0.0651994723922263,0.09528767602266883
-0.476123595505618,0.06501517035335298,0.09450098675906471
-0.4747191011235955,0.06483791120612095,0.09372913196703939
-0.47331460674157305,0.06466757210274439,0.09297180720579355
-0.47191011235955055,0.06450403266519646,0.09222871556930529
-0.4705056179775281,0.06434717488978797,0.09149956747210897
-0.4691011235955056,0.06419688305427255,0.09078408044167062
-0.46769662921348315,0.06405304362740331,0.09008197891714026
-0.4662921348314607,0.0639155451808714,0.08939299405426408
-0.4648876404494382,0.0637842783035599,0.08871686353625174
-0.46348314606741575,0.0636591355180505,0.08805333139039974
-0.46207865168539325,0.06354001119932379,0.08740214781027773
-0.4606741573033708,0.06342680149559832,0.08676306898329438
-0.4592696629213483,0.063319404251255,0.08613585692346341
-0.45786516853932585,0.0632177189317999,0.0855202793091991
-0.4564606741573034,0.06312164655081823,0.08491610932597403
-0.4550561797752809,0.06303108959887835,0.08432312551368103
-0.4536516853932584,0.062945951974346,0.08374111161854436
-0.45224719101123595,0.06286613891607261,0.08316985644943165
-0.4508426966292135,0.06279155693792403,0.08260915373842365
-0.449438202247191,0.06272211376511978,0.08205880200550379
-0.44803370786516855,0.0626577182723543,0.08151860442723381
-0.44662921348314605,0.0625982804236754,0.08098836870928793
-0.4452247191011236,0.0625437112140977,0.08046790696272031
-0.4438202247191011,0.06249392261293019,0.07995703558384752
-0.44241573033707865,0.06244882750880127,0.07945557513763044
-0.4410112359550562,0.06240833965636544,0.07896335024444334
-0.4396067415730337,0.06237237362467886,0.07848018947012442
-0.43820224719101125,0.06234084474723309,0.07800592521920308
-0.43679775280898875,0.06231366907363836,0.0775403936312045
-0.4353932584269663,0.06229076332294961,0.07708343447993515
-0.4339887640449438,0.06227204483863081,0.07663489107565571
-0.43258426966292135,0.06225743154515463,0.07619461017005286
-0.4311797752808989,0.062246841906236534,0.07576244186392146
-0.4297752808988764,0.06224019488470365,0.07533823951747587
-0.42837078651685395,0.062237409904000944,0.07492185966320707
-0.42696629213483145,0.062238406811337924,0.07451316192121028
-0.425561797752809,0.06224310584248141,0.07411200891690604
-0.4241573033707865,0.0622514275882001,0.07371826620108332
-0.42275280898876405,0.062263292962368606,0.0733318021721941
-0.4213483146067416,0.0622786231717397,0.07295248800083175
-0.4199438202247191,0.06229733968739338,0.07258019755632904
-0.4185393258426966,0.06231936421787376,0.07221480733541065
-0.41713483146067415,0.06234461868402401,0.07185619639284208
-0.4157303370786517,0.06237302519553098,0.07150424627401378
-0.4143258426966292,0.0624045060291912,0.07115884094940528
-0.41292134831460675,0.06243898360891005,0.07081986675087448
-0.4115168539325843,0.06247638048744708,0.07048721230971842
-0.4101123595505618,0.06251661932991798,0.07016076849645539
-0.4087078651685393,0.06255962289906726,0.0698404283622786
-0.40730337078651685,0.06260531404232096,0.06952608708213419
-0.4058988764044944,0.06265361568063232,0.06921764189937676
-0.4044943820224719,0.06270445079913012,0.06891499207195938
-0.40308988764044945,0.06275774243957889,0.06861803882011393
-0.401685393258427,0.06281341369466055,0.06832668527548093
-0.4002808988764045,0.06287138770408425,0.06804083643164863
-0.398876404494382,0.0629315876525308,0.06776039909606306
-0.39747191011235955,0.06299393676943658,0.06748528184327089
-0.3960674157303371,0.0630583583306194,0.06721539496945964
-0.3946629213483146,0.06312477566174801,0.06695065044826021
-0.39325842696629215,0.06319311214365413,0.06669096188777761
-0.39185393258426965,0.06326329121948362,0.06643624448881764
-0.3904494382022472,0.06333523640368217,0.06618641500427751
-0.3890449438202247,0.06340887129280667,0.06594139169967064
-0.38764044943820225,0.06348411957815221,0.0657010943147551
-0.3862359550561798,0.06356090506018097,0.06546544402623772
-0.3848314606741573,0.06363915166473642,0.06523436341152639
-0.38342696629213485,0.06371878346102339,0.06500777641350312
-0.38202247191011235,0.0637997246813309,0.0647856083062924
-0.3806179775280899,0.06388189974247101,0.06456778566199971
-0.3792134831460674,0.06396523326890453,0.06435423631839558
-0.37780898876404495,0.06404965011751901,0.06414488934752213
-0.3764044943820225,0.06413507540402198,0.06393967502519846
-0.375,0.06422143453090842,0.0637385248014035
-0.3735955056179775,0.06430865321695643,0.06354137127151449
-0.37219101123595505,0.0643966575282023,0.06334814814837983
-0.3707865168539326,0.06448537391034175,0.0631587902352068
-0.3693820224719101,0.06457472922249867,0.06297323339924377
-0.36797752808988765,0.0646646507723017,0.06279141454623818
-0.3665730337078652,0.06475506635220056,0.06261327159565132
-0.3651685393258427,0.06484590427695396,0.06243874345661237
-0.3637640449438202,0.064937093422214,0.06226777000459327
-0.36235955056179775,0.06502856326412979,0.062100292058787795
-0.3609550561797753,0.06512024391988726,0.06193625136017845
-0.3595505617977528,0.06521206618910055,0.061775590550273575
-0.35814606741573035,0.06530396159596392,0.06161825315050027
-0.3567415730337079,0.06539586243207225,0.0614641835422364
-0.3553370786516854,0.06548770179981223,0.061313326947467446
-0.3539325842696629,0.06557941365622515,0.06116562941005237
-0.35252808988764045,0.06567093285723785,0.061021037777584865
-0.351123595505618,0.065762195202156,0.06087949968383511
-0.3497191011235955,0.06585313747831087,0.06074096353175845
-0.34831460674157305,0.06594369750574934,0.060605378477057346
-0.3469101123595506,0.06603381418185424,0.06047269441228282
-0.3455056179775281,0.06612342752577947,0.060342861951462934
-0.3441011235955056,0.06621247872258507,0.06021583241524424
-0.34269662921348315,0.06630091016695462,0.06009155781653498
-0.3412921348314607,0.06638866550637658,0.05996999084663621
-0.3398876404494382,0.0664756896836722,0.05985108486184917
-0.3384831460674157,0.06656192897875157,0.05973479387054691
-0.33707865168539325,0.0666473310494796,0.05962107252069761
-0.3356741573033708,0.06673184497153548,0.05950987608782876
-0.3342696629213483,0.06681542127714969,0.05940116046341909
-0.33286516853932585,0.0668980119926044,0.05929488214370886
-0.3314606741573034,0.06697957067438551,0.05919099821891486
-0.3300561797752809,0.06706005244387636,0.059089466362841084
-0.3286516853932584,0.06713941402048651,0.05899024482287219
-0.32724719101123595,0.06721761375311316,0.05889329241033972
-0.3258426966292135,0.0672946116498336,0.05879856849125072
-0.324438202247191,0.067370369405735,0.05870603297736666
-0.32303370786516855,0.06744485042879014,0.05861564631762313
-0.3216292134831461,0.06751801986369142,0.058527369489879466
-0.3202247191011236,0.06758984461356451,0.05844116399298789
-0.3188202247191011,0.06766029335948416,0.05835699183917192
-0.31741573033707865,0.06772933657772429,0.05827481554670375
-0.3160112359550562,0.06779694655467769,0.05819459813287039
-0.3146067415730337,0.06786309739938953,0.05811630310721911
-0.31320224719101125,0.06792776505365393,0.05803989446507127
-0.3117977528089888,0.06799092729963072,0.0579653366812959
-0.3103932584269663,0.06805256376494612,0.057892594704332466
-0.3089887640449438,0.06811265592524844,0.05782163395045319
-0.30758426966292135,0.06817118710419794,0.05775242029825612
-0.3061797752808989,0.06822814247087648,0.05768492008337878
-0.3047752808988764,0.06828350903461104,0.0576191000934234
-0.30337078651685395,0.06833727563721208,0.05755492756308479
-0.3019662921348315,0.06838943294263647,0.0574923701694707
-0.300561797752809,0.06843997342409078,0.05743139602760748
-0.2991573033707865,0.06848889134859955,0.05737197368612021
-0.29775280898876405,0.06853618275906981,0.057314072123079984
-0.2963483146067416,0.06858184545389087,0.05725766074200912
-0.2949438202247191,0.06862587896411503,0.057202709368035586
-0.2935393258426966,0.06866828452827232,0.057149188244189075
-0.29213483146067415,0.06870906506487859,0.05709706802782956
-0.2907303370786517,0.06874822514270326,0.057046319787200914
-0.2893258426966292,0.0687857709488681,0.05699691499810139
-0.28792134831460675,0.06882171025485627,0.056948825540663224
-0.2865168539325843,0.0688560523805136,0.05690202369623366
-0.2851123595505618,0.06888880815613223,0.05685648214434984
-0.2837078651685393,0.06891998988270874,0.05681217395980082
-0.28230337078651685,0.06894961129047572,0.05676907260976873
-0.2808988764044944,0.06897768749580793,0.05672715195104272
-0.2794943820224719,0.06900423495660857,0.05668638622729858
-0.27808988764044945,0.0690292714262847,0.05664675006643784
-0.276685393258427,0.06905281590642244,0.05660821847797929
-0.2752808988764045,0.06907488859827633,0.05657076685049747
-0.273876404494382,0.06909551085318773,0.05653437094910133
-0.27247191011235955,0.06911470512204913,0.05649900691294804
-0.2710674157303371,0.06913249490393299,0.05646465125278525
-0.2696629213483146,0.06914890469400212,0.056431280848517784
-0.26825842696629215,0.06916395993082174,0.05639887294679219
-0.2668539325842697,0.06917768694318997,0.056367405158595084
-0.2654494382022472,0.06919011289660519,0.05633685545685989
-0.2640449438202247,0.06920126573948575,0.05630720217407803
-0.26264044943820225,0.06921117414925816,0.05627842399990943
-0.2612359550561798,0.06921986747842523,0.05625049997878889
-0.2598314606741573,0.06922737570072621,0.05622340950752412
-0.25842696629213485,0.06923372935749621,0.056197132332881615
-0.2570224719101124,0.06923895950433111,0.05617164854915711
-0.2556179775280899,0.06924309765815972,0.05614693859572716
-0.2542134831460674,0.06924617574482185,0.05612298325457917
-0.25280898876404495,0.06924822604724785,0.05609976364781642
-0.2514044943820225,0.06924928115433077,0.05607726123513619
-0.25,0.06924937391057796,0.05605545781127794
-0.24859550561797755,0.06924853736662555,0.056034335503440134
-0.24719101123595505,0.06924680473069376,0.0560138767686627
-0.2457865168539326,0.06924420932105717,0.05599406439117446
-0.2443820224719101,0.06924078451959917,0.05597488147970334
-0.24297752808988765,0.06923656372651489,0.05595631146474819
-0.2415730337078652,0.0692315803162223,0.055938338095810766
-0.2401685393258427,0.06922586759453621,0.05592094543858783
-0.23876404494382025,0.06921945875715486,0.05590411787212149
-0.23735955056179775,0.06921238684950454,0.05588784008590776
-0.2359550561797753,0.06920468472798094,0.05587209707696297
-0.2345505617977528,0.06919638502262426,0.05585687414684808
-0.23314606741573035,0.06918752010125688,0.05584215689864994
-0.23174157303370785,0.06917812203510983,0.05582793123392065
-0.2303370786516854,0.069168222565959,0.05581418334957486
-0.22893258426966295,0.06915785307478739,0.05580089973474504
-0.22752808988764045,0.06914704455198528,0.05578806716759643
-0.226123595505618,0.06913582756909613,0.055775672712101175
-0.2247191011235955,0.06912423225211131,0.0557637037147734
-0.22331460674157305,0.06911228825631324,0.05575214780136551
-0.22191011235955055,0.06910002474266269,0.05574099287352787
-0.2205056179775281,0.06908747035572103,0.05573022710543164
-0.2191011235955056,0.06907465320309678,0.0557198389403577
-0.21769662921348315,0.06906160083640059,0.055709817087251895
-0.2162921348314607,0.06904834023369012,0.05570015051724876
-0.2148876404494382,0.06903489778338401,0.05569082846016517
-0.21348314606741575,0.06902129926961972,0.05568184040096591
-0.21207865168539325,0.06900756985902937,0.05567317607620225
-0.2106741573033708,0.06899373408890333,0.0556648254704264
-0.2092696629213483,0.06897981585671033,0.05565677881258315
-0.20786516853932585,0.06896583841094021,0.05564902657238022
-0.2064606741573034,0.06895182434323383,0.055641559456640885
-0.2050561797752809,0.06893779558176251,0.05563436840563901
-0.20365168539325845,0.06892377338581866,0.05562744458942015
-0.20224719101123595,0.06890977834157681,0.0556207794041102
-0.2008426966292135,0.06889583035898422,0.05561436446821356
-0.199438202247191,0.06888194866973862,0.055608191618903464
-0.19803370786516855,0.06886815182630966,0.05560225290830639
-0.1966292134831461,0.06885445770196097,0.05559654059978297
-0.1952247191011236,0.06884088349172793,0.05559104716420691
-0.19382022471910115,0.0688274457143071,0.055585765276245445
-0.19241573033707865,0.06881416021481214,0.05558068781064179
-0.1910112359550562,0.06880104216835208,0.055575807838503535
-0.1896067415730337,0.06878810608438649,0.055571118623597336
-0.18820224719101125,0.06877536581181387,0.05556661361865384
-0.18679775280898875,0.06876283454474903,0.05556228646168326
-0.1853932584269663,0.06875052482894535,0.05555813097230492
-0.18398876404494385,0.06873844856881994,0.05555414114809188
-0.18258426966292135,0.06872661703503855,0.05555031116093371
-0.1811797752808989,0.06871504087261936,0.0555466353534177
-0.1797752808988764,0.0687037301095146,0.05554310823523231
-0.17837078651685395,0.06869269416563077,0.055539724479593156
-0.17696629213483145,0.0686819418622488,0.0555364789196942
-0.175561797752809,0.06867148143180642,0.05553336654518562
-0.1741573033707865,0.06866132052800675,0.05553038249867986
-0.17275280898876405,0.06865146623621826,0.05552752207228787
-0.1713483146067416,0.06864192508413167,0.055524780704186726
-0.1699438202247191,0.06863270305264223,0.05552215397522032
-0.16853932584269665,0.06862380558692535,0.05551963760553456
-0.16713483146067415,0.068615237607677,0.05551722745124848
-0.1657303370786517,0.06860700352248959,0.05551491950116221
-0.1643258426966292,0.06859910723733732,0.05551270987350362
-0.16292134831460675,0.06859155216814493,0.05551059481271454
-0.1615168539325843,0.06858434125241655,0.05550857068627734
-0.1601123595505618,0.06857747696090186,0.05550663398158342
-0.15870786516853935,0.06857096130927855,0.055504781302844565
-0.15730337078651685,0.06856479586983136,0.0555030093680473
-0.1558988764044944,0.06855898178311008,0.055501315005952304
-0.1544943820224719,0.06855351976954913,0.055499695153138594
-0.15308988764044945,0.06854841014103356,0.05549814685109366
-0.151685393258427,0.06854365281239769,0.05549666724335027
-0.1502808988764045,0.06853924731284336,0.05549525357267017
-0.14887640449438205,0.06853519279726641,0.055493903178275523
-0.14747191011235955,0.0685314880574815,0.05549261349312829
-0.1460674157303371,0.06852813153333584,0.05549138204125823
-0.1446629213483146,0.06852512132370453,0.05549020643513937
-0.14325842696629215,0.06852245519736025,0.055489084373115866
-0.14185393258426965,0.06852013060371212,0.05548801363687658
-0.1404494382022472,0.0685181446834089,0.05548699208897973
-0.13904494382022475,0.06851649427880262,0.05548601767042635
-0.13764044943820225,0.0685151759442702,0.055485088398283845
-0.1362359550561798,0.06851418595639103,0.05548420236335839
-0.1348314606741573,0.06851352032397888,0.055483357727917716
-0.13342696629213485,0.06851317479796845,0.055482552723462336
-0.13202247191011235,0.06851314488115604,0.055481785648546486
-0.1306179775280899,0.06851342583779535,0.05548105486664816
-0.1292134831460674,0.06851401270305009,0.05548035880408742
-0.12780898876404495,0.06851490029230475,0.055479695947993714
-0.1264044943820225,0.06851608321033589,0.05547906484432122
-0.125,0.06851755586034675,0.05547846409591178
-0.12359550561797755,0.06851931245286767,0.05547789236060564
-0.12219101123595505,0.06852134701452625,0.05547734834939892
-0.1207865168539326,0.06852365339668945,0.05547683082464769
-0.1193820224719101,0.06852622528398218,0.055476338598318346
-0.11797752808988765,0.06852905620268551,0.05547587053028304
-0.1165730337078652,0.06853213952901813,0.055475425526660876
-0.1151685393258427,0.06853546849730466,0.05547500253820269
-0.11376404494382025,0.06853903620803471,0.05547460055872048
-0.11235955056179775,0.06854283563581581,0.055474218623559494
-0.1109550561797753,0.068546859637224,0.055473855808113356
-0.1095505617977528,0.06855110095855464,0.055473511226381035
-0.10814606741573035,0.06855555224347756,0.055473184029565
-0.1067415730337079,0.0685602060405982,0.05547287340471035
-0.1053370786516854,0.06856505481092812,0.055472578573383474
-0.10393258426966295,0.06857009093526699,0.0554722987903904
-0.10252808988764045,0.06857530672149781,0.055472033342533505
-0.101123595505618,0.06858069441179755,0.0554717815474059
-0.0997191011235955,0.0685862461897641,0.055471542752223206
-0.09831460674157305,0.06859195418746131,0.05547131633269152
-0.09691011235955055,0.06859781049238195,0.05547110169191111
-0.0955056179775281,0.06860380715433004,0.05547089825931484
-0.09410112359550565,0.0686099361922217,0.05547070548964096
-0.09269662921348315,0.06861618960080505,0.055470522861939216
-0.0912921348314607,0.068622559357298,0.05547034987860948
-0.0898876404494382,0.06862903742794335,0.055470186064472495
-0.08848314606741575,0.06863561577448037,0.05547003096587161
-0.08707865168539325,0.06864228636053042,0.05546988414980514
-0.0856741573033708,0.06864904115789584,0.055469745203088255
-0.0842696629213483,0.06865587215276985,0.055469613731543785
-0.08286516853932585,0.06866277135185467,0.05546948935922162
-0.0814606741573034,0.06866973078838647,0.055469371727644955
-0.0800561797752809,0.06867674252806355,0.05546926049508407
-0.07865168539325845,0.06868379867487592,0.05546915533585558
-0.07724719101123595,0.0686908913768321,0.0554690559396475
-0.0758426966292135,0.0686980128315818,0.05546896201086884
-0.074438202247191,0.06870515529192998,0.05546887326802293
-0.07303370786516855,0.06871231107123997,0.055468789443104786
-0.0716292134831461,0.06871947254872225,0.0554687102810204
-0.0702247191011236,0.06872663217460594,0.05546863553902836
-0.06882022471910115,0.06873378247518977,0.055468564986203145
-0.06741573033707865,0.06874091605776975,0.055468498402918544
-0.0660112359550562,0.06874802561544037,0.05546843558035173
-0.0646067415730337,0.06875510393176718,0.05546837632000665
-0.06320224719101125,0.06876214388532742,0.05546832043325626
-0.061797752808988804,0.06876913845411715,0.05546826774090329
-0.0603932584269663,0.06877608071982168,0.0554682180727587
-0.05898876404494385,0.06878296387194871,0.055468171267237215
-0.05758426966292135,0.06878978121182126,0.05546812717096973
-0.0561797752808989,0.06879652615642971,0.055468085638431766
-0.0547752808988764,0.06880319224214158,0.05546804653158764
-0.05337078651685395,0.06880977312826857,0.05546800971954933
-0.05196629213483145,0.06881626260048979,0.05546797507825072
-0.050561797752809,0.0688226545741318,0.055467942490135126
-0.049157303370786554,0.06882894309730497,0.05546791184385723
-0.04775280898876405,0.06883512235389729,0.05546788303399765
-0.0463483146067416,0.06884118666642586,0.05546785596079079
-0.0449438202247191,0.06884713049874804,0.05546783052986452
-0.04353932584269665,0.0688529484586332,0.05546780665199238
-0.04213483146067415,0.06885863530019742,0.05546778424285684
-0.0407303370786517,0.06886418592620294,0.055467763222823874
-0.0393258426966292,0.0688695953902254,0.05546774351672846
-0.03792134831460675,0.06887485889869133,0.05546772505367029
-0.0365168539325843,0.06887997181278921,0.05546770776681966
-0.0351123595505618,0.06888492965025758,0.055467691593233164
-0.03370786516853935,0.06888972808705357,0.05546767647367856
-0.03230337078651685,0.06889436295890593,0.05546766235246908
-0.030898876404494402,0.06889883026275688,0.05546764917730635
-0.0294943820224719,0.06890312615809653,0.05546763689913182
-0.02808988764044945,0.06890724696819464,0.055467625471986595
-0.026685393258427004,0.06891118918123415,0.05546761485287927
-0.0252808988764045,0.06891494945135106,0.05546760500166127
-0.023876404494382053,0.06891852459958561,0.05546759588090995
-0.02247191011235955,0.06892191161474898,0.05546758745581917
-0.021067415730337102,0.06892510765421063,0.0554675796940965
-0.0196629213483146,0.06892811004461097,0.055467572565867734
-0.01825842696629215,0.06893091628250361,0.05546756604358777
-0.016853932584269704,0.06893352403493232,0.05546756010195848
-0.015449438202247201,0.0689359311399461,0.055467554717852516
-0.014044943820224753,0.06893813560705808,0.055467549870243577
-0.01264044943820225,0.06894013561765071,0.05546754554014281
-0.011235955056179803,0.06894192952533236,0.055467541710540816
-0.0098314606741573,0.06894351585624808,0.055467538366356116
-0.008426966292134852,0.06894489330934842,0.0554675354943888
-0.007022471910112349,0.06894606075661895,0.05546753308328007
-0.005617977528089901,0.06894701724327375,0.05546753112347727
-0.004213483146067454,0.06894776198791441,0.055467529607204635
-0.0028089887640449507,0.06894829438265786,0.05546752852843908
-0.001404494382022503,0.06894861399323352,0.05546752788289156
0.0,0.06894872055905182,0.05546752766799412
0.001404494382022503,0.06894861399324516,0.05546752788289156
0.002808988764044895,0.06894829438268119,0.05546752852843907
0.004213483146067398,0.06894776198794937,0.05546752960720467
0.005617977528089901,0.06894701724332038,0.05546753112347729
0.0070224719101122934,0.06894606075667725,0.05546753308328008
0.008426966292134797,0.06894489330941839,0.05546753549438879
0.0098314606741573,0.06894351585632971,0.055467538366356116
0.011235955056179803,0.06894192952542567,0.05546754171054081
0.012640449438202195,0.06894013561775571,0.05546754554014278
0.014044943820224698,0.0689381356071748,0.05546754987024359
0.015449438202247201,0.06893593114007451,0.055467554717852516
0.016853932584269593,0.06893352403507247,0.05546756010195848
0.018258426966292096,0.0689309162826555,0.05546756604358777
0.0196629213483146,0.06892811004477456,0.055467572565867734
0.021067415730337102,0.06892510765438599,0.05546757969409651
0.022471910112359494,0.06892191161493612,0.05546758745581917
0.023876404494381998,0.06891852459978451,0.05546759588090993
0.0252808988764045,0.06891494945156179,0.05546760500166126
0.026685393258427004,0.06891118918145668,0.05546761485287927
0.028089887640449396,0.06890724696842901,0.05546762547198663
0.0294943820224719,0.06890312615834275,0.0554676368991318
0.030898876404494402,0.06889883026301498,0.055467649177306316
0.032303370786516794,0.06889436295917588,0.05546766235246908
0.0337078651685393,0.06888972808733546,0.055467676473678534
0.0351123595505618,0.0688849296505514,0.055467691593233164
0.0365168539325843,0.06887997181309498,0.05546770776681968
0.037921348314606695,0.06887485889900904,0.05546772505367031
0.0393258426966292,0.0688695953905551,0.05546774351672846
0.0407303370786517,0.06886418592654465,0.055467763222823874
0.042134831460674094,0.06885863530055115,0.055467784242856866
0.0435393258426966,0.06885294845899897,0.055467806651992385
0.0449438202247191,0.06884713049912587,0.05546783052986454
0.0463483146067416,0.06884118666681578,0.05546785596079077
0.047752808988763995,0.0688351223542993,0.055467883033997654
0.0491573033707865,0.0688289430977191,0.05546791184385724
0.050561797752809,0.06882265457455806,0.05546794249013515
0.05196629213483139,0.06881626260092823,0.055467975078250735
0.053370786516853896,0.06880977312871918,0.05546800971954935
0.0547752808988764,0.06880319224260437,0.05546804653158763
0.0561797752808989,0.06879652615690471,0.05546808563843182
0.057584269662921295,0.06878978121230847,0.055468127170969724
0.0589887640449438,0.06878296387244817,0.055468171267237194
0.0603932584269663,0.06877608072033337,0.0554682180727587
0.061797752808988804,0.06876913845464108,0.0554682677409033
0.0632022471910112,0.06876214388586366,0.05546832043325628
0.0646067415730337,0.06875510393231568,0.055468376320006674
0.0660112359550562,0.06874802561600114,0.05546843558035175
0.0674157303370786,0.0687409160583428,0.05546849840291854
0.0688202247191011,0.06873378247577515,0.05546856498620316
0.0702247191011236,0.06872663217520361,0.05546863553902839
0.0716292134831461,0.06871947254933224,0.055468710281020364
0.0730337078651685,0.06871231107186225,0.055468789443104786
0.074438202247191,0.0687051552925646,0.05546887326802293
0.0758426966292135,0.06869801283222872,0.05546896201086882
0.0772471910112359,0.06869089137749133,0.055469055939647495
0.0786516853932584,0.06868379867554743,0.05546915533585558
0.0800561797752809,0.06867674252874736,0.05546926049508407
0.0814606741573034,0.06866973078908253,0.05546937172764497
0.0828651685393258,0.068662771352563,0.05546948935922162
0.0842696629213483,0.06865587215349044,0.055469613731543806
0.0856741573033708,0.06864904115862869,0.05546974520308823
0.0870786516853932,0.06864228636127544,0.05546988414980513
0.0884831460674157,0.06863561577523758,0.05547003096587161
0.0898876404494382,0.06862903742871275,0.055470186064472495
0.0912921348314607,0.06862255935807952,0.055470349878609514
0.0926966292134831,0.06861618960159871,0.05547052286193923
0.0941011235955056,0.06860993619302741,0.05547070548964098
0.0955056179775281,0.06860380715514781,0.0554708982593148
0.0969101123595505,0.06859781049321173,0.055471101691911114
0.098314606741573,0.06859195418830304,0.055471316332691506
0.0997191011235955,0.06858624619061778,0.055471542752223185
0.101123595505618,0.06858069441266307,0.05547178154740588
0.1025280898876404,0.06857530672237518,0.05547203334253349
0.1039325842696629,0.06857009093615611,0.055472298790390416
0.1053370786516854,0.06856505481182894,0.05547257857338346
0.10674157303370779,0.06856020604151064,0.05547287340471035
0.1081460674157303,0.0685555522444016,0.05547318402956503
0.1095505617977528,0.06855110095949021,0.055473511226381035
0.1109550561797753,0.06854685963817102,0.055473855808113356
0.1123595505617977,0.0685428356367742,0.055474218623559494
0.1137640449438202,0.06853903620900438,0.05547460055872048
0.1151685393258427,0.06853546849828555,0.0554750025382027
0.1165730337078652,0.06853213953001014,0.0554754255266609
0.1179775280898876,0.06852905620368857,0.05547587053028307
0.1193820224719101,0.06852622528499618,0.05547633859831834
0.1207865168539326,0.06852365339771428,0.05547683082464772
0.122191011235955,0.06852134701556184,0.05547734834939893
0.1235955056179775,0.06851931245391388,0.05547789236060566
0.125,0.06851755586140348,0.055478464095911784
0.1264044943820225,0.06851608321140305,0.05547906484432122
0.1278089887640449,0.06851490029338218,0.0554796959479937
0.1292134831460674,0.06851401270413769,0.05548035880408738
0.1306179775280899,0.06851342583889299,0.05548105486664816
0.1320224719101123,0.06851314488226361,0.055481785648546514
0.1334269662921348,0.0685131747990858,0.05548255272346234
0.1348314606741573,0.06851352032510584,0.05548335772791773
0.1362359550561798,0.06851418595752748,0.05548420236335841
0.1376404494382022,0.06851517594541598,0.055485088398283824
0.1390449438202247,0.06851649427995762,0.055486017670426394
0.1404494382022472,0.0685181446845729,0.05548699208897971
0.1418539325842696,0.06852013060488497,0.05548801363687659
0.1432584269662921,0.0685224551985418,0.055489084373115845
0.1446629213483146,0.0685251213248946,0.0554902064351394
0.1460674157303371,0.06852813153453427,0.05549138204125825
0.1474719101123595,0.0685314880586881,0.05549261349312831
0.148876404494382,0.068535192798481,0.055493903178275523
0.1502808988764045,0.0685392473140657,0.055495253572670177
0.151685393258427,0.06854365281362759,0.05549666724335029
0.1530898876404494,0.06854841014227084,0.05549814685109365
0.1544943820224719,0.06855351977079358,0.055499695153138594
0.1558988764044944,0.06855898178436148,0.05550131500595231
0.1573033707865168,0.06856479587108948,0.055503009368047286
0.1587078651685393,0.06857096131054319,0.055504781302844565
0.1601123595505618,0.0685774769621728,0.05550663398158343
0.1615168539325843,0.06858434125369353,0.05550857068627734
0.1629213483146067,0.0685915521694277,0.05551059481271455
0.1643258426966292,0.06859910723862567,0.05551270987350365
0.1657303370786517,0.06860700352378325,0.05551491950116218
0.1671348314606741,0.06861523760897567,0.05551722745124849
0.1685393258426966,0.06862380558822882,0.05551963760553457
0.1699438202247191,0.06863270305395024,0.05552215397522032
0.1713483146067416,0.06864192508544394,0.05552478070418672
0.172752808988764,0.06865146623753447,0.05552752207228786
0.1741573033707865,0.06866132052932666,0.05553038249867986
0.175561797752809,0.06867148143312972,0.055533366545185585
0.1769662921348314,0.06868194186357522,0.05553647891969418
0.1783707865168539,0.06869269416695997,0.05553972447959312
0.1797752808988764,0.0687037301108463,0.055543108235232314
0.1811797752808989,0.06871504087395325,0.0555466353534177
0.1825842696629213,0.06872661703637428,0.05555031116093371
0.1839887640449438,0.0687384485701572,0.05555414114809188
0.1853932584269663,0.06875052483028384,0.05555813097230491
0.1867977528089887,0.06876283454608839,0.05556228646168326
0.1882022471910112,0.06877536581315377,0.05556661361865386
0.1896067415730337,0.06878810608572654,0.05557111862359735
0.1910112359550562,0.06880104216969195,0.055575807838503515
0.1924157303370786,0.06881416021615148,0.055580687810641814
0.1938202247191011,0.06882744571564553,0.055585765276245445
0.1952247191011236,0.06884088349306512,0.05559104716420691
0.196629213483146,0.06885445770329651,0.05559654059978295
0.1980337078651685,0.06886815182764318,0.05560225290830642
0.199438202247191,0.06888194867106975,0.05560819161890346
0.2008426966292135,0.06889583036031252,0.05561436446821356
0.2022471910112359,0.0689097783429019,0.0556207794041102
0.2036516853932584,0.06892377338714015,0.055627444589420164
0.2050561797752809,0.06893779558308,0.05563436840563899
0.2064606741573034,0.06895182434454687,0.05564155945664089
0.2078651685393258,0.06896583841224843,0.05564902657238025
0.2092696629213483,0.06897981585801326,0.05565677881258315
0.2106741573033708,0.06899373409020056,0.05566482547042643
0.2120786516853932,0.06900756986032047,0.055673176076202216
0.2134831460674157,0.06902129927090424,0.05568184040096592
0.2148876404494382,0.06903489778466149,0.05569082846016519
0.2162921348314607,0.06904834023496013,0.05570015051724876
0.2176966292134831,0.06906160083766269,0.055709817087251895
0.2191011235955056,0.06907465320435047,0.05571983894035772
0.2205056179775281,0.06908747035696587,0.05573022710543165
0.2219101123595505,0.06910002474389823,0.055740992873527864
0.223314606741573,0.069112288257539,0.05575214780136553
0.2247191011235955,0.0691242322533268,0.055763703714773384
0.226123595505618,0.06913582757030086,0.05577567271210117
0.2275280898876404,0.06914704455317881,0.05578806716759641
0.2289325842696629,0.0691578530759692,0.05580089973474502
0.2303370786516854,0.06916822256712862,0.05581418334957485
0.2317415730337078,0.06917812203626678,0.05582793123392067
0.2331460674157303,0.06918752010240065,0.05584215689864993
0.2345505617977528,0.0691963850237543,0.05585687414684807
0.2359550561797753,0.06920468472909683,0.05587209707696297
0.2373595505617977,0.06921238685060575,0.05588784008590775
0.2387640449438202,0.06921945875824093,0.055904117872121524
0.2401685393258427,0.06922586759560653,0.05592094543858786
0.2415730337078652,0.06923158031727644,0.05593833809581075
0.2429775280898876,0.06923656372755235,0.05595631146474816
0.2443820224719101,0.06924078452061942,0.05597488147970334
0.2457865168539326,0.0692442093220597,0.055994064391174464
0.247191011235955,0.06924680473167806,0.0560138767686627
0.2485955056179775,0.06924853736759115,0.056034335503440155
0.25,0.06924937391152433,0.05605545781127797
0.2514044943820225,0.0692492811552574,0.05607726123513617
0.2528089887640449,0.06924822604815428,0.056099763647816436
0.2542134831460674,0.06924617574570752,0.056122983254579185
0.2556179775280899,0.06924309765902417,0.056146938595727176
0.2570224719101123,0.0692389595051738,0.05617164854915709
0.2584269662921348,0.06923372935831663,0.056197132332881636
0.2598314606741573,0.06922737570152396,0.05622340950752413
0.2612359550561798,0.0692198674791998,0.056250499978788865
0.2626404494382022,0.06921117415000903,0.056278423999909406
0.2640449438202247,0.06920126574021243,0.05630720217407804
0.2654494382022472,0.06919011289730724,0.05633685545685991
0.2668539325842696,0.06917768694386695,0.056367405158595056
0.2682584269662921,0.06916395993147315,0.056398872946792175
0.2696629213483146,0.06914890469462748,0.056431280848517784
0.2710674157303371,0.06913249490453187,0.05646465125278525
0.2724719101123595,0.06911470512262113,0.05649900691294802
0.273876404494382,0.06909551085373235,0.05653437094910136
0.2752808988764045,0.06907488859879317,0.05657076685049746
0.2766853932584269,0.06905281590691104,0.05660821847797929
0.2780898876404494,0.0690292714267447,0.05664675006643784
0.2794943820224719,0.06900423495703957,0.056686386227298595
0.2808988764044944,0.06897768749620953,0.05672715195104272
0.2823033707865168,0.06894961129084753,0.05676907260976874
0.2837078651685393,0.06891998988305037,0.05681217395980082
0.2851123595505618,0.06888880815644334,0.056856482144349824
0.2865168539325842,0.06885605238079384,0.05690202369623364
0.2879213483146067,0.06882171025510525,0.056948825540663224
0.2893258426966292,0.06878577094908557,0.05699691499810136
0.2907303370786517,0.06874822514288885,0.057046319787200865
0.2921348314606741,0.06870906506503204,0.05709706802782951
0.2935393258426966,0.06866828452839327,0.05714918824418906
0.2949438202247191,0.06862587896420322,0.057202709368035586
0.2963483146067416,0.06858184545394604,0.05725766074200912
0.297752808988764,0.06853618275909171,0.05731407212308
0.2991573033707865,0.06848889134858795,0.057371973686120195
0.300561797752809,0.06843997342404544,0.05743139602760747
0.3019662921348314,0.06838943294255717,0.0574923701694707
0.3033707865168539,0.06833727563709865,0.05755492756308476
0.3047752808988764,0.06828350903446326,0.05761910009342342
0.3061797752808989,0.06822814247069418,0.05768492008337878
0.3075842696629213,0.06817118710398097,0.05775242029825611
0.3089887640449438,0.06811265592499667,0.057821633950453206
0.3103932584269663,0.06805256376465943,0.057892594704332466
0.3117977528089887,0.067990927299309,0.05796533668129593
0.3132022471910112,0.06792776505329708,0.058039894465071254
0.3146067415730337,0.06786309739899744,0.0581163031072191
0.3160112359550562,0.06779694655425031,0.05819459813287042
0.3174157303370786,0.06772933657726156,0.05827481554670375
0.3188202247191011,0.06766029335898606,0.05835699183917195
0.3202247191011236,0.06758984461303101,0.058441163992987905
0.321629213483146,0.06751801986312253,0.05852736948987946
0.3230337078651685,0.06744485042818582,0.05861564631762313
0.324438202247191,0.06737036940509532,0.05870603297736668
0.3258426966292135,0.06729461164915856,0.058798568491250765
0.3272471910112359,0.06721761375240287,0.058893292410339707
0.3286516853932584,0.06713941401974097,0.058990244822872163
0.3300561797752809,0.06706005244309567,0.059089466362841125
0.3314606741573034,0.06697957067356977,0.059190998218914874
0.3328651685393258,0.06689801199175373,0.05929488214370883
0.3342696629213483,0.06681542127626418,0.05940116046341911
0.3356741573033708,0.06673184497061527,0.05950987608782875
0.3370786516853932,0.06664733104852484,0.05962107252069765
0.3384831460674157,0.06656192897776242,0.05973479387054689
0.3398876404494382,0.06647568968264883,0.05985108486184914
0.3412921348314607,0.06638866550531917,0.05996999084663619
0.3426966292134831,0.0663009101658634,0.06009155781653497
0.3441011235955056,0.06621247872146016,0.06021583241524424
0.3455056179775281,0.06612342752462114,0.060342861951462906
0.3469101123595505,0.06603381418066272,0.06047269441228284
0.348314606741573,0.06594369750452489,0.06060537847705731
0.3497191011235955,0.06585313747705367,0.06074096353175841
0.351123595505618,0.06576219520086632,0.060879499683835096
0.3525280898876404,0.06567093285591599,0.061021037777584865
0.3539325842696629,0.06557941365487131,0.06116562941005237
0.3553370786516854,0.06548770179842675,0.061313326947467446
0.3567415730337078,0.06539586243065541,0.06146418354223637
0.3581460674157303,0.065303961594516,0.06161825315050022
0.3595505617977528,0.06521206618762186,0.061775590550273575
0.3609550561797753,0.06512024391837809,0.06193625136017846
0.3623595505617977,0.06502856326259043,0.062100292058787795
0.3637640449438202,0.06493709342064484,0.06226777000459323
0.3651685393258427,0.06484590427535528,0.06243874345661237
0.3665730337078651,0.06475506635057271,0.06261327159565132
0.3679775280898876,0.06466465077064497,0.06279141454623817
0.3693820224719101,0.0645747292208134,0.06297323339924378
0.3707865168539326,0.06448537390862828,0.0631587902352068
0.372191011235955,0.06439665752646105,0.06334814814837982
0.3735955056179775,0.06430865321518761,0.06354137127151448
0.375,0.06422143452911243,0.06373852480140349
0.3764044943820224,0.06413507540219916,0.06393967502519843
0.3778089887640449,0.06404965011566971,0.06414488934752212
0.3792134831460674,0.0639652332670291,0.0643542363183956
0.3806179775280899,0.06388189974056978,0.06456778566199971
0.3820224719101123,0.06379972467940423,0.06478560830629239
0.3834269662921348,0.06371878345907166,0.06500777641350312
0.3848314606741573,0.06363915166275988,0.0652343634115264
0.3862359550561798,0.06356090505818002,0.06546544402623772
0.3876404494382022,0.06348411957612717,0.06570109431475508
0.3890449438202247,0.0634088712907579,0.06594139169967064
0.3904494382022472,0.06333523640161,0.06618641500427751
0.3918539325842696,0.06326329121738836,0.0664362444888176
0.3932584269662921,0.06319311214153611,0.06669096188777761
0.3946629213483146,0.06312477565960757,0.06695065044826018
0.3960674157303371,0.06305835832845685,0.06721539496945962
0.3974719101123595,0.06299393676725223,0.06748528184327085
0.398876404494382,0.06293158765032497,0.06776039909606307
0.4002808988764045,0.06287138770185724,0.06804083643164864
0.4016853932584269,0.0628134136924127,0.06832668527548089
0.4030898876404494,0.06275774243731043,0.06861803882011393
0.4044943820224719,0.06270445079684137,0.06891499207195939
0.4058988764044944,0.06265361567832357,0.06921764189937676
0.4073033707865168,0.06260531403999245,0.06952608708213419
0.4087078651685393,0.0625596228967193,0.06984042836227863
0.4101123595505618,0.06251661932755083,0.07016076849645539
0.4115168539325842,0.06247638048506096,0.0704872123097184
0.4129213483146067,0.06243898360650528,0.07081986675087447
0.4143258426966292,0.06240450602676795,0.07115884094940528
0.4157303370786517,0.06237302519308954,0.07150424627401376
0.4171348314606741,0.062344618681564594,0.07185619639284209
0.4185393258426966,0.06231936421539655,0.07221480733541065
0.4199438202247191,0.06229733968489862,0.07258019755632901
0.4213483146067416,0.0622786231692276,0.07295248800083177
0.422752808988764,0.06226329295983936,0.07333180217219407
0.4241573033707865,0.06225142758565387,0.07371826620108334
0.425561797752809,0.062243105839918385,0.07411200891690606
0.4269662921348314,0.062238406808758306,0.07451316192121027
0.4283707865168539,0.06223740990140486,0.07492185966320708
0.4297752808988764,0.06224019488209125,0.07533823951747587
0.4311797752808989,0.06224684190360798,0.07576244186392149
0.4325842696629213,0.06225743154251007,0.0761946101700528
0.4339887640449438,0.062272044835970326,0.07663489107565571
0.4353932584269663,0.062290763320273355,0.07708343447993515
0.4367977528089887,0.06231366907094644,0.07754039363120452
0.4382022471910112,0.062340844744525566,0.07800592521920308
0.4396067415730337,0.06237237362195585,0.0784801894701244
0.4410112359550562,0.062408339653627035,0.07896335024444333
0.4424157303370786,0.06244882750604752,0.07945557513763042
0.4438202247191011,0.062493922610161165,0.07995703558384755
0.4452247191011236,0.06254371121131344,0.08046790696272028
0.446629213483146,0.06259828042087598,0.08098836870928791
0.4480337078651685,0.06265771826953968,0.08151860442723381
0.449438202247191,0.06272211376229005,0.08205880200550375
0.4508426966292135,0.06279155693507917,0.08260915373842365
0.4522471910112359,0.06286613891321263,0.0831698564494316
0.4536516853932584,0.0629459519714709,0.08374111161854436
0.4550561797752809,0.06303108959598809,0.08432312551368101
0.4564606741573033,0.06312164654791279,0.08491610932597397
0.4578651685393258,0.06321771892887926,0.08552027930919907
0.4592696629213483,0.0633194042483191,0.08613585692346341
0.4606741573033708,0.06342680149264711,0.08676306898329436
0.4620786516853932,0.06354001119635719,0.08740214781027773
0.4634831460674157,0.06365913551506842,0.08805333139039975
0.4648876404494382,0.0637842783005623,0.08871686353625177
0.4662921348314606,0.06391554517785814,0.08939299405426403
0.4676966292134831,0.06405304362437429,0.09008197891714026
0.4691011235955056,0.06419688305122766,0.0907840804416706
0.4705056179775281,0.06434717488672707,0.09149956747210894
0.4719101123595505,0.06450403266211942,0.0922287155693053
0.473314606741573,0.06466757209965103,0.09297180720579352
0.4747191011235955,0.06483791120301113,0.09372913196703941
0.476123595505618,0.06501517035022655,0.0945009867590647
0.4775280898876404,0.06519947238908302,0.09528767602266879
0.4789325842696629,0.06539094273515021,0.0960895119544794
0.4803370786516854,0.06558970947249286,0.09690681473507066
0.4817415730337078,0.06579590345715523,0.09773991276439874
0.4831460674157303,0.06600965842350898,0.09858914290481237
0.4845505617977528,0.06623111109356042,0.0994548507319056
0.4859550561797753,0.06646040128931753,0.10033739079349249
0.4873595505617977,0.06669767204832087,0.10123712687699134
0.4887640449438202,0.06694306974244961,0.10215443228551922
0.4901685393258427,0.06719674420011654,0.10308969012300742
0.4915730337078651,0.06745884883197378,0.1040432935886623
0.4929775280898876,0.06772954076025425,0.10501564628110757
0.4943820224719101,0.06800898095188057,0.10600716251255586
0.4957865168539326,0.06829733435547963,0.10701826763337344
0.497191011235955,0.06859477004244594,0.10804939836741463
0.4985955056179775,0.06890146135220329,0.10910100315851737
0.5,0.06921758604182239,0.11017354252856537


==> SimRes/minimax_th_b0.5_sig0.13333333333333333.csv <==
x,y,z
-0.5,0.0986986862048337,0.14715052588412786
-0.49859550561797755,0.0983247173297228,0.14607163902285894
-0.49719101123595505,0.09795869067005783,0.1450086020206702
-0.4957865168539326,0.09760049071457176,0.1439611520282289
-0.4943820224719101,0.09725000421803322,0.14292903139587018
-0.49297752808988765,0.09690712014617157,0.1419119875572988
-0.49157303370786515,0.09657172962187936,0.1409097729161252
-0.4901685393258427,0.09624372587265696,0.13992214473516576
-0.4887640449438202,0.09592300417926435,0.13894886502842996
-0.48735955056179775,0.0956094618255483,0.13798970045572606
-0.4859550561797753,0.09530299804941046,0.13704442221981428
-0.4845505617977528,0.09500351399488725,0.13611280596604178
-0.48314606741573035,0.09471091266531,0.13519463168439322
-0.48174157303370785,0.0944250988775154,0.13428968361389362
-0.4803370786516854,0.09414597921707892,0.1333977501493026
-0.4789325842696629,0.0938734619945422,0.1325186237500387
-0.47752808988764045,0.09360745720260785,0.13165210085127732
-0.476123595505618,0.09334787647427562,0.13079798177716392
-0.4747191011235955,0.0930946330418943,0.12995607065608894
-0.47331460674157305,0.0928476416971045,0.12912617533796997
-0.47191011235955055,0.09260681875164879,0.12830810731348943
-0.4705056179775281,0.09237208199902551,0.12750168163523773
-0.4691011235955056,0.09214335067696391,0.1267067168407123
-0.46769662921348315,0.09192054543069866,0.1259230348771244
-0.4662921348314607,0.09170358827702244,0.1251504610279679
-0.4648876404494382,0.09149240256909627,0.12438882384130505
-0.46348314606741575,0.09128691296199702,0.12363795505972419
-0.46207865168539325,0.09108704537898317,0.12289768955192794
-0.4606741573033708,0.09089272697845992,0.12216786524590946
-0.4592696629213483,0.09070388612162514,0.12144832306367713
-0.45786516853932585,0.09052045234077895,0.12073890685748762
-0.4564606741573034,0.09034235630827901,0.12003946334754978
-0.4550561797752809,0.09016952980612578,0.11934984206116166
-0.4536516853932584,0.09000190569616082,0.11866989527324528
-0.45224719101123595,0.08983941789086315,0.11799947794824309
-0.4508426966292135,0.08968200132472808,0.11733844768334234
-0.449438202247191,0.08952959192621396,0.11668666465299418
-0.44803370786516855,0.08938212659024278,0.1160439915546956
-0.44662921348314605,0.08923954315124062,0.11541029355600074
-0.4452247191011236,0.08910178035670523,0.11478543824273452
-0.4438202247191011,0.08896877784128678,0.11416929556837407
-0.44241573033707865,0.08884047610137043,0.11356173780457422
-0.4410112359550562,0.08871681647014824,0.1129626394928037
-0.4396067415730337,0.0885977410931685,0.11237187739706893
-0.43820224719101125,0.08848319290435161,0.1117893304576957
-0.43679775280898875,0.08837311560246176,0.11121487974614408
-0.4353932584269663,0.08826745362802346,0.1106484084208318
-0.4339887640449438,0.08816615214067317,0.11008980168393914
-0.43258426966292135,0.0880691569969363,0.1095389467391748
-0.4311797752808989,0.08797641472841997,0.10899573275047575
-0.4297752808988764,0.08788787252041279,0.10846005080162205
-0.42837078651685395,0.08780347819088265,0.10793179385674082
-0.42696629213483145,0.08772318016986451,0.10741085672168117
-0.425561797752809,0.08764692747922986,0.1068971360062373
-0.4241573033707865,0.08757466971283062,0.1063905300871995
-0.42275280898876405,0.08750635701700936,0.10589093907221352
-0.4213483146067416,0.08744194007146956,0.10539826476442993
-0.4199438202247191,0.087381370070499,0.10491241062792266
-0.4185393258426966,0.08732459870453925,0.10443328175386034
-0.41713483146067415,0.08727157814209627,0.10396078482741122
-0.4157303370786517,0.08722226101198462,0.10349482809536581
-0.4143258426966292,0.08717660038590205,0.10303532133445831
-0.41292134831460675,0.08713454976132702,0.10258217582037275
-0.4115168539325843,0.0870960630447352,0.10213530429741624
-0.4101123595505618,0.08706109453513078,0.1016946209488439
-0.4087078651685393,0.08702959890788685,0.1012600413678212
-0.40730337078651685,0.08700153119889205,0.10083148252900767
-0.4058988764044944,0.08697684678899911,0.10040886276074869
-0.4044943820224719,0.08695550138877126,0.09999210171786146
-0.40308988764044945,0.08693745102352404,0.09958112035499943
-0.401685393258427,0.08692265201865923,0.09917584090058537
-0.4002808988764045,0.0869110609852874,0.09877618683129669
-0.398876404494382,0.08690263480613777,0.09838208284709302
-0.39747191011235955,0.08689733062175203,0.09799345484677255
-0.3960674157303371,0.08689510581696089,0.0976102299040444
-0.3946629213483146,0.08689591800764111,0.09723233624410825
-0.39325842696629215,0.08689972502775163,0.09685970322072643
-0.39185393258426965,0.08690648491664762,0.09649226129377943
-0.3904494382022472,0.08691615590667146,0.09612994200729441
-0.3890449438202247,0.08692869641101947,0.09577267796793451
-0.38764044943820225,0.08694406501188438,0.09542040282394064
-0.3862359550561798,0.08696222044887264,0.09507305124451422
-0.3848314606741573,0.08698312160769718,0.09473055889963276
-0.38342696629213485,0.08700672750914483,0.09439286244028743
-0.38202247191011235,0.08703299729831951,0.09405989947913412
-0.3806179775280899,0.08706189023416144,0.09373160857154929
-0.3792134831460674,0.0870933656792431,0.09340792919708148
-0.37780898876404495,0.08712738308984283,0.09308880174129008
-0.3764044943820225,0.08716390200629773,0.09277416747796285
-0.375,0.08720288204363658,0.09246396855170522
-0.3735955056179775,0.08724428288249464,0.09215814796089153
-0.37219101123595505,0.08728806426031246,0.09185664954097317
-0.3707865168539326,0.0873341859628198,0.09155941794813344
-0.3693820224719101,0.08738260781580767,0.09126639864328397
-0.36797752808988765,0.08743328967719004,0.09097753787639465
-0.3665730337078652,0.08748619142935826,0.09069278267115015
-0.3651685393258427,0.0875412729718304,0.09041208080992688
-0.3637640449438202,0.08759849421419827,0.0901353808190832
-0.36235955056179775,0.08765781506937542,0.08986263195455689
-0.3609550561797753,0.08771919544714879,0.08959378418776354
-0.3595505617977528,0.08778259524803701,0.08932878819178942
-0.35814606741573035,0.08784797435745939,0.08906759532787431
-0.3567415730337079,0.08791529264021787,0.08881015763217608
-0.3553370786516854,0.08798450993529659,0.08855642780281375
-0.3539325842696629,0.0880555860509817,0.0883063591871826
-0.35252808988764045,0.0881284807603055,0.0880599057695353
-0.351123595505618,0.08820315379681887,0.08781702215882521
-0.3497191011235955,0.08827956485069495,0.08757766357680571
-0.34831460674157305,0.08835767356516905,0.08734178584638089
-0.3469101123595506,0.08843743953331717,0.08710934538020303
-0.3455056179775281,0.08851882229517875,0.08688029916951165
-0.3441011235955056,0.08860178133522592,0.0866546047732099
-0.34269662921348315,0.08868627608018384,0.08643222030717361
-0.3412921348314607,0.08877226589720642,0.0862131044337887
-0.3398876404494382,0.08885971009241014,0.0859972163517123
-0.3384831460674157,0.08894856790977056,0.08578451578585386
-0.33707865168539325,0.08903879853038503,0.08557496297757207
-0.3356741573033708,0.08913036107210501,0.08536851867508297
-0.3342696629213483,0.08922321458954151,0.08516514412407637
-0.33286516853932585,0.08931731807444766,0.08496480105853568
-0.3314606741573034,0.08941263045648037,0.08476745169175819
-0.3300561797752809,0.0895091106043455,0.08457305870757148
-0.3286516853932584,0.08960671732732894,0.08438158525174362
-0.32724719101123595,0.08970540937721619,0.0841929949235814
-0.3258426966292135,0.08980514545060318,0.08400725176771577
-0.324438202247191,0.08990588419160066,0.08382432026606891
-0.32303370786516855,0.09000758419493428,0.08364416533000156
-0.3216292134831461,0.09011020400944221,0.0834667522926355
-0.3202247191011236,0.09021370214197144,0.08329204690134936
-0.3188202247191011,0.0903180370616747,0.08312001531044438
-0.31741573033707865,0.09042316720470887,0.08295062407397667
-0.3160112359550562,0.09052905097933404,0.08278384013875348
-0.3146067415730337,0.09063564677141649,0.08261963083749001
-0.31320224719101125,0.09074291295033195,0.08245796388212454
-0.3117977528089888,0.09085080787527157,0.08229880735728866
-0.3103932584269663,0.09095928990194785,0.0821421297139297
-0.3089887640449438,0.09106831738970025,0.08198789976308313
-0.30758426966292135,0.091177848708998,0.08183608666979182
-0.3061797752808989,0.0912878422493385,0.08168665994716948
-0.3047752808988764,0.0913982564275385,0.08153958945060628
-0.30337078651685395,0.09150904969641423,0.08139484537211361
-0.3019662921348315,0.09162018055384796,0.0812523982348051
-0.300561797752809,0.091731607552236,0.0811122188875126
-0.2991573033707865,0.09184328930831308,0.0809742784995336
-0.29775280898876405,0.09195518451334957,0.08083854855550805
-0.2963483146067416,0.09206725194371324,0.08070500085042245
-0.2949438202247191,0.09217945047179166,0.08057360748473846
-0.2935393258426966,0.0922917390772663,0.08044434085964407
-0.29213483146067415,0.0924040768587323,0.08031717367242491
-0.2907303370786517,0.09251642304565459,0.08019207891195365
-0.2893258426966292,0.09262873701065288,0.08006902985429439
-0.28792134831460675,0.09274097828210523,0.07994800005842166
-0.2865168539325843,0.0928531065570603,0.07982896336204985
-0.2851123595505618,0.09296508171444899,0.07971189387757209
-0.2837078651685393,0.0930768638285829,0.07959676598810662
-0.28230337078651685,0.0931884131829286,0.07948355434364733
-0.2808988764044944,0.09329969028414527,0.07937223385731795
-0.2794943820224719,0.0934106558763733,0.07926277970172685
-0.27808988764044945,0.09352127095575925,0.07915516730542027
-0.276685393258427,0.09363149678520415,0.07904937234943314
-0.2752808988764045,0.09374129490932015,0.0789453707639337
-0.273876404494382,0.09385062716958009,0.0788431387249618
-0.27247191011235955,0.09395945571964459,0.0787426526512577
-0.2710674157303371,0.09406774304084972,0.07864388920117941
-0.2696629213483146,0.09417545195783988,0.0785468252697078
-0.26825842696629215,0.09428254565432684,0.07845143798553601
-0.2668539325842697,0.0943889876889579,0.07835770470824224
-0.2654494382022472,0.09449474201127567,0.0782656030255441
-0.2640449438202247,0.09459977297774948,0.07817511075063169
-0.26264044943820225,0.09470404536786023,0.07808620591957906
-0.2612359550561798,0.09480752440021893,0.07799886678883035
-0.2598314606741573,0.09491017574869902,0.07791307183276062
-0.25842696629213485,0.09501196555856242,0.07782879974130831
-0.2570224719101124,0.09511286046255905,0.07774602941767773
-0.2556179775280899,0.0952128275969789,0.0776647399761104
-0.2542134831460674,0.0953118346176352,0.07758491073972276
-0.25280898876404495,0.09540984971575908,0.07750652123840875
-0.2514044943820225,0.09550684163378274,0.07742955120680559
-0.25,0.09560277968099072,0.07735398058232089
-0.24859550561797755,0.09569763374901741,0.07727978950321922
-0.24719101123595505,0.0957913743271698,0.07720695830676706
-0.2457865168539326,0.09588397251755319,0.07713546752743349
-0.2443820224719101,0.09597540004997875,0.07706529789514573
-0.24297752808988765,0.09606562929663219,0.07699643033359725
-0.2415730337078652,0.09615463328648066,0.07692884595860758
-0.2401685393258427,0.09624238571939897,0.07686252607653081
-0.23876404494382025,0.096328860979992,0.07679745218271311
-0.23735955056179775,0.0964140341510946,0.07673360595999562
-0.2359550561797753,0.09649788102692743,0.07667096927726257
-0.2345505617977528,0.09658037812588918,0.07660952418803209
-0.23314606741573035,0.0966615027029658,0.07654925292908922
-0.23174157303370785,0.0967412327617372,0.07649013791915807
-0.2303370786516854,0.09681954706596267,0.07643216175761322
-0.22893258426966295,0.09689642515072744,0.07637530722322744
-0.22752808988764045,0.09697184733313212,0.07631955727295506
-0.226123595505618,0.09704579472250814,0.07626489504074964
-0.2247191011235955,0.09711824923014296,0.0762113038364133
-0.22331460674157305,0.09718919357849898,0.07615876714447789
-0.22191011235955055,0.09725861130991144,0.07610726862311523
-0.2205056179775281,0.09732648679475076,0.07605679210307578
-0.2191011235955056,0.09739280523903567,0.0760073215866541
-0.21769662921348315,0.09745755269148457,0.0759588412466795
-0.2162921348314607,0.09752071604999324,0.07591133542553108
-0.2148876404494382,0.09758228306752731,0.07586478863417535
-0.21348314606741575,0.09764224235742008,0.07581918555122541
-0.21207865168539325,0.09770058339806553,0.07577451102202018
-0.2106741573033708,0.09775729653699848,0.07573075005772258
-0.2092696629213483,0.09781237299435487,0.0756878878344354
-0.20786516853932585,0.0978658048657049,0.07564590969233376
-0.2064606741573034,0.0979175851242535,0.07560480113481265
-0.2050561797752809,0.09796770762240482,0.07556454782764876
-0.20365168539325845,0.09801616709268492,0.07552513559817516
-0.20224719101123595,0.09806295914802236,0.07548655043446797
-0.2008426966292135,0.09810808028138357,0.07544877848454379
-0.199438202247191,0.09815152786476292,0.07541180605556687
-0.19803370786516855,0.09819330014752792,0.07537561961306512
-0.1966292134831461,0.09823339625412071,0.07534020578015337
-0.1952247191011236,0.09827181618111855,0.07530555133676398
-0.19382022471910115,0.0983085607936559,0.07527164321888297
-0.19241573033707865,0.09834363182121372,0.07523846851779072
-0.1910112359550562,0.0983770318527795,0.07520601447930735
-0.1896067415730337,0.09840876433138579,0.07517426850304038
-0.18820224719101125,0.09843883354803322,0.07514321814163523
-0.18679775280898875,0.09846724463500674,0.07511285110002726
-0.1853932584269663,0.09849400355859318,0.07508315523469401
-0.18398876404494385,0.09851911711121092,0.07505411855290785
-0.18258426966292135,0.0985425929029607,0.07502572921198777
-0.1811797752808989,0.09856443935261049,0.07499797551854971
-0.1797752808988764,0.0985846656780252,0.07497084592775449
-0.17837078651685395,0.09860328188605509,0.0749443290425538
-0.17696629213483145,0.09862029876189528,0.07491841361293201
-0.175561797752809,0.09863572785793157,0.07489308853514463
-0.1741573033707865,0.09864958148208681,0.07486834285095215
-0.17275280898876405,0.09866187268568348,0.07484416574684906
-0.1713483146067416,0.09867261525083768,0.07482054655328735
-0.1699438202247191,0.09868182367740234,0.0747974747438944
-0.16853932584269665,0.09868951316947554,0.07477493993468426
-0.16713483146067415,0.09869569962149119,0.0747529318832626
-0.1657303370786517,0.09870039960391092,0.0747314404880245
-0.1643258426966292,0.09870363034853401,0.07471045578734493
-0.16292134831460675,0.0987054097334448,0.07468996795876147
-0.1615168539325843,0.09870575626761532,0.07466996731814957
-0.1601123595505618,0.09870468907518336,0.07465044431888898
-0.15870786516853935,0.09870222787942373,0.07463138955102236
-0.15730337078651685,0.09869839298643261,0.0746127937404051
-0.1558988764044944,0.09869320526854487,0.07459464774784652
-0.1544943820224719,0.09868668614750245,0.07457694256824202
-0.15308988764044945,0.09867885757739488,0.07455966932969656
-0.151685393258427,0.09866974202739019,0.07454281929263891
-0.1502808988764045,0.09865936246427616,0.07452638384892667
-0.14887640449438205,0.09864774233483106,0.07451035452094262
-0.14747191011235955,0.0986349055480435,0.07449472296068138
-0.1460674157303371,0.09862087645719972,0.07447948094882738
-0.1446629213483146,0.09860567984185804,0.07446462039382341
-0.14325842696629215,0.09858934088972832,0.07445013333093049
-0.14185393258426965,0.09857188517847577,0.07443601192127851
-0.1404494382022472,0.09855333865746616,0.0744222484509082
-0.13904494382022475,0.09853372762947145,0.07440883532980429
-0.13764044943820225,0.09851307873235225,0.07439576509092041
-0.1362359550561798,0.09849141892073493,0.07438303038919533
-0.1348314606741573,0.09846877544769995,0.07437062400056084
-0.13342696629213485,0.09844517584649798,0.07435853882094232
-0.13202247191011235,0.09842064791230933,0.07434676786525081
-0.1306179775280899,0.09839521968406226,0.07433530426636807
-0.1292134831460674,0.09836891942632581,0.07432414127412412
-0.12780898876404495,0.09834177561129098,0.07431327225426809
-0.1264044943820225,0.09831381690085474,0.07430269068743194
-0.125,0.09828507212882012,0.07429239016808822
-0.12359550561797755,0.09825557028322604,0.07428236440350178
-0.12219101123595505,0.09822534048881866,0.07427260721267531
-0.1207865168539326,0.09819441198967672,0.0742631125252901
-0.1193820224719101,0.09816281413200253,0.07425387438064132
-0.11797752808988765,0.0981305763470889,0.07424488692656903
-0.1165730337078652,0.098097728134473,0.07423614441838462
-0.1151685393258427,0.09806429904528649,0.07422764121779364
-0.11376404494382025,0.09803031866581192,0.07421937179181501
-0.11235955056179775,0.0979958166012531,0.07421133071169733
-0.1109550561797753,0.0979608224597287,0.07420351265183238
-0.1095505617977528,0.09792536583649612,0.07419591238866659
-0.10814606741573035,0.09788947629841262,0.0741885247996107
-0.1067415730337079,0.0978531833686409,0.074181344861948
-0.1053370786516854,0.09781651651160463,0.07417436765174187
-0.10393258426966295,0.09777950511819944,0.07416758834274274
-0.10252808988764045,0.09774217849126512,0.0741610022052951
-0.101123595505618,0.09770456583132228,0.07415460460524528
-0.0997191011235955,0.09766669622257866,0.07414839100284959
-0.09831460674157305,0.0976285986192081,0.07414235695168463
-0.09691011235955055,0.09759030183190479,0.07413649809755878
-0.0955056179775281,0.09755183451471658,0.07413081017742663
-0.09410112359550565,0.09751322515215798,0.07412528901830584
-0.09269662921348315,0.09747450204660592,0.07411993053619763
-0.0912921348314607,0.09743569330597847,0.07411473073501076
-0.0898876404494382,0.09739682683169816,0.07410968570548992
-0.08848314606741575,0.09735793030693975,0.07410479162414894
-0.08707865168539325,0.0973190311851631,0.07410004475220883
-0.0856741573033708,0.09728015667893036,0.07409544143454198
-0.0842696629213483,0.09724133374900719,0.07409097809862215
-0.08286516853932585,0.09720258909374677,0.0740866512534811
-0.0814606741573034,0.09716394913875553,0.07408245748867243
-0.0800561797752809,0.09712544002683883,0.07407839347324281
-0.07865168539325845,0.09708708760822479,0.07407445595471113
-0.07724719101123595,0.097048917431064,0.07407064175805614
-0.0758426966292135,0.09701095473220288,0.07406694778471318
-0.074438202247191,0.09697322442822753,0.07406337101157975
-0.07303370786516855,0.09693575110677609,0.07405990849003122
-0.0716292134831461,0.09689855901811507,0.07405655734494648
-0.0702247191011236,0.09686167206697788,0.0740533147737444
-0.06882022471910115,0.09682511380466104,0.0740501780454312
-0.06741573033707865,0.0967889074213744,0.07404714449965914
-0.0660112359550562,0.09675307573884227,0.07404421154579728
-0.0646067415730337,0.09671764120315074,0.07404137666201437
-0.06320224719101125,0.09668262587783724,0.07403863739437441
-0.061797752808988804,0.09664805143721851,0.07403599135594514
-0.0603932584269663,0.09661393915995227,0.07403343622592015
-0.05898876404494385,0.09658030992282814,0.07403096974875453
-0.05758426966292135,0.09654718419478371,0.07402858973331493
-0.0561797752808989,0.09651458203114077,0.07402629405204378
-0.0547752808988764,0.09648252306805778,0.07402408064013881
-0.05337078651685395,0.09645102651719238,0.07402194749474733
-0.05196629213483145,0.09642011116057204,0.07401989267417639
-0.050561797752809,0.09638979534566494,0.07401791429711868
-0.049157303370786554,0.09636009698064892,0.07401601054189447
-0.04775280898876405,0.09633103352987259,0.07401417964571028
-0.0463483146067416,0.09630262200950411,0.07401241990393433
-0.0449438202247191,0.09627487898336341,0.07401072966938876
-0.04353932584269665,0.0962478205589327,0.0740091073516597
-0.04213483146067415,0.09622146238354112,0.07400755141642473
-0.0407303370786517,0.09619581964071863,0.07400606038479815
-0.0393258426966292,0.09617090704671558,0.0740046328326948
-0.03792134831460675,0.09614673884718207,0.07400326739021199
-0.0365168539325843,0.09612332881400433,0.07400196274103027
-0.0351123595505618,0.0961006902422931,0.0740007176218331
-0.03370786516853935,0.09607883594751977,0.07399953082174564
-0.03230337078651685,0.09605777826279698,0.073998401181793
-0.030898876404494402,0.09603752903629886,0.07399732759437785
-0.0294943820224719,0.0960180996288177,0.07399630900277815
-0.02808988764044945,0.0959995009114534,0.07399534440066446
-0.026685393258427004,0.09598174326343126,0.07399443283163769
-0.0252808988764045,0.09596483657004629,0.07399357338878718
-0.023876404494382053,0.09594879022072847,0.07399276521426902
-0.02247191011235955,0.09593361310722817,0.0739920074989054
-0.021067415730337102,0.09591931362191687,0.07399129948180444
-0.0196629213483146,0.09590589965620094,0.07399064045000123
-0.01825842696629215,0.09589337859904604,0.0739900297381197
-0.016853932584269704,0.09588175733560884,0.07398946672805613
-0.015449438202247201,0.0958710422459743,0.07398895084868344
-0.014044943820224753,0.09586123920399561,0.07398848157557728
-0.01264044943820225,0.09585235357623482,0.07398805843076366
-0.011235955056179803,0.09584439022100265,0.07398768098248827
-0.0098314606741573,0.09583735348749503,0.07398734884500706
-0.008426966292134852,0.09583124721502516,0.07398706167839933
-0.007022471910112349,0.09582607473234889,0.07398681918840212
-0.005617977528089901,0.09582183885708355,0.07398662112626678
-0.004213483146067454,0.09581854189521738,0.07398646728863756
-0.0028089887640449507,0.09581618564070996,0.07398635751745201
-0.001404494382022503,0.09581477137518196,0.07398629169986377
0.0,0.0958142998676941,0.07398626976818709
0.001404494382022503,0.09581477137461465,0.07398629169986376
0.002808988764044895,0.09581618563957545,0.07398635751745203
0.004213483146067398,0.09581854189351573,0.07398646728863756
0.005617977528089901,0.09582183885481498,0.07398662112626678
0.0070224719101122934,0.09582607472951378,0.07398681918840211
0.008426966292134797,0.09583124721162377,0.07398706167839933
0.0098314606741573,0.09583735348352779,0.07398734884500707
0.011235955056179803,0.09584439021646998,0.07398768098248824
0.012640449438202195,0.09585235357113735,0.07398805843076366
0.014044943820224698,0.09586123919833393,0.07398848157557728
0.015449438202247201,0.09587104223974918,0.07398895084868344
0.016853932584269593,0.09588175732882091,0.07398946672805617
0.018258426966292096,0.09589337859169612,0.07399002973811974
0.0196629213483146,0.09590589964828998,0.07399064045000123
0.021067415730337102,0.09591931361344586,0.07399129948180445
0.022471910112359494,0.09593361309819813,0.07399200749890542
0.023876404494381998,0.09594879021114049,0.07399276521426902
0.0252808988764045,0.09596483655990155,0.07399357338878716
0.026685393258427004,0.09598174325273107,0.07399443283163769
0.028089887640449396,0.09599950090019897,0.07399534440066444
0.0294943820224719,0.09601809961701051,0.07399630900277816
0.030898876404494402,0.09603752902394033,0.07399732759437787
0.032303370786516794,0.09605777824988866,0.07399840118179299
0.0337078651685393,0.0960788359340633,0.07399953082174567
0.0351123595505618,0.0961006902282901,0.0740007176218331
0.0365168539325843,0.0961233287994566,0.07400196274103027
0.037921348314606695,0.09614673883209142,0.07400326739021199
0.0393258426966292,0.09617090703108393,0.0740046328326948
0.0407303370786517,0.09619581962454796,0.07400606038479816
0.042134831460674094,0.09622146236683347,0.07400755141642473
0.0435393258426966,0.0962478205416902,0.07400910735165972
0.0449438202247191,0.09627487896558831,0.07401072966938878
0.0463483146067416,0.09630262199119866,0.07401241990393433
0.047752808988763995,0.09633103351103907,0.07401417964571029
0.0491573033707865,0.0963600969612898,0.07401601054189445
0.050561797752809,0.09638979532578272,0.07401791429711865
0.05196629213483139,0.09642011114016934,0.07401989267417639
0.053370786516853896,0.09645102649627184,0.07402194749474732
0.0547752808988764,0.09648252304662212,0.07402408064013878
0.0561797752808989,0.09651458200919293,0.07402629405204378
0.057584269662921295,0.09654718417232645,0.07402858973331491
0.0589887640449438,0.09658030989986448,0.07403096974875452
0.0603932584269663,0.09661393913648524,0.07403343622592015
0.061797752808988804,0.09664805141325127,0.07403599135594513
0.0632022471910112,0.09668262585337303,0.0740386373943744
0.0646067415730337,0.09671764117819279,0.07404137666201437
0.0660112359550562,0.09675307571339399,0.07404421154579728
0.0674157303370786,0.09678890739543926,0.07404714449965913
0.0688202247191011,0.09682511377824259,0.0740501780454312
0.0702247191011236,0.0968616720400797,0.0740533147737444
0.0716292134831461,0.0968985589907409,0.0740565573449465
0.0730337078651685,0.09693575107892967,0.0740599084900312
0.074438202247191,0.09697322439991274,0.07406337101157973
0.0758426966292135,0.09701095470342361,0.0740669477847132
0.0772471910112359,0.09704891740182438,0.07407064175805615
0.0786516853932584,0.09708708757852885,0.07407445595471111
0.0800561797752809,0.09712543999669077,0.07407839347324284
0.0814606741573034,0.09716394910815962,0.07408245748867247
0.0828651685393258,0.09720258906270737,0.07408665125348109
0.0842696629213483,0.09724133371752874,0.07409097809862214
0.0856741573033708,0.09728015664701738,0.074095441434542
0.0870786516853932,0.09731903115282015,0.07410004475220885
0.0884831460674157,0.09735793027417156,0.07410479162414894
0.0898876404494382,0.09739682679850949,0.07410968570548992
0.0912921348314607,0.09743569327237414,0.07411473073501076
0.0926966292134831,0.09747450201259084,0.07411993053619764
0.0941011235955056,0.09751322511773716,0.07412528901830584
0.0955056179775281,0.09755183447989506,0.0741308101774266
0.0969101123595505,0.09759030179668782,0.07413649809755878
0.098314606741573,0.09762859858360087,0.07414235695168463
0.0997191011235955,0.09766669618658654,0.07414839100284965
0.101123595505618,0.09770456579495058,0.07415460460524527
0.1025280898876404,0.09774217845451934,0.07416100220529512
0.1039325842696629,0.09777950508108511,0.07416758834274272
0.1053370786516854,0.0978165164741274,0.07417436765174187
0.10674157303370779,0.09785318333080655,0.07418134486194802
0.1081460674157303,0.09788947626022683,0.0741885247996107
0.1095505617977528,0.0979253657979648,0.0741959123886666
0.1109550561797753,0.0979608224208577,0.07420351265183238
0.1123595505617977,0.09799581656204845,0.07421133071169733
0.1137640449438202,0.09803031862627971,0.07421937179181504
0.1151685393258427,0.09806429900543284,0.07422764121779364
0.1165730337078652,0.09809772809430407,0.07423614441838462
0.1179775280898876,0.09813057630661101,0.07424488692656905
0.1193820224719101,0.09816281409122204,0.07425387438064132
0.1207865168539326,0.09819441194859993,0.07426311252529008
0.122191011235955,0.0982253404474521,0.07427260721267533
0.1235955056179775,0.09825557024157622,0.07428236440350178
0.125,0.09828507208689369,0.07429239016808825
0.1264044943820225,0.09831381685865825,0.07430269068743194
0.1278089887640449,0.09834177556883113,0.07431327225426808
0.1292134831460674,0.09836891938360938,0.07432414127412414
0.1306179775280899,0.09839521964109603,0.07433530426636806
0.1320224719101123,0.09842064786910024,0.0743467678652508
0.1334269662921348,0.09844517580305288,0.07435853882094232
0.1348314606741573,0.09846877540402586,0.07437062400056085
0.1362359550561798,0.0984914188768388,0.07438303038919532
0.1376404494382022,0.09851307868824112,0.07439576509092044
0.1390449438202247,0.09853372758515244,0.07440883532980427
0.1404494382022472,0.0985533386129464,0.07442224845090815
0.1418539325842696,0.0985718851337624,0.07443601192127852
0.1432584269662921,0.09858934084482855,0.0744501333309305
0.1446629213483146,0.09860567979677913,0.07446462039382341
0.1460674157303371,0.09862087641194896,0.07447948094882738
0.1474719101123595,0.09863490550262816,0.0744947229606814
0.148876404494382,0.09864774228925843,0.07451035452094261
0.1502808988764045,0.0986593624185536,0.07452638384892668
0.151685393258427,0.0986697419815251,0.07454281929263891
0.1530898876404494,0.09867885753139463,0.07455966932969658
0.1544943820224719,0.09868668610137443,0.07457694256824204
0.1558988764044944,0.09869320522229656,0.07459464774784653
0.1573033707865168,0.09869839294007135,0.0746127937404051
0.1587078651685393,0.09870222783295698,0.07463138955102235
0.1601123595505618,0.09870468902861858,0.07465044431888897
0.1615168539325843,0.09870575622095991,0.07466996731814955
0.1629213483146067,0.09870540968670623,0.07468996795876147
0.1643258426966292,0.09870363030171976,0.0747104557873449
0.1657303370786517,0.09870039955702838,0.07473144048802452
0.1671348314606741,0.09869569957454777,0.07475293188326261
0.1685393258426966,0.09868951312247869,0.07477493993468427
0.1699438202247191,0.09868182363035947,0.0747974747438944
0.1713483146067416,0.09867261520375609,0.07482054655328735
0.172752808988764,0.0986618726385706,0.07484416574684902
0.1741573033707865,0.09864958143494997,0.07486834285095215
0.175561797752809,0.09863572781077803,0.07489308853514463
0.1769662921348314,0.09862029871473238,0.07491841361293203
0.1783707865168539,0.09860328183889007,0.07494432904255381
0.1797752808988764,0.09858466563086529,0.07497084592775449
0.1811797752808989,0.0985644393054628,0.07499797551854968
0.1825842696629213,0.09854259285583247,0.07502572921198779
0.1839887640449438,0.09851911706410918,0.07505411855290783
0.1853932584269663,0.09849400351152501,0.07508315523469399
0.1867977528089887,0.09846724458797908,0.07511285110002726
0.1882022471910112,0.09843883350105308,0.07514321814163524
0.1896067415730337,0.09840876428445999,0.07517426850304038
0.1910112359550562,0.09837703180591498,0.07520601447930736
0.1924157303370786,0.0983436317744172,0.07523846851779073
0.1938202247191011,0.09830856074693411,0.07527164321888295
0.1952247191011236,0.0982718161344781,0.07530555133676396
0.196629213483146,0.09823339620756821,0.07534020578015335
0.1980337078651685,0.09819330010106989,0.07537561961306512
0.199438202247191,0.09815152781840578,0.0754118060555669
0.2008426966292135,0.09810808023513368,0.0754487784845438
0.2022471910112359,0.09806295910188598,0.07548655043446795
0.2036516853932584,0.09801616704666828,0.07552513559817516
0.2050561797752809,0.09796770757651399,0.07556454782764878
0.2064606741573034,0.0979175850784946,0.07560480113481267
0.2078651685393258,0.09786580482008381,0.07564590969233376
0.2092696629213483,0.09781237294887747,0.07568788783443538
0.2106741573033708,0.0977572964916705,0.07573075005772258
0.2120786516853932,0.09770058335289268,0.0757745110220202
0.2134831460674157,0.09764224231240794,0.07581918555122542
0.2148876404494382,0.09758228302268138,0.07586478863417535
0.2162921348314607,0.09752071600531881,0.07591133542553107
0.2176966292134831,0.09745755264698698,0.07595884124667948
0.2191011235955056,0.09739280519472009,0.07600732158665412
0.2205056179775281,0.09732648675062228,0.07605679210307581
0.2219101123595505,0.097258611265975,0.07610726862311522
0.223314606741573,0.09718919353475945,0.07615876714447789
0.2247191011235955,0.09711824918660511,0.0762113038364133
0.226123595505618,0.0970457946791766,0.07626489504074963
0.2275280898876404,0.09697184729001142,0.07631955727295506
0.2289325842696629,0.096896425107822,0.07637530722322738
0.2303370786516854,0.09681954702327678,0.0764321617576132
0.2317415730337078,0.09674123271927508,0.07649013791915807
0.2331460674157303,0.09666150266073155,0.0765492529290892
0.2345505617977528,0.09658037808388668,0.0766095241880321
0.2359550561797753,0.09649788098516054,0.07667096927726257
0.2373595505617977,0.09641403410956718,0.07673360595999565
0.2387640449438202,0.09632886093870759,0.07679745218271312
0.2401685393258427,0.09624238567836103,0.07686252607653082
0.2415730337078652,0.09615463324569261,0.07692884595860756
0.2429775280898876,0.09606562925609727,0.07699643033359731
0.2443820224719101,0.09597540000970013,0.07706529789514573
0.2457865168539326,0.09588397247753383,0.07713546752743349
0.247191011235955,0.09579137428741269,0.07720695830676703
0.2485955056179775,0.09569763370952529,0.07727978950321919
0.25,0.09560277964176622,0.07735398058232087
0.2514044943820225,0.09550684159482851,0.07742955120680561
0.2528089887640449,0.09540984967707752,0.07750652123840879
0.2542134831460674,0.09531183457922857,0.07758491073972276
0.2556179775280899,0.09521282755884941,0.0776647399761104
0.2570224719101123,0.09511286042470887,0.07774602941767772
0.2584269662921348,0.09501196552099347,0.07782879974130831
0.2598314606741573,0.09491017571141312,0.07791307183276065
0.2612359550561798,0.09480752436321781,0.07799886678883035
0.2626404494382022,0.09470404533114558,0.07808620591957906
0.2640449438202247,0.09459977294132274,0.0781751107506317
0.2654494382022472,0.09449474197513832,0.07826560302554408
0.2668539325842696,0.09438898765311123,0.07835770470824227
0.2682584269662921,0.09428254561877197,0.07845143798553603
0.2696629213483146,0.09417545192257795,0.07854682526970783
0.2710674157303371,0.09406774300588157,0.07864388920117943
0.2724719101123595,0.0939594556849712,0.07874265265125768
0.273876404494382,0.09385062713520226,0.0788431387249618
0.2752808988764045,0.09374129487523841,0.0789453707639337
0.2766853932584269,0.09363149675141903,0.07904937234943314
0.2780898876404494,0.0935212709222713,0.07915516730542031
0.2794943820224719,0.09341065584318281,0.07926277970172683
0.2808988764044944,0.09329969025125251,0.07937223385731797
0.2823033707865168,0.09318841315033372,0.0794835543436473
0.2837078651685393,0.09307686379628596,0.07959676598810662
0.2851123595505618,0.09296508168244993,0.07971189387757215
0.2865168539325842,0.09285310652535904,0.07982896336204984
0.2879213483146067,0.09274097825070157,0.07994800005842166
0.2893258426966292,0.09262873697954654,0.08006902985429439
0.2907303370786517,0.09251642301484504,0.08019207891195364
0.2921348314606741,0.09240407682821922,0.08031717367242495
0.2935393258426966,0.0922917390470491,0.08044434085964405
0.2949438202247191,0.09217945044186962,0.08057360748473846
0.2963483146067416,0.09206725191408573,0.08070500085042247
0.297752808988764,0.09195518448401578,0.08083854855550807
0.2991573033707865,0.09184328927927217,0.0809742784995336
0.300561797752809,0.09173160752348691,0.08111221888751259
0.3019662921348314,0.09162018052538984,0.0812523982348051
0.3033707865168539,0.09150904966824587,0.08139484537211363
0.3047752808988764,0.0913982563996588,0.08153958945060633
0.3061797752808989,0.09128784222174627,0.08168665994716948
0.3075842696629213,0.09117784868169189,0.0818360866697918
0.3089887640449438,0.09106831736267895,0.08198789976308313
0.3103932584269663,0.09095928987520994,0.08214212971392967
0.3117977528089887,0.09085080784881562,0.08229880735728862
0.3132022471910112,0.09074291292415641,0.08245796388212454
0.3146067415730337,0.09063564674551974,0.08261963083749
0.3160112359550562,0.09052905095371458,0.08278384013875348
0.3174157303370786,0.09042316717936492,0.08295062407397666
0.3188202247191011,0.09031803703660461,0.08312001531044437
0.3202247191011236,0.09021370211717326,0.08329204690134935
0.321629213483146,0.09011020398491427,0.08346675229263549
0.3230337078651685,0.0900075841706747,0.08364416533000159
0.324438202247191,0.08990588416760745,0.0838243202660689
0.3258426966292135,0.08980514542687448,0.08400725176771573
0.3272471910112359,0.08970540935374995,0.08419299492358141
0.3286516853932584,0.08960671730412319,0.08438158525174362
0.3300561797752809,0.08950911058139809,0.0845730587075715
0.3314606741573034,0.08941263043378929,0.08476745169175816
0.3328651685393258,0.08931731805201072,0.0849648010585357
0.3342696629213483,0.08922321456735657,0.08516514412407641
0.3356741573033708,0.08913036105016983,0.085368518675083
0.3370786516853932,0.0890387985086975,0.08557496297757207
0.3384831460674157,0.08894856788832835,0.08578451578585386
0.3398876404494382,0.08885971007121105,0.0859972163517123
0.3412921348314607,0.08877226587624812,0.08621310443378874
0.3426966292134831,0.08868627605946404,0.08643222030717364
0.3441011235955056,0.08860178131474228,0.08665460477320987
0.3455056179775281,0.08851882227492894,0.08688029916951165
0.3469101123595505,0.08843743951329879,0.08710934538020301
0.348314606741573,0.08835767354537971,0.0873417858463809
0.3497191011235955,0.08827956483113229,0.08757766357680571
0.351123595505618,0.08820315377748048,0.08781702215882523
0.3525280898876404,0.0881284807411889,0.08805990576953528
0.3539325842696629,0.08805558603208449,0.08830635918718259
0.3553370786516854,0.08798450991661634,0.08855642780281374
0.3567415730337078,0.08791529262175218,0.08881015763217603
0.3581460674157303,0.08784797433920573,0.08906759532787432
0.3595505617977528,0.08778259522999297,0.08932878819178948
0.3609550561797753,0.08771919542931181,0.08959378418776351
0.3623595505617977,0.08765781505174314,0.08986263195455689
0.3637640449438202,0.08759849419676817,0.09013538081908318
0.3651685393258427,0.08754127295460001,0.09041208080992687
0.3665730337078651,0.08748619141232514,0.09069278267115014
0.3679775280898876,0.08743328966035165,0.09097753787639463
0.3693820224719101,0.08738260779916156,0.09126639864328398
0.3707865168539326,0.08733418594636351,0.09155941794813344
0.372191011235955,0.08728806424404352,0.09185664954097317
0.3735955056179775,0.08724428286641055,0.09215814796089154
0.375,0.08720288202773492,0.09246396855170516
0.3764044943820224,0.08716390199057604,0.09277416747796287
0.3778089887640449,0.08712738307429865,0.09308880174129008
0.3792134831460674,0.087093365663874,0.09340792919708153
0.3806179775280899,0.08706189021896502,0.09373160857154929
0.3820224719101123,0.08703299728329326,0.09405989947913407
0.3834269662921348,0.08700672749428637,0.09439286244028741
0.3848314606741573,0.0869831215930041,0.09473055889963279
0.3862359550561798,0.08696222043434255,0.09507305124451422
0.3876404494382022,0.0869440649975149,0.09542040282394057
0.3890449438202247,0.08692869639680822,0.09577267796793452
0.3904494382022472,0.08691615589261609,0.09612994200729441
0.3918539325842696,0.08690648490274576,0.09649226129377941
0.3932584269662921,0.08689972501400091,0.09685970322072643
0.3946629213483146,0.08689591799403927,0.09723233624410829
0.3960674157303371,0.0868951058035056,0.09761022990404442
0.3974719101123595,0.08689733060844095,0.09799345484677248
0.398876404494382,0.08690263479296861,0.09838208284709306
0.4002808988764045,0.08691106097225793,0.09877618683129669
0.4016853932584269,0.08692265200576718,0.09917584090058533
0.4030898876404494,0.08693745101076718,0.09958112035499947
0.4044943820224719,0.08695550137614731,0.09999210171786149
0.4058988764044944,0.08697684677650593,0.10040886276074874
0.4073033707865168,0.08700153118652745,0.10083148252900763
0.4087078651685393,0.0870295988956486,0.1012600413678212
0.4101123595505618,0.08706109452301679,0.10169462094884393
0.4115168539325842,0.08709606303274331,0.1021353042974162
0.4129213483146067,0.08713454974945506,0.1025821758203727
0.4143258426966292,0.08717660037414793,0.10303532133445827
0.4157303370786517,0.08722226100034625,0.10349482809536581
0.4171348314606741,0.08727157813057156,0.10396078482741125
0.4185393258426966,0.08732459869312621,0.10443328175386034
0.4199438202247191,0.08738137005919551,0.1049124106279227
0.4213483146067416,0.0874419400602736,0.10539826476442991
0.422752808988764,0.08750635700591897,0.10589093907221349
0.4241573033707865,0.0875746697018438,0.10639053008719947
0.425561797752809,0.08764692746834464,0.10689713600623736
0.4269662921348314,0.08772318015907893,0.10741085672168119
0.4283707865168539,0.08780347818019477,0.10793179385674082
0.4297752808988764,0.0878878725098207,0.10846005080162205
0.4311797752808989,0.08797641471792184,0.10899573275047582
0.4325842696629213,0.08806915698653014,0.10953894673917475
0.4339887640449438,0.0881661521303572,0.11008980168393914
0.4353932584269663,0.08826745361779577,0.11064840842083179
0.4367977528089887,0.08837311559232056,0.11121487974614407
0.4382022471910112,0.08848319289429507,0.11178933045769562
0.4396067415730337,0.08859774108319482,0.11237187739706893
0.4410112359550562,0.08871681646025568,0.11296263949280372
0.4424157303370786,0.08884047609155718,0.11356173780457421
0.4438202247191011,0.08896877783155116,0.1141692955683741
0.4452247191011236,0.08910178034704544,0.11478543824273452
0.446629213483146,0.08923954314165504,0.11541029355600074
0.4480337078651685,0.08938212658072964,0.11604399155469552
0.449438202247191,0.08952959191677165,0.11668666465299422
0.4508426966292135,0.08968200131535489,0.11733844768334235
0.4522471910112359,0.08983941788155746,0.11799947794824309
0.4536516853932584,0.09000190568692101,0.1186698952732453
0.4550561797752809,0.0901695297969502,0.11934984206116166
0.4564606741573033,0.09034235629916608,0.1200394633475497
0.4578651685393258,0.09052045233172712,0.12073890685748759
0.4592696629213483,0.09070388611263286,0.1214483230636771
0.4606741573033708,0.09089272696952556,0.12216786524590943
0.4620786516853932,0.09108704537010524,0.12289768955192786
0.4634831460674157,0.09128691295317401,0.12363795505972414
0.4648876404494382,0.09149240256032666,0.12438882384130502
0.4662921348314606,0.09170358826830471,0.1251504610279678
0.4676966292134831,0.09192054542203137,0.12592303487712436
0.4691011235955056,0.09214335066834557,0.1267067168407123
0.4705056179775281,0.09237208199045471,0.12750168163523778
0.4719101123595505,0.09260681874312403,0.1283081073134894
0.473314606741573,0.0928476416886244,0.12912617533796997
0.4747191011235955,0.0930946330334574,0.129956070656089
0.476123595505618,0.09334787646588061,0.13079798177716395
0.4775280898876404,0.09360745719425324,0.13165210085127727
0.4789325842696629,0.09387346198622665,0.1325186237500387
0.4803370786516854,0.09414597920880109,0.1333977501493026
0.4817415730337078,0.0944250988692739,0.1342896836138936
0.4831460674157303,0.09471091265710345,0.13519463168439316
0.4845505617977528,0.09500351398671439,0.13611280596604178
0.4859550561797753,0.09530299804126995,0.1370444222198143
0.4873595505617977,0.09560946181743882,0.13798970045572598
0.4887640449438202,0.0959230041711846,0.13894886502842996
0.4901685393258427,0.09624372586460561,0.13992214473516576
0.4915730337078651,0.09657172961385513,0.14090977291612516
0.4929775280898876,0.09690712013817321,0.14191198755729878
0.4943820224719101,0.09725000421005948,0.14292903139587024
0.4957865168539326,0.09760049070662133,0.1439611520282289
0.497191011235955,0.09795869066212949,0.14500860202067023
0.4985955056179775,0.0983247173218153,0.14607163902285894
0.5,0.09869868619694581,0.14715052588412791


==> SimRes/minimax_th_b0.5_sig0.2.csv <==
x,y,z
-0.5,0.16728322265217735,0.2211061627617463
-0.49859550561797755,0.16677856493750048,0.220020891254683
-0.49719101123595505,0.16628043089356828,0.21894628706930158
-0.4957865168539326,0.16578875457527056,0.21788223166815807
-0.4943820224719101,0.16530347097264028,0.2168286080862248
-0.49297752808988765,0.1648245159966009,0.2157853009073115
-0.49157303370786515,0.16435182646495097,0.21475219624086864
-0.4901685393258427,0.1638853400885809,0.2137291816991731
-0.4887640449438202,0.16342499545791697,0.2127161463748854
-0.48735955056179775,0.16297073202959025,0.21171298081897336
-0.4859550561797753,0.16252249011332262,0.21071957701899366
-0.4845505617977528,0.1620802108590296,0.2097358283777291
-0.48314606741573035,0.16164383624413312,0.2087616296921718
-0.48174157303370785,0.16121330906108092,0.2077968771328452
-0.4803370786516854,0.16078857290506907,0.20684146822346397
-0.4789325842696629,0.1603695721619636,0.2058953018209208
-0.47752808988764045,0.15995625199641625,0.20495827809559633
-0.476123595505618,0.15954855834017273,0.2040302985119872
-0.4747191011235955,0.15914643788056737,0.20311126580964575
-0.47331460674157305,0.15874983804920254,0.20220108398442466
-0.47191011235955055,0.15835870701080776,0.2012996582700247
-0.4705056179775281,0.15797299365227638,0.20040689511983703
-0.4691011235955056,0.1575926475718747,0.19952270218907517
-0.46769662921348315,0.15721761906862206,0.19864698831719454
-0.4662921348314607,0.15684785913183713,0.1977796635105905
-0.4648876404494382,0.1564833194308476,0.19692063892557285
-0.46348314606741575,0.1561239523048599,0.1960698268516111
-0.46207865168539325,0.15576971075298654,0.1952271406948461
-0.4606741573033708,0.15542054842442696,0.19439249496186214
-0.4592696629213483,0.15507641960879906,0.1935658052437171
-0.45786516853932585,0.15473727922661917,0.192746988200225
-0.4564606741573034,0.15440308281992662,0.19193596154448603
-0.4550561797752809,0.15407378654305035,0.19113264402766073
-0.4536516853932584,0.15374934715351474,0.1903369554239846
-0.45224719101123595,0.15342972200308203,0.1895488165160172
-0.4508426966292135,0.1531148690289281,0.1887681490801234
-0.449438202247191,0.15280474674494932,0.1879948758721822
-0.44803370786516855,0.15249931423319765,0.18722892061351848
-0.44662921348314605,0.15219853113544132,0.18647020797705632
-0.4452247191011236,0.15190235764484872,0.18571866357368605
-0.4438202247191011,0.15161075449779263,0.18497421393884583
-0.44241573033707865,0.15132368296577278,0.18423678651931039
-0.4410112359550562,0.1510411048474536,0.18350630966018613
-0.4396067415730337,0.1507629824608153,0.1827827125921079
-0.43820224719101125,0.15048927863541603,0.18206592541863315
-0.43679775280898875,0.15021995670476215,0.1813558791038323
-0.4353932584269663,0.14995498049878442,0.18065250546006972
-0.4339887640449438,0.14969431433641886,0.17995573713597432
-0.43258426966292135,0.14943792301828845,0.1792655076045944
-0.4311797752808989,0.14918577181948478,0.17858175115173502
-0.4297752808988764,0.1489378264824466,0.1779044028644749
-0.42837078651685395,0.14869405320993406,0.17723339861985896
-0.42696629213483145,0.14845441865809547,0.17656867507376373
-0.425561797752809,0.1482188899296254,0.17591016964993408
-0.4241573033707865,0.14798743456701144,0.17525782052918645
-0.42275280898876405,0.1477600205458685,0.17461156663877667
-0.4213483146067416,0.1475366162683574,0.17397134764193087
-0.4199438202247191,0.1473171905566867,0.17333710392753388
-0.4185393258426966,0.14710171264669628,0.1727087765999756
-0.41713483146067415,0.14689015218151905,0.17208630746915063
-0.4157303370786517,0.14668247920532101,0.17146963904060977
-0.4143258426966292,0.1464786641571166,0.1708587145058598
-0.41292134831460675,0.14627867786465718,0.17025347773281058
-0.4115168539325843,0.14608249153839248,0.16965387325636574
-0.4101123595505618,0.14589007676550156,0.16905984626915482
-0.4087078651685393,0.14570140550399252,0.16847134261240554
-0.40730337078651685,0.14551645007686875,0.16788830876695288
-0.4058988764044944,0.1453351831663608,0.16731069184438238
-0.4044943820224719,0.14515757780822106,0.1667384395783071
-0.40308988764044945,0.1449836073860806,0.1661715003157746
-0.401685393258427,0.14481324562586645,0.16560982300880214
-0.4002808988764045,0.1446464665902768,0.16505335720603861
-0.398876404494382,0.14448324467331394,0.16450205304455065
-0.39747191011235955,0.14432355459487253,0.16395586124173045
-0.3960674157303371,0.14416737139538155,0.16341473308732504
-0.3946629213483146,0.14401467043049915,0.1628786204355823
-0.39325842696629215,0.14386542736585842,0.16234747569751518
-0.39185393258426965,0.14371961817186252,0.16182125183327895
-0.3904494382022472,0.14357721911852805,0.16129990234466227
-0.3890449438202247,0.14343820677037564,0.16078338126768882
-0.38764044943820225,0.1433025579813647,0.1602716431653278
-0.3862359550561798,0.1431702498898734,0.1597646431203126
-0.3848314606741573,0.14304125991372008,0.15926233672806478
-0.38342696629213485,0.14291556574522707,0.15876468008972167
-0.38202247191011235,0.14279314534632342,0.1582716298052675
-0.3806179775280899,0.14267397694368675,0.15778314296676418
-0.3792134831460674,0.1425580390239225,0.15729917715168204
-0.37780898876404495,0.14244531032877886,0.15681969041632826
-0.3764044943820225,0.14233576985039717,0.1563446412893706
-0.375,0.14222939682659524,0.15587398876545686
-0.3735955056179775,0.14212617073618355,0.15540769229892665
-0.37219101123595505,0.14202607129431258,0.15494571179761543
-0.3707865168539326,0.14192907844785,0.15448800761674839
-0.3693820224719101,0.1418351723707869,0.15403454055292337
-0.36797752808988765,0.14174433345967183,0.15358527183818155
-0.3665730337078652,0.14165654232907113,0.1531401631341638
-0.3651685393258427,0.1415717798070554,0.15269917652635223
-0.3637640449438202,0.14149002693070956,0.1522622745183952
-0.36235955056179775,0.14141126494166725,0.15182942002651467
-0.3609550561797753,0.14133547528166668,0.15140057637399387
-0.3595505617977528,0.1412626395881283,0.15097570728574605
-0.35814606741573035,0.14119273968975268,0.1505547768829604
-0.3567415730337079,0.14112575760213755,0.15013774967782637
-0.3553370786516854,0.1410616755234129,0.14972459056833348
-0.3539325842696629,0.14100047582989406,0.14931526483314653
-0.35252808988764045,0.14094214107175063,0.14890973812655475
-0.351123595505618,0.14088665396869096,0.14850797647349362
-0.3497191011235955,0.14083399740566133,0.14810994626463844
-0.34831460674157305,0.14078415442855877,0.14771561425156865
-0.3469101123595506,0.1407371082399564,0.14732494754200162
-0.3455056179775281,0.14069284219484107,0.14693791359509506
-0.3441011235955056,0.14065133979636193,0.14655448021681722
-0.34269662921348315,0.14061258469158922,0.1461746155553831
-0.3412921348314607,0.14057656066728227,0.14579828809675707
-0.3398876404494382,0.14054325164566725,0.14542546666021905
-0.3384831460674157,0.14051264168022118,0.14505612039399582
-0.33707865168539325,0.1404847149514647,0.1446902187709535
-0.3356741573033708,0.14045945576276017,0.14432773158435314
-0.3342696629213483,0.14043684853611638,0.14396862894366652
-0.33286516853932585,0.14041687780799755,0.14361288127045238
-0.3314606741573034,0.14039952822513746,0.1432604592942921
-0.3300561797752809,0.14038478454035658,0.14291133404878278
-0.3286516853932584,0.1403726316083832,0.14256547686758927
-0.32724719101123595,0.14036305438167626,0.1422228593805518
-0.3258426966292135,0.14035603790625079,0.14188345350984993
-0.324438202247191,0.14035156731750428,0.14154723146622178
-0.32303370786516855,0.14034962783604418,0.14121416574523746
-0.3216292134831461,0.14035020476351578,0.1408842291236261
-0.3202247191011236,0.14035328347842962,0.14055739465565573
-0.3188202247191011,0.14035884943198854,0.14023363566956557
-0.31741573033707865,0.14036688814391396,0.13991292576404882
-0.3160112359550562,0.14037738519826987,0.13959523880478758
-0.3146067415730337,0.14039032623928574,0.1392805489210364
-0.31320224719101125,0.14040569696717697,0.1389688305022562
-0.3117977528089888,0.14042348313396227,0.13866005819479577
-0.3103932584269663,0.14044367053927923,0.13835420689862227
-0.3089887640449438,0.14046624502619512,0.13805125176409838
-0.30758426966292135,0.14049119247701602,0.13775116818880662
-0.3061797752808989,0.14051849880909065,0.1374539318144192
-0.3047752808988764,0.14054814997061135,0.13715951852361374
-0.30337078651685395,0.14058013193641072,0.13686790443703398
-0.3019662921348315,0.14061443070375373,0.13657906591029398
-0.300561797752809,0.14065103228812562,0.13629297953102684
-0.2991573033707865,0.14068992271901573,0.1360096221159762
-0.29775280898876405,0.1407310880356962,0.13572897070813017
-0.2963483146067416,0.1407745142829966,0.13545100257389722
-0.2949438202247191,0.140820187507074,0.13517569520032366
-0.2935393258426966,0.1408680937511781,0.13490302629235215
-0.29213483146067415,0.14091821905141275,0.13463297377012032
-0.2907303370786517,0.14097054943249215,0.13436551576629915
-0.2893258426966292,0.14102507090349395,0.1341006306234712
-0.28792134831460675,0.14108176945360756,0.13383829689154725
-0.2865168539325843,0.14114063104787894,0.13357849332522145
-0.2851123595505618,0.14120164162295198,0.1333211988814643
-0.2837078651685393,0.14126478708280651,0.13306639271705326
-0.28230337078651685,0.14133005329449336,0.1328140541861401
-0.2808988764044944,0.141397426083867,0.13256416283785463
-0.2794943820224719,0.14146689123131592,0.13231669841394483
-0.27808988764044945,0.14153843446749143,0.13207164084645195
-0.276685393258427,0.14161204146903514,0.13182897025542187
-0.2752808988764045,0.14168769785430577,0.13158866694664975
-0.273876404494382,0.141765389179106,0.13135071140946022
-0.27247191011235955,0.14184510093240948,0.1311150843145208
-0.2710674157303371,0.14192681853208963,0.130881766511689
-0.2696629213483146,0.14201052732064953,0.13065073902789254
-0.26825842696629215,0.14209621256095498,0.13042198306504216
-0.2668539325842697,0.14218385943197104,0.1301954799979768
-0.2654494382022472,0.1422734530245023,0.12997121137244072
-0.2640449438202247,0.1423649783369391,0.12974915890309224
-0.26264044943820225,0.14245842027100858,0.12952930447154337
-0.2612359550561798,0.14255376362753475,0.12931163012443064
-0.2598314606741573,0.14265099310220478,0.12909611807151594
-0.25842696629213485,0.14275009328134564,0.1288827506838183
-0.2570224719101124,0.14285104863771064,0.128671510491774
-0.2556179775280899,0.14295384352627802,0.1284623801834277
-0.2542134831460674,0.1430584621800617,0.12825534260265165
-0.25280898876404495,0.14316488870593672,0.12805038074739378
-0.2514044943820225,0.1432731070804796,0.1278474777679546
-0.25,0.14338310114582642,0.12764661696529164
-0.24859550561797755,0.14349485460554773,0.12744778178935237
-0.24719101123595505,0.14360835102054592,0.12725095583743373
-0.2457865168539326,0.14372357380497047,0.12705612285256979
-0.2443820224719101,0.14384050622215994,0.12686326672194548
-0.24297752808988765,0.1439591313806058,0.1266723714753373
-0.2415730337078652,0.14407943222994454,0.1264834212835801
-0.2401685393258427,0.1442013915569773,0.12629640045706012
-0.23876404494382025,0.1443249919817201,0.12611129344423336
-0.23735955056179775,0.14445021595348567,0.12592808483016948
-0.2359550561797753,0.14457704574699967,0.12574675933512133
-0.2345505617977528,0.14470546345855306,0.12556730181311823
-0.23314606741573035,0.14483545100219264,0.12538969725058496
-0.23174157303370785,0.14496699010595135,0.12521393076498438
-0.2303370786516854,0.14510006230812264,0.12503998760348456
-0.22893258426966295,0.14523464895357746,0.12486785314164926
-0.22752808988764045,0.1453707311901308,0.1246975128821518
-0.226123595505618,0.14550828996495546,0.1245289524535135
-0.2247191011235955,0.14564730602105008,0.12436215760886307
-0.22331460674157305,0.14578775989375972,0.12419711422472061
-0.22191011235955055,0.1459296319073548,0.12403380829980305
-0.2205056179775281,0.1460729021716691,0.12387222595385244
-0.2191011235955056,0.14621755057879993,0.1237123534264859
-0.21769662921348315,0.1463635567998743,0.12355417707606743
-0.2162921348314607,0.14651090028188185,0.12339768337860174
-0.2148876404494382,0.14665956024457924,0.12324285892664848
-0.21348314606741575,0.14680951567746772,0.12308969042825864
-0.21207865168539325,0.1469607453368471,0.12293816470593112
-0.2106741573033708,0.14711322774295016,0.12278826869558991
-0.2092696629213483,0.14726694117715824,0.12263998944558203
-0.20786516853932585,0.14742186367930388,0.12249331411569579
-0.2064606741573034,0.14757797304506087,0.12234822997619804
-0.2050561797752809,0.1477352468234275,0.12220472440689278
-0.20365168539325845,0.1478936623143046,0.1220627848961974
-0.20224719101123595,0.14805319656617139,0.1219223990402399
-0.2008426966292135,0.14821382637386446,0.1217835545419743
-0.199438202247191,0.14837552827646058,0.12164623921031505
-0.19803370786516855,0.14853827855526883,0.12151044095929023
-0.1966292134831461,0.14870205323193442,0.1213761478072132
-0.1952247191011236,0.14886682806665813,0.12124334787587272
-0.19382022471910115,0.14903257855653412,0.1211120293897404
-0.19241573033707865,0.1491992799340106,0.12098218067519667
-0.1910112359550562,0.14936690716547665,0.12085379015977438
-0.1896067415730337,0.14953543494997754,0.1207268463714193
-0.18820224719101125,0.14970483771806398,0.12060133793776837
-0.18679775280898875,0.14987508963077806,0.12047725358544463
-0.1853932584269663,0.15004616457877853,0.12035458213936903
-0.18398876404494385,0.15021803618161106,0.12023331252208924
-0.18258426966292135,0.1503906777871249,0.12011343375312422
-0.1811797752808989,0.15056406247104126,0.11999493494832573
-0.1797752808988764,0.1507381630366763,0.11987780531925483
-0.17837078651685395,0.1509129520148221,0.1197620341725758
-0.17696629213483145,0.1510884016637897,0.11964761090946405
-0.175561797752809,0.15126448396961747,0.11953452502503063
-0.1741573033707865,0.15144117064644871,0.11942276610776097
-0.17275280898876405,0.15161843313708112,0.11931232383896985
-0.1713483146067416,0.15179624261369354,0.11920318799227048
-0.1699438202247191,0.15197456997875036,0.11909534843305788
-0.16853932584269665,0.15215338586609098,0.11898879511800788
-0.16713483146067415,0.15233266064220344,0.11888351809458943
-0.1657303370786517,0.15251236440768973,0.11877950750059088
-0.1643258426966292,0.1526924669989219,0.11867675356366167
-0.16292134831460675,0.15287293798989657,0.11857524660086537
-0.1615168539325843,0.15305374669428679,0.11847497701824823
-0.1601123595505618,0.1532348621676975,0.11837593531042027
-0.15870786516853935,0.15341625321012592,0.11827811206014921
-0.15730337078651685,0.15359788836863036,0.11818149793796799
-0.1558988764044944,0.15377973594021022,0.11808608370179433
-0.1544943820224719,0.1539617639748998,0.11799186019656356
-0.15308988764044945,0.15414394027907893,0.11789881835387367
-0.151685393258427,0.1543262324190023,0.11780694919164189
-0.1502808988764045,0.15450860772455097,0.11771624381377391
-0.14887640449438205,0.15469103329320652,0.11762669340984501
-0.14747191011235955,0.15487347599425322,0.11753828925479226
-0.1460674157303371,0.15505590247320553,0.11745102270861864
-0.1446629213483146,0.1552382791564684,0.11736488521610804
-0.14325842696629215,0.1554205722562271,0.1172798683065515
-0.14185393258426965,0.15560274777557193,0.11719596359348443
-0.1404494382022472,0.15578477151385645,0.11711316277443436
-0.13904494382022475,0.15596660907229307,0.11703145763067908
-0.13764044943820225,0.15614822585978505,0.11695084002701504
-0.1362359550561798,0.1563295870989969,0.1168713019115368
-0.1348314606741573,0.15651065783266355,0.1167928353154248
-0.13342696629213485,0.15669140293013967,0.11671543235274401
-0.13202247191011235,0.156871787094188,0.11663908522025211
-0.1306179775280899,0.15705177486800836,0.11656378619721659
-0.1292134831460674,0.15723133064250663,0.11648952764524126
-0.12780898876404495,0.1574104186638033,0.11641630200810177
-0.1264044943820225,0.1575890030409814,0.11634410181158981
-0.125,0.1577670477540737,0.11627291966336656
-0.12359550561797755,0.15794451666228626,0.11620274825282324
-0.12219101123595505,0.15812137351246056,0.1161335803509517
-0.1207865168539326,0.1582975819477687,0.11606540881022148
-0.1193820224719101,0.15847310551664368,0.11599822656446566
-0.11797752808988765,0.15864790768194087,0.11593202662877469
-0.1165730337078652,0.15882195183032885,0.11586680209939629
-0.1151685393258427,0.1589952012819077,0.1158025461536447
-0.11376404494382025,0.15916761930005155,0.11573925204981536
-0.11235955056179775,0.15933916910147278,0.1156769131271076
-0.1109550561797753,0.15950981386650448,0.11561552280555402
-0.1095505617977528,0.15967951674959835,0.11555507458595574
-0.10814606741573035,0.15984824089003247,0.11549556204982511
-0.1067415730337079,0.16001594942282815,0.11543697885933411
-0.1053370786516854,0.16018260548986768,0.1153793187572688
-0.10393258426966295,0.16034817225121173,0.11532257556698991
-0.10252808988764045,0.1605126128966099,0.11526674319239898
-0.101123595505618,0.16067589065719848,0.11521181561791032
-0.0997191011235955,0.16083796881738352,0.1151577869084279
-0.09831460674157305,0.16099881072689814,0.11510465120932784
-0.09691011235955055,0.16115837981303321,0.11505240274644563
-0.0955056179775281,0.16131663959303255,0.11500103582606838
-0.09410112359550565,0.1614735536866455,0.11495054483493183
-0.09269662921348315,0.16162908582883279,0.11490092424022144
-0.0912921348314607,0.16178319988261539,0.11485216858957843
-0.0898876404494382,0.1619358598520614,0.11480427251110939
-0.08848314606741575,0.16208702989540266,0.11475723071340015
-0.08707865168539325,0.16223667433827207,0.11471103798553373
-0.0856741573033708,0.16238475768705513,0.11466568919711133
-0.0842696629213483,0.16253124464234706,0.11462117929827753
-0.08286516853932585,0.16267610011250483,0.1145775033197481
-0.0814606741573034,0.16281928922728892,0.11453465637284156
-0.0800561797752809,0.16296077735158138,0.11449263364951362
-0.07865168539325845,0.16310053009917444,0.11445143042239396
-0.07724719101123595,0.163238513346618,0.11441104204482656
-0.0758426966292135,0.16337469324711762,0.11437146395091193
-0.074438202247191,0.16350903624447094,0.11433269165555159
-0.07303370786516855,0.1636415090870347,0.11429472075449584
-0.0716292134831461,0.16377207884171116,0.11425754692439194
-0.0702247191011236,0.16390071290794186,0.11422116592283549
-0.06882022471910115,0.1640273790317007,0.1141855735884235
-0.06741573033707865,0.16415204531947325,0.11415076584080822
-0.0660112359550562,0.1642746802522125,0.11411673868075321
-0.0646067415730337,0.1643952526992594,0.11408348819019075
-0.06320224719101125,0.1645137319322168,0.11405101053227988
-0.061797752808988804,0.16463008763876613,0.11401930195146588
-0.0603932584269663,0.164744289936415,0.113988358773541
-0.05898876404494385,0.16485630938616314,0.11395817740570507
-0.05758426966292135,0.1649661170060775,0.11392875433662765
-0.0561797752808989,0.16507368428476193,0.11390008613651018
-0.0547752808988764,0.1651789831947129,0.11387216945714874
-0.05337078651685395,0.16528198620554596,0.11384500103199674
-0.05196629213483145,0.165382666297085,0.1138185776762285
-0.050561797752809,0.16548099697229962,0.11379289628680184
-0.049157303370786554,0.1655769522700806,0.11376795384252143
-0.04775280898876405,0.1656705067778412,0.11374374740410148
-0.0463483146067416,0.1657616356439332,0.11372027411422803
-0.0449438202247191,0.165850314589865,0.1136975311976211
-0.04353932584269665,0.16593651992231248,0.11367551596109648
-0.04213483146067415,0.16602022854490883,0.11365422579362555
-0.0407303370786517,0.1661014179698045,0.11363365816639644
-0.0393258426966292,0.1661800663289838,0.11361381063287242
-0.03792134831460675,0.16625615238533056,0.11359468082885049
-0.0365168539325843,0.16632965554342788,0.11357626647251845
-0.0351123595505618,0.16640055586008556,0.11355856536451044
-0.03370786516853935,0.16646883405458207,0.11354157538796257
-0.03230337078651685,0.1665344715186124,0.1135252945085656
-0.030898876404494402,0.16659745032593123,0.1135097207746173
-0.0294943820224719,0.16665775324168192,0.11349485231707265
-0.02808988764044945,0.1667153637314026,0.11348068734959331
-0.026685393258427004,0.16677026596969885,0.11346722416859459
-0.0252808988764045,0.1668224448485762,0.11345446115329078
-0.023876404494382053,0.1668718859854218,0.11344239676573967
-0.02247191011235955,0.16691857573062843,0.11343102955088381
-0.021067415730337102,0.16696250117485364,0.113420358136591
-0.0196629213483146,0.16700365015590407,0.11341038123369215
-0.01825842696629215,0.1670420112652407,0.11340109763601738
-0.016853932584269704,0.16707757385409608,0.11339250622042996
-0.015449438202247201,0.16711032803919898,0.11338460594685834
-0.014044943820224753,0.1671402647080987,0.11337739585832553
-0.01264044943820225,0.1671673755240848,0.11337087508097678
-0.011235955056179803,0.16719165293069657,0.11336504282410459
-0.0098314606741573,0.16721309015581756,0.11335989838017191
-0.008426966292134852,0.16723168121535043,0.11335544112483233
-0.007022471910112349,0.1672474209164695,0.11335167051694856
-0.005617977528089901,0.16726030486044585,0.11334858609860848
-0.004213483146067454,0.1672703294450434,0.11334618749513786
-0.0028089887640449507,0.16727749186648255,0.11334447441511233
-0.001404494382022503,0.16728179012096955,0.11334344665036543
0.0,0.16728322300579046,0.11334310407599457
0.001404494382022503,0.1672817901199677,0.11334344665036543
0.002808988764044895,0.16727749186447893,0.11334447441511236
0.004213483146067398,0.16727032944203818,0.11334618749513785
0.005617977528089901,0.1672603048564394,0.11334858609860846
0.0070224719101122934,0.16724742091146222,0.11335167051694862
0.008426966292134797,0.16723168120934287,0.11335544112483228
0.0098314606741573,0.16721309014881025,0.11335989838017194
0.011235955056179803,0.16719165292269034,0.11336504282410462
0.012640449438202195,0.16716737551508043,0.11337087508097675
0.014044943820224698,0.16714026469809704,0.1133773958583255
0.015449438202247201,0.16711032802820117,0.1133846059468583
0.016853932584269593,0.16707757384210323,0.11339250622042996
0.018258426966292096,0.16704201125225399,0.11340109763601734
0.0196629213483146,0.1670036501419249,0.11341038123369214
0.021067415730337102,0.16696250115988337,0.113420358136591
0.022471910112359494,0.16691857571466862,0.11343102955088381
0.023876404494381998,0.16687188596847394,0.11344239676573967
0.0252808988764045,0.16682244483064224,0.11345446115329078
0.026685393258427004,0.1667702659507805,0.11346722416859457
0.028089887640449396,0.16671536371150175,0.11348068734959332
0.0294943820224719,0.16665775322080068,0.11349485231707263
0.030898876404494402,0.16659745030407158,0.11350972077461724
0.032303370786516794,0.16653447149577666,0.11352529450856562
0.0337078651685393,0.16646883403077242,0.11354157538796254
0.0351123595505618,0.1664005558353044,0.11355856536451044
0.0365168539325843,0.16632965551767767,0.1135762664725184
0.037921348314606695,0.16625615235861396,0.11359468082885055
0.0393258426966292,0.16618006630130333,0.11361381063287249
0.0407303370786517,0.1661014179411629,0.11363365816639644
0.042134831460674094,0.16602022851530904,0.11365422579362558
0.0435393258426966,0.16593651989175723,0.11367551596109639
0.0449438202247191,0.16585031455835741,0.11369753119762115
0.0463483146067416,0.16576163561147628,0.11372027411422803
0.047752808988763995,0.16567050674443803,0.11374374740410148
0.0491573033707865,0.1655769522357345,0.11376795384252146
0.050561797752809,0.16548099693701387,0.11379289628680186
0.05196629213483139,0.16538266626086295,0.1138185776762285
0.053370786516853896,0.16528198616839113,0.11384500103199678
0.0547752808988764,0.16517898315662874,0.11387216945714873
0.0561797752808989,0.16507368424575208,0.11390008613651018
0.057584269662921295,0.16496611696614558,0.11392875433662761
0.0589887640449438,0.1648563093453129,0.11395817740570503
0.0603932584269663,0.16474428989465026,0.113988358773541
0.061797752808988804,0.16463008759609077,0.11401930195146588
0.0632022471910112,0.16451373188863466,0.11405101053227981
0.0646067415730337,0.1643952526547746,0.11408348819019073
0.0660112359550562,0.16427468020682906,0.11411673868075325
0.0674157303370786,0.16415204527319524,0.1141507658408082
0.0688202247191011,0.16402737898453237,0.11418557358842353
0.0702247191011236,0.1639007128598873,0.11422116592283552
0.0716292134831461,0.16377207879277475,0.11425754692439191
0.0730337078651685,0.16364150903722077,0.11429472075449584
0.074438202247191,0.16350903619378385,0.11433269165555159
0.0758426966292135,0.16337469319556183,0.11437146395091187
0.0772471910112359,0.163238513294198,0.11441104204482656
0.0786516853932584,0.16310053004589467,0.11445143042239392
0.0800561797752809,0.16296077729744654,0.11449263364951359
0.0814606741573034,0.1628192891723036,0.11453465637284159
0.0828651685393258,0.16267610005667363,0.11457750331974814
0.0842696629213483,0.1625312445856747,0.1146211792982775
0.0856741573033708,0.16238475762954635,0.11466568919711136
0.0870786516853932,0.16223667427993158,0.11471103798553368
0.0884831460674157,0.16208702983623544,0.1147572307134002
0.0898876404494382,0.16193585979207212,0.11480427251110939
0.0912921348314607,0.16178319982180892,0.11485216858957843
0.0926966292134831,0.16162908576721413,0.11490092424022146
0.0941011235955056,0.1614735536242195,0.1149505448349318
0.0955056179775281,0.16131663952980416,0.11500103582606835
0.0969101123595505,0.16115837974900746,0.11505240274644561
0.098314606741573,0.16099881066207997,0.11510465120932784
0.0997191011235955,0.160837968751778,0.11515778690842793
0.101123595505618,0.16067589059081064,0.11521181561791034
0.1025280898876404,0.1605126128294447,0.11526674319239898
0.1039325842696629,0.16034817218327446,0.11532257556698987
0.1053370786516854,0.16018260542116317,0.11537931875726881
0.10674157303370779,0.16001594935336164,0.11543697885933417
0.1081460674157303,0.1598482408198091,0.1154955620498251
0.1095505617977528,0.15967951667862315,0.11555507458595574
0.1109550561797753,0.15950981379478266,0.11561552280555397
0.1123595505617977,0.1593391690290095,0.11567691312710764
0.1137640449438202,0.15916761922685188,0.11573925204981532
0.1151685393258427,0.15899520120797686,0.1158025461536447
0.1165730337078652,0.158821951755672,0.11586680209939629
0.1179775280898876,0.15864790760656308,0.11593202662877465
0.1193820224719101,0.15847310544055018,0.11599822656446572
0.1207865168539326,0.15829758187096463,0.11606540881022143
0.122191011235955,0.1581213734349511,0.1161335803509517
0.1235955056179775,0.15794451658407657,0.1162027482528233
0.125,0.15776704767516886,0.11627291966336653
0.1264044943820225,0.15758900296138656,0.11634410181158987
0.1278089887640449,0.15741041858352353,0.11641630200810174
0.1292134831460674,0.15723133056154723,0.11648952764524126
0.1306179775280899,0.1570517747863743,0.11656378619721659
0.1320224719101123,0.15687178701188448,0.11663908522025211
0.1334269662921348,0.15669140284717178,0.116715432352744
0.1348314606741573,0.15651065774903625,0.11679283531542474
0.1362359550561798,0.1563295870147153,0.11687130191153677
0.1376404494382022,0.15614822577485424,0.11695084002701507
0.1390449438202247,0.15596660898671794,0.11703145763067901
0.1404494382022472,0.15578477142764216,0.11711316277443434
0.1418539325842696,0.1556027476887234,0.11719596359348443
0.1432584269662921,0.1554205721687494,0.1172798683065515
0.1446629213483146,0.15523827906836635,0.11736488521610804
0.1460674157303371,0.15505590238448416,0.11745102270861867
0.1474719101123595,0.1548734759049173,0.11753828925479229
0.148876404494382,0.15469103320326116,0.11762669340984502
0.1502808988764045,0.1545086076340008,0.11771624381377391
0.151685393258427,0.15432623232785223,0.11780694919164189
0.1530898876404494,0.15414394018733374,0.11789881835387372
0.1544943820224719,0.15396176388256427,0.11799186019656362
0.1558988764044944,0.15377973584728913,0.11808608370179428
0.1573033707865168,0.1535978882751285,0.11818149793796796
0.1587078651685393,0.1534162531160479,0.11827811206014924
0.1601123595505618,0.15323486207304793,0.11837593531042029
0.1615168539325843,0.15305374659907034,0.1184749770182483
0.1629213483146067,0.1528729378941178,0.11857524660086531
0.1643258426966292,0.15269246690258542,0.11867675356366164
0.1657303370786517,0.15251236431080004,0.11877950750059091
0.1671348314606741,0.15233266054476516,0.11888351809458934
0.1685393258426966,0.15215338576810836,0.11898879511800788
0.1699438202247191,0.15197456988022798,0.11909534843305788
0.1713483146067416,0.15179624251463575,0.1192031879922705
0.172752808988764,0.1516184330374923,0.11931232383896989
0.1741573033707865,0.1514411705463331,0.11942276610776097
0.175561797752809,0.15126448386897942,0.11953452502503066
0.1769662921348314,0.15108840156263345,0.11964761090946412
0.1783707865168539,0.15091295191315182,0.11976203417257583
0.1797752808988764,0.15073816293449618,0.11987780531925481
0.1811797752808989,0.1505640623683554,0.11999493494832565
0.1825842696629213,0.1503906776839374,0.12011343375312422
0.1839887640449438,0.15021803607792597,0.12023331252208919
0.1853932584269663,0.15004616447459987,0.12035458213936903
0.1867977528089887,0.14987508952610976,0.12047725358544457
0.1882022471910112,0.14970483761291,0.12060133793776834
0.1896067415730337,0.14953543484434176,0.12072684637141932
0.1910112359550562,0.14936690705936292,0.12085379015977439
0.1924157303370786,0.14919927982742276,0.12098218067519667
0.1938202247191011,0.14903257844947584,0.12111202938974037
0.1952247191011236,0.14886682795913314,0.12124334787587272
0.196629213483146,0.14870205312394646,0.12137614780721323
0.1980337078651685,0.14853827844682146,0.1215104409592902
0.199438202247191,0.14837552816755742,0.12164623921031505
0.2008426966292135,0.14821382626450905,0.12178355454197433
0.2022471910112359,0.14805319645636725,0.1219223990402399
0.2036516853932584,0.14789366220405506,0.12206278489619736
0.2050561797752809,0.14773524671273613,0.12220472440689276
0.2064606741573034,0.14757797293393096,0.12234822997619804
0.2078651685393258,0.14742186356773881,0.12249331411569574
0.2092696629213483,0.1472669410651612,0.12263998944558203
0.2106741573033708,0.14711322763052445,0.12278826869558988
0.2120786516853932,0.1469607452239959,0.12293816470593112
0.2134831460674157,0.14680951556419414,0.12308969042825867
0.2148876404494382,0.1466595601308864,0.1232428589266485
0.2162921348314607,0.14651090016777282,0.12339768337860174
0.2176966292134831,0.14636355668535206,0.12355417707606751
0.2191011235955056,0.1462175504638675,0.1237123534264859
0.2205056179775281,0.1460729020563293,0.1238722259538525
0.2219101123595505,0.1459296317916106,0.12403380829980305
0.223314606741573,0.14578775977761388,0.12419711422472059
0.2247191011235955,0.14564730590450542,0.12436215760886307
0.226123595505618,0.14550828984801473,0.1245289524535135
0.2275280898876404,0.14537073107279663,0.12469751288215183
0.2289325842696629,0.14523464883585263,0.12486785314164921
0.2303370786516854,0.14510006219000962,0.12503998760348461
0.2317415730337078,0.14496698998745283,0.1252139307649844
0.2331460674157303,0.1448354508833109,0.1253896972505849
0.2345505617977528,0.14470546333929077,0.1255673018131182
0.2359550561797753,0.14457704562735918,0.12574675933512133
0.2373595505617977,0.1444502158334694,0.1259280848301695
0.2387640449438202,0.14432499186133044,0.1261112934442333
0.2401685393258427,0.14420139143621635,0.12629640045706012
0.2415730337078652,0.1440794321088146,0.1264834212835801
0.2429775280898876,0.14395913125910917,0.12667237147533728
0.2443820224719101,0.14384050610029867,0.1268632667219455
0.2457865168539326,0.1437235736827467,0.12705612285256984
0.247191011235955,0.1436083508979617,0.12725095583743373
0.2485955056179775,0.1434948544826052,0.12744778178935234
0.25,0.14338310102252733,0.12764661696529167
0.2514044943820225,0.14327310695682607,0.1278474777679546
0.2528089887640449,0.14316488858193052,0.12805038074739378
0.2542134831460674,0.14305846205570477,0.12825534260265165
0.2556179775280899,0.14295384340157208,0.1284623801834277
0.2570224719101123,0.14285104851265745,0.12867151049177394
0.2584269662921348,0.14275009315594692,0.12888275068381824
0.2598314606741573,0.1426509929764622,0.12909611807151597
0.2612359550561798,0.14255376350144996,0.12931163012443062
0.2626404494382022,0.1424584201445831,0.12952930447154334
0.2640449438202247,0.1423649782101745,0.12974915890309224
0.2654494382022472,0.14227345289740007,0.12997121137244072
0.2668539325842696,0.14218385930453262,0.13019547999797676
0.2682584269662921,0.1420962124331817,0.13042198306504213
0.2696629213483146,0.14201052719254287,0.1306507390278925
0.2710674157303371,0.14192681840365087,0.130881766511689
0.2724719101123595,0.1418451008036399,0.1311150843145208
0.273876404494382,0.1417653890500068,0.1313507114094602
0.2752808988764045,0.14168769772487813,0.13158866694664978
0.2766853932584269,0.14161204133928024,0.13182897025542187
0.2780898876404494,0.1415384343374104,0.13207164084645198
0.2794943820224719,0.14146689110090974,0.1323166984139448
0.2808988764044944,0.14139742595313673,0.1325641628378547
0.2823033707865168,0.14133005316343997,0.13281405418614012
0.2837078651685393,0.14126478695143097,0.13306639271705326
0.2851123595505618,0.14120164149125516,0.13332119888146424
0.2865168539325842,0.14114063091586168,0.1335784933252214
0.2879213483146067,0.14108176932127067,0.13383829689154728
0.2893258426966292,0.14102507077083817,0.13410063062347125
0.2907303370786517,0.14097054929951824,0.13436551576629918
0.2921348314606741,0.14091821891812137,0.13463297377012026
0.2935393258426966,0.14086809361756994,0.13490302629235215
0.2949438202247191,0.14082018737314964,0.13517569520032366
0.2963483146067416,0.1407745141487566,0.1354510025738972
0.297752808988764,0.14073108790114108,0.1357289707081302
0.2991573033707865,0.14068992258414595,0.13600962211597623
0.300561797752809,0.14065103215294167,0.13629297953102684
0.3019662921348314,0.14061443056825595,0.13657906591029395
0.3033707865168539,0.1405801318005995,0.13686790443703395
0.3047752808988764,0.14054814983448694,0.13715951852361377
0.3061797752808989,0.14051849867265337,0.1374539318144192
0.3075842696629213,0.14049119234026614,0.13775116818880662
0.3089887640449438,0.14046624488913276,0.1380512517640984
0.3103932584269663,0.14044367040190456,0.13835420689862227
0.3117977528089887,0.14042348299627547,0.13866005819479577
0.3132022471910112,0.14040569682917803,0.13896883050225622
0.3146067415730337,0.1403903261009747,0.13928054892103642
0.3160112359550562,0.1403773850596468,0.13959523880478752
0.3174157303370786,0.14036688800497873,0.13991292576404882
0.3188202247191011,0.1403588492927411,0.14023363566956557
0.3202247191011236,0.14035328333886982,0.14055739465565578
0.321629213483146,0.14035020462364348,0.14088422912362605
0.3230337078651685,0.14034962769585912,0.14121416574523743
0.324438202247191,0.1403515671770062,0.14154723146622178
0.3258426966292135,0.14035603776543942,0.1418834535098499
0.3272471910112359,0.1403630542405513,0.1422228593805518
0.3286516853932584,0.1403726314669442,0.1425654768675893
0.3300561797752809,0.1403847843986032,0.1429113340487828
0.3314606741573034,0.14039952808306919,0.1432604592942921
0.3328651685393258,0.14041687766561398,0.14361288127045244
0.3342696629213483,0.14043684839341694,0.14396862894366652
0.3356741573033708,0.14045945561974427,0.14432773158435316
0.3370786516853932,0.1404847148081317,0.14469021877095353
0.3384831460674157,0.14051264153657053,0.14505612039399582
0.3398876404494382,0.14054325150169816,0.14542546666021905
0.3412921348314607,0.14057656052299408,0.14579828809675702
0.3426966292134831,0.14061258454698106,0.14617461555538308
0.3441011235955056,0.14065133965143306,0.14655448021681722
0.3455056179775281,0.14069284204959062,0.1469379135950951
0.3469101123595505,0.14073710809438345,0.1473249475420016
0.348314606741573,0.14078415428266244,0.14771561425156865
0.3497191011235955,0.14083399725944065,0.1481099462646384
0.351123595505618,0.14088665382214488,0.1485079764734936
0.3525280898876404,0.14094214092487814,0.1489097381265547
0.3539325842696629,0.14100047568269397,0.14931526483314647
0.3553370786516854,0.1410616753758841,0.14972459056833348
0.3567415730337078,0.1411257574542789,0.15013774967782637
0.3581460674157303,0.14119273954156303,0.15055477688296043
0.3595505617977528,0.14126263943960626,0.15097570728574605
0.3609550561797753,0.14133547513281097,0.15140057637399387
0.3623595505617977,0.1414112647924765,0.15182942002651462
0.3637640449438202,0.14149002678118247,0.15226227451839522
0.3651685393258427,0.1415717796571905,0.15269917652635226
0.3665730337078651,0.141656542178867,0.15314016313416373
0.3679775280898876,0.1417443333091269,0.15358527183818155
0.3693820224719101,0.14183517221989964,0.15403454055292337
0.3707865168539326,0.1419290782966188,0.15448800761674839
0.372191011235955,0.14202607114273574,0.15494571179761543
0.3735955056179775,0.14212617058425953,0.15540769229892665
0.375,0.14222939667432224,0.15587398876545683
0.3764044943820224,0.14233576969777345,0.1563446412893706
0.3778089887640449,0.14244531017580264,0.15681969041632826
0.3792134831460674,0.14255803887059185,0.1572991771516821
0.3806179775280899,0.14267397678999985,0.15778314296676418
0.3820224719101123,0.14279314519227823,0.1582716298052675
0.3834269662921348,0.14291556559082172,0.15876468008972172
0.3848314606741573,0.14304125975895252,0.15926233672806478
0.3862359550561798,0.14317024973474152,0.1597646431203127
0.3876404494382022,0.14330255782586648,0.16027164316532774
0.3890449438202247,0.14343820661450885,0.16078338126768876
0.3904494382022472,0.14357721896229053,0.16129990234466227
0.3918539325842696,0.14371961801525193,0.16182125183327892
0.3932584269662921,0.14386542720887255,0.16234747569751518
0.3946629213483146,0.14401467027313566,0.16287862043558232
0.3960674157303371,0.14416737123763804,0.16341473308732504
0.3974719101123595,0.14432355443674658,0.16395586124173045
0.398876404494382,0.14448324451480307,0.16450205304455062
0.4002808988764045,0.14464646643137852,0.16505335720603861
0.4016853932584269,0.14481324546657814,0.16560982300880206
0.4030898876404494,0.14498360722639966,0.1661715003157746
0.4044943820224719,0.14515757764814485,0.16673843957830717
0.4058988764044944,0.14533518300588658,0.16731069184438246
0.4073033707865168,0.14551644991599377,0.16788830876695288
0.4087078651685393,0.14570140534271397,0.16847134261240557
0.4101123595505618,0.14589007660381662,0.16905984626915474
0.4115168539325842,0.1460824913762982,0.16965387325636566
0.4129213483146067,0.1462786777021506,0.17025347773281058
0.4143258426966292,0.1464786639941948,0.1708587145058598
0.4157303370786517,0.14668247904198084,0.17146963904060974
0.4171348314606741,0.14689015201775743,0.17208630746915066
0.4185393258426966,0.14710171248251008,0.17270877659997558
0.4199438202247191,0.1473171903920727,0.17333710392753385
0.4213483146067416,0.14753661610331237,0.17397134764193087
0.422752808988764,0.14776002038038913,0.17461156663877667
0.4241573033707865,0.1479874344010943,0.1752578205291864
0.425561797752809,0.14821888976326716,0.1759101696499341
0.4269662921348314,0.1484544184912926,0.1765686750737637
0.4283707865168539,0.14869405304268307,0.17723339861985898
0.4297752808988764,0.14893782631474392,0.17790440286447498
0.4311797752808989,0.14918577165132677,0.17858175115173508
0.4325842696629213,0.14943792284967142,0.17926550760459437
0.4339887640449438,0.1496943141673391,0.17995573713597435
0.4353932584269663,0.14995498032923807,0.18065250546006972
0.4367977528089887,0.15021995653474535,0.18135587910383222
0.4382022471910112,0.15048927846492502,0.1820659254186332
0.4396067415730337,0.15076298228984594,0.18278271259210796
0.4410112359550562,0.15104110467600196,0.1835063096601862
0.4424157303370786,0.1513236827938348,0.18423678651931027
0.4438202247191011,0.15161075432536408,0.18497421393884578
0.4452247191011236,0.15190235747192546,0.1857186635736861
0.446629213483146,0.15219853096201902,0.1864702079770563
0.4480337078651685,0.15249931405927214,0.1872289206135185
0.449438202247191,0.15280474657051607,0.18799487587218208
0.4508426966292135,0.15311486885398268,0.1887681490801234
0.4522471910112359,0.15342972182761988,0.18954881651601724
0.4536516853932584,0.15374934697753143,0.19033695542398463
0.4550561797752809,0.1540737863665412,0.1911326440276608
0.4564606741573033,0.1544030826428869,0.191935961544486
0.4578651685393258,0.1547372790490442,0.19274698820022504
0.4592696629213483,0.1550764194306839,0.19356580524371708
0.4606741573033708,0.1554205482457668,0.1943924949618621
0.4620786516853932,0.15576971057377634,0.19522714069484606
0.4634831460674157,0.15612395212509464,0.19606982685161115
0.4648876404494382,0.15648331925052225,0.1969206389255728
0.4662921348314606,0.15684785895094647,0.19777966351059043
0.4676966292134831,0.15721761888716082,0.19864698831719452
0.4691011235955056,0.15759264738983766,0.19952270218907517
0.4705056179775281,0.15797299346965812,0.20040689511983692
0.4719101123595505,0.15835870682760286,0.20129965827002466
0.473314606741573,0.15874983786540542,0.20220108398442455
0.4747191011235955,0.15914643769617248,0.2031112658096457
0.476123595505618,0.15954855815517435,0.2040302985119873
0.4775280898876404,0.1599562518108087,0.20495827809559622
0.4789325842696629,0.160369571975741,0.2058953018209207
0.4803370786516854,0.16078857271822555,0.20684146822346397
0.4817415730337078,0.1612133088736105,0.2077968771328451
0.4831460674157303,0.16164383605602978,0.2087616296921717
0.4845505617977528,0.16208021067028716,0.20973582837772914
0.4859550561797753,0.16252248992393487,0.21071957701899355
0.4873595505617977,0.16297073183955083,0.21171298081897325
0.4887640449438202,0.16342499526721962,0.21271614637488545
0.4901685393258427,0.16388533989721912,0.21372918169917304
0.4915730337078651,0.16435182627291822,0.21475219624086855
0.4929775280898876,0.1648245158038905,0.2157853009073115
0.4943820224719101,0.16530347077924556,0.21682860808622495
0.4957865168539326,0.16578875438118468,0.2178822316681581
0.497191011235955,0.1662804306987843,0.21894628706930166
0.4985955056179775,0.16677856474201155,0.220020891254683
0.5,0.16728322245597638,0.22110616276174633


==> SimRes/minimax_th_b0.5_sig0.3333333333333333.csv <==
x,y,z
-0.5,0.34044414929799405,0.3709648976026381
-0.49859550561797755,0.34014658432962275,0.36988803732442493
-0.49719101123595505,0.33985255357510974,0.3688177223838791
-0.4957865168539326,0.33956203805887414,0.3677539102542746
-0.4943820224719101,0.3392750189115546,0.3666965587581215
-0.49297752808988765,0.33899147736847807,0.36564562606406775
-0.49157303370786515,0.3387113947681408,0.3646010706838285
-0.4901685393258427,0.33843475255069805,0.3635628514691492
-0.4887640449438202,0.33816153225646334,0.3625309276087957
-0.48735955056179775,0.33789171552441893,0.3615052586255773
-0.4859550561797753,0.33762528409073383,0.360485804373398
-0.4845505617977528,0.33736221978729425,0.35947252503433574
-0.48314606741573035,0.33710250454024043,0.3584653811157541
-0.48174157303370785,0.3368461203685156,0.3574643334474399
-0.4803370786516854,0.3365930493824218,0.35646934317876877
-0.4789325842696629,0.336343273782188,0.3554803717759025
-0.47752808988764045,0.33609677585654457,0.35449738101900924
-0.476123595505618,0.33585353798130846,0.3535203329995152
-0.4747191011235955,0.3356135426179766,0.35254919011738134
-0.47331460674157305,0.3353767723123296,0.35158391507840736
-0.47191011235955055,0.3351432096930426,0.350624470891564
-0.4705056179775281,0.33491283747030687,0.3496708208663484
-0.4691011235955056,0.334685638434458,0.3487229286101683
-0.46769662921348315,0.3344615954546156,0.3477807580257514
-0.4662921348314607,0.3342406914773292,0.3468442733085794
-0.4648876404494382,0.3340229095252337,0.34591343894434806
-0.46348314606741575,0.33380823269571414,0.3449882197064522
-0.46207865168539325,0.3335966441595779,0.34406858065349516
-0.4606741573033708,0.3333881271597357,0.3431544871268222
-0.4592696629213483,0.33318266500989213,0.3422459047480799
-0.45786516853932585,0.33298024109324176,0.3413427994167972
-0.4564606741573034,0.33278083886117743,0.3404451373079919
-0.4550561797752809,0.33258444183200336,0.33955288486980006
-0.4536516853932584,0.3323910335896593,0.33866600882112724
-0.45224719101123595,0.3322005977824504,0.33778447614932633
-0.4508426966292135,0.33201311812178763,0.3369082541078933
-0.449438202247191,0.3318285783809341,0.33603731021418914
-0.44803370786516855,0.3316469623937618,0.3351716122471827
-0.44662921348314605,0.33146825405351454,0.3343111282452153
-0.4452247191011236,0.3312924373115806,0.33345582650378797
-0.4438202247191011,0.33111949617627123,0.3326056755733685
-0.44241573033707865,0.33094941471160993,0.3317606442572224
-0.4410112359550562,0.3307821770361278,0.3309207016092634
-0.4396067415730337,0.3306177673216672,0.3300858169319239
-0.43820224719101125,0.3304561697921943,0.32925595977404853
-0.43679775280898875,0.33029736872261767,0.32843109992880676
-0.4353932584269663,0.3301413484376182,0.3276112074316249
-0.4339887640449438,0.3299880933104831,0.32679625255814015
-0.43258426966292135,0.3298375877619501,0.3259862058221731
-0.4311797752808989,0.329689816259059,0.32518103797372033
-0.4297752808988764,0.3295447633140122,0.32438071999696605
-0.42837078651685395,0.3294024134830406,0.3235852231083135
-0.42696629213483145,0.32926275136528055,0.3227945187544348
-0.425561797752809,0.329125761601656,0.3220085786103407
-0.4241573033707865,0.3289914288737708,0.3212273745774675
-0.42275280898876405,0.3288597379028074,0.32045087878178313
-0.4213483146067416,0.3287306734484343,0.3196790635719121
-0.4199438202247191,0.328604220307721,0.3189119015172773
-0.4185393258426966,0.32848036331406133,0.3181493654062604
-0.41713483146067415,0.32835908733610447,0.31739142824438066
-0.4157303370786517,0.32824037727669425,0.31663806325248905
-0.4143258426966292,0.3281242180718165,0.31588924386498196
-0.41292134831460675,0.3280105946895538,0.3151449437280316
-0.4115168539325843,0.3278994921290489,0.31440513669783227
-0.4101123595505618,0.3277908954194765,0.31366979683886437
-0.4087078651685393,0.3276847896190225,0.312938898422175
-0.40730337078651685,0.3275811598138717,0.31221241592367527
-0.4058988764044944,0.32747999111720344,0.31149032402245286
-0.4044943820224719,0.32738126866819617,0.310772597599102
-0.40308988764044945,0.3272849776310394,0.3100592117340685
-0.401685393258427,0.32719110319395434,0.3093501417060115
-0.4002808988764045,0.3270996305682229,0.30864536299017964
-0.398876404494382,0.32701054498722487,0.3079448512568041
-0.39747191011235955,0.3269238317054837,0.3072485823695057
-0.3960674157303371,0.32683947599772106,0.3065565323837184
-0.3946629213483146,0.3267574631579188,0.30586867754512703
-0.39325842696629215,0.3266777784983905,0.30518499428811996
-0.39185393258426965,0.32660040734886114,0.30450545923425704
-0.3904494382022472,0.326525335055556,0.3038300491907513
-0.3890449438202247,0.32645254698029713,0.30315874114896585
-0.38764044943820225,0.3263820284996096,0.30249151228292503
-0.3862359550561798,0.3263137650038365,0.3018283399478389
-0.3848314606741573,0.3262477418962617,0.3011692016786428
-0.38342696629213485,0.3261839445922432,0.3005140751885498
-0.38202247191011235,0.3261223585183547,0.2998629383676182
-0.3806179775280899,0.3260629691115355,0.29921576928133076
-0.3792134831460674,0.3260057618182506,0.29857254616918943
-0.37780898876404495,0.32595072209365944,0.29793324744332195
-0.3764044943820225,0.32589783540079476,0.2972978516871018
-0.375,0.32584708720974936,0.29666633765378236
-0.3735955056179775,0.32579846299687315,0.29603868426514235
-0.37219101123595505,0.32575194824397985,0.29541487061014543
-0.3707865168539326,0.32570752843756295,0.2947948759436121
-0.3693820224719101,0.3256651890680209,0.2941786796849036
-0.36797752808988765,0.325624915628893,0.2935662614166184
-0.3665730337078652,0.32558669361610465,0.29295760088330214
-0.3651685393258427,0.3255505085272215,0.2923526779901684
-0.3637640449438202,0.32551634586071543,0.2917514728018318
-0.36235955056179775,0.32548419111523913,0.2911539655410541
-0.3609550561797753,0.32545402978891125,0.29056013658749996
-0.3595505617977528,0.3254258473786124,0.28996996647650713
-0.35814606741573035,0.32539962937929007,0.2893834358978663
-0.3567415730337079,0.32537536128327543,0.2888005256946124
-0.3553370786516854,0.32535302857961024,0.2882212168618294
-0.3539325842696629,0.32533261675338293,0.28764549054546346
-0.35252808988764045,0.32531411128507826,0.28707332804114943
-0.351123595505618,0.3252974976499346,0.2865047107930472
-0.3497191011235955,0.32528276131731493,0.28593962039268983
-0.34831460674157305,0.32526988775008625,0.28537803857784183
-0.3469101123595506,0.3252588624040126,0.2848199472313685
-0.3455056179775281,0.32524967072715677,0.28426532838011564
-0.3441011235955056,0.3252422981592959,0.2837141641938005
-0.34269662921348315,0.3252367301313462,0.28316643698391225
-0.3412921348314607,0.32523295206480013,0.28262212920262314
-0.3398876404494382,0.32523094937117597,0.28208122344171016
-0.3384831460674157,0.3252307074514781,0.28154370243148613
-0.33707865168539325,0.32523221169566846,0.28100954903974207
-0.3356741573033708,0.3252354474821524,0.28047874627069735
-0.3342696629213483,0.32524040017727324,0.27995127726396263
-0.33286516853932585,0.325247055134823,0.27942712529350966
-0.3314606741573034,0.3252553976955614,0.2789062737666527
-0.3300561797752809,0.32526541318674956,0.27838870622303835
-0.3286516853932584,0.3252770869216961,0.2778744063336456
-0.32724719101123595,0.32529040419931493,0.2773633578997949
-0.3258426966292135,0.32530535030369695,0.2768555448521663
-0.324438202247191,0.3253219105036929,0.2763509512498277
-0.32303370786516855,0.32534007005251164,0.2758495612792706
-0.3216292134831461,0.3253598141873285,0.27535135925345694
-0.3202247191011236,0.32538112812890957,0.27485632961087286
-0.3188202247191011,0.32540399708124784,0.27436445691459266
-0.31741573033707865,0.32542840623121266,0.2738757258513514
-0.3160112359550562,0.3254543407482137,0.2733901212306252
-0.3146067415730337,0.3254817857838776,0.2729076279837213
-0.31320224719101125,0.3255107264717389,0.2724282311628766
-0.3117977528089888,0.32554114792694483,0.27195191594036355
-0.3103932584269663,0.3255730352459742,0.2714786676076051
-0.3089887640449438,0.32560637350636973,0.27100847157429886
-0.30758426966292135,0.32564114776648634,0.2705413133675476
-0.3061797752808989,0.3256773430652508,0.27007717863099956
-0.3047752808988764,0.32571494442193966,0.2696160531239954
-0.30337078651685395,0.3257539368359682,0.26915792272072475
-0.3019662921348315,0.3257943052866969,0.26870277340938925
-0.300561797752809,0.3258360347332508,0.2682505912913739
-0.2991573033707865,0.3258791101143547,0.2678013625804268
-0.29775280898876405,0.3259235163481838,0.2673550736018455
-0.2963483146067416,0.325969238332228,0.26691171079167186
-0.2949438202247191,0.3260162609431734,0.2664712606958936
-0.2935393258426966,0.3260645690367978,0.26603370996965503
-0.29213483146067415,0.32611414744788214,0.26559904537647305
-0.2907303370786517,0.3261649809901378,0.26516725378746125
-0.2893258426966292,0.32621705445614924,0.2647383221805628
-0.28792134831460675,0.32627035261733295,0.26431223763978806
-0.2865168539325843,0.32632486022391155,0.26388898735446153
-0.2851123595505618,0.32638056200490506,0.2634685586184742
-0.2837078651685393,0.3264374426681374,0.2630509388295441
-0.28230337078651685,0.32649548690025926,0.26263611548848337
-0.2808988764044944,0.32655467936678795,0.2622240761984721
-0.2794943820224719,0.3266150047121629,0.2618148086643393
-0.27808988764044945,0.3266764475598188,0.26140830069185034
-0.276685393258427,0.32673899251227373,0.2610045401870016
-0.2752808988764045,0.3268026241512359,0.2606035151553208
-0.273876404494382,0.3268673270377256,0.26020521370117533
-0.27247191011235955,0.3269330857122157,0.259809624027086
-0.2710674157303371,0.3269998846947875,0.2594167344330476
-0.2696629213483146,0.32706770848530553,0.2590265333158557
-0.26825842696629215,0.3271365415636071,0.25863900916844085
-0.2668539325842697,0.32720636838971207,0.25825415057920725
-0.2654494382022472,0.32727717340404716,0.25787194623137916
-0.2640449438202247,0.3273489410276904,0.25749238490235343
-0.26264044943820225,0.3274216556626306,0.2571154554630571
-0.2612359550561798,0.32749530169204577,0.25674114687731203
-0.2598314606741573,0.3275698634805993,0.25636944820120555
-0.25842696629213485,0.3276453253747533,0.2560003485824665
-0.2570224719101124,0.3277216717030997,0.255633837259848
-0.2556179775280899,0.32779888677671015,0.2552699035625151
-0.2542134831460674,0.3278769548895021,0.2549085369094394
-0.25280898876404495,0.3279558603186249,0.2545497268087987
-0.2514044943820225,0.32803558732486193,0.25419346285738215
-0.25,0.32811612015305286,0.25383973474000204
-0.24859550561797755,0.32819744303253146,0.25348853222891093
-0.24719101123595505,0.32827954017758404,0.25313984518322274
-0.2457865168539326,0.32836239578792553,0.2527936635483423
-0.2443820224719101,0.32844599404919095,0.2524499773553984
-0.24297752808988765,0.32853031913345043,0.2521087767206823
-0.2415730337078652,0.32861535519973756,0.2517700518450922
-0.2401685393258427,0.3287010863945986,0.2514337930135835
-0.23876404494382025,0.3287874968526595,0.2510999905946231
-0.23735955056179775,0.32887457069721093,0.25076863503964986
-0.2359550561797753,0.3289622920408125,0.25043971688254046
-0.2345505617977528,0.32905064498591385,0.2501132267390797
-0.23314606741573035,0.3291396136254959,0.2497891553064363
-0.23174157303370785,0.32922918204372836,0.24946749336264404
-0.2303370786516854,0.3293193343166485,0.2491482317660872
-0.22893258426966295,0.32941005451285466,0.2488313614549923
-0.22752808988764045,0.3295013266942208,0.2485168734469232
-0.226123595505618,0.32959313491662856,0.24820475883828227
-0.2247191011235955,0.32968546323071724,0.24789500880381643
-0.22331460674157305,0.32977829568265216,0.2475876145961273
-0.22191011235955055,0.32987161631491146,0.2472825675451864
-0.2205056179775281,0.3299654091670906,0.24697985905785594
-0.2191011235955056,0.33005965827672595,0.24667948061741318
-0.21769662921348315,0.33015434768013496,0.24638142378308037
-0.2162921348314607,0.33024946141327577,0.24608568018955826
-0.2148876404494382,0.3303449835126236,0.24579224154656587
-0.21348314606741575,0.3304408980160654,0.24550109963838332
-0.21207865168539325,0.33053718896381357,0.2452122463233997
-0.2106741573033708,0.33063384039933486,0.24492567353366618
-0.2092696629213483,0.33073083637029904,0.24464137327445212
-0.20786516853932585,0.3308281609295439,0.24435933762380693
-0.2064606741573034,0.330925798136059,0.2440795587321258
-0.2050561797752809,0.33102373205598484,0.24380202882172
-0.20365168539325845,0.33112194676363144,0.24352674018639076
-0.20224719101123595,0.331220426342512,0.24325368519100854
-0.2008426966292135,0.331319154886395,0.24298285627109614
-0.199438202247191,0.33141811650037306,0.2427142459324157
-0.19803370786516855,0.3315172953019472,0.24244784675056044
-0.1966292134831461,0.33161667542213,0.24218365137054965
-0.1952247191011236,0.33171624100656294,0.24192165250642966
-0.19382022471910115,0.3318159762166512,0.24166184294087656
-0.19241573033707865,0.3319158652307154,0.24140421552480518
-0.1910112359550562,0.3320158922451569,0.24114876317697995
-0.1896067415730337,0.3321160414756417,0.24089547888363222
-0.18820224719101125,0.33221629715829853,0.24064435569807938
-0.18679775280898875,0.3323166435509322,0.24039538674034916
-0.1853932584269663,0.3324170649342532,0.24014856519680744
-0.18398876404494385,0.3325175456131213,0.2399038843197903
-0.18258426966292135,0.3326180699178052,0.23966133742723938
-0.1811797752808989,0.33271862220525644,0.23942091790234143
-0.1797752808988764,0.3328191868603969,0.23918261919317182
-0.17837078651685395,0.3329197482974218,0.23894643481234185
-0.17696629213483145,0.3330202909611163,0.238712358336649
-0.175561797752809,0.33312079932818567,0.23848038340673192
-0.1741573033707865,0.3332212579085991,0.2382505037267289
-0.17275280898876405,0.33332165124694746,0.23802271306393982
-0.1713483146067416,0.33342196392381324,0.23779700524849123
-0.1699438202247191,0.333522180557153,0.23757337417300653
-0.16853932584269665,0.33362228580369485,0.23735181379227802
-0.16713483146067415,0.3337222643603441,0.23713231812294427
-0.1657303370786517,0.3338221009656046,0.23691488124316923
-0.1643258426966292,0.33392178040101095,0.23669949729232603
-0.16292134831460675,0.33402128749256965,0.23648616047068466
-0.1615168539325843,0.3341206071122148,0.23627486503910158
-0.1601123595505618,0.33421972417927315,0.23606560531871454
-0.15870786516853935,0.334318623661939,0.23585837569063928
-0.15730337078651685,0.3344172905787601,0.23565317059567098
-0.1558988764044944,0.3345157100001336,0.23544998453398802
-0.1544943820224719,0.3346138670498117,0.23524881206486012
-0.15308988764044945,0.3347117469064149,0.23504964780635854
-0.151685393258427,0.33480933480495706,0.23485248643507106
-0.1502808988764045,0.3349066160383758,0.2346573226858194
-0.14887640449438205,0.33500357595907326,0.23446415135137957
-0.14747191011235955,0.33510019998046464,0.23427296728220645
-0.1460674157303371,0.3351964735785329,0.23408376538616135
-0.1446629213483146,0.335292382293392,0.2338965406282422
-0.14325842696629215,0.3353879117308555,0.2337112880303171
-0.14185393258426965,0.3354830475640138,0.23352800267086188
-0.1404494382022472,0.3355777755348144,0.23334667968470002
-0.13904494382022475,0.3356720814556499,0.23316731426274576
-0.13764044943820225,0.3357659512109512,0.23298990165175
-0.1362359550561798,0.335859370758784,0.23281443715405117
-0.1348314606741573,0.3359523261324516,0.2326409161273266
-0.13342696629213485,0.33604480344209997,0.23246933398434816
-0.13202247191011235,0.33613678887632814,0.23229968619274186
-0.1306179775280899,0.33622826870380057,0.23213196827474833
-0.1292134831460674,0.3363192292748626,0.23196617580698875
-0.12780898876404495,0.3364096570231583,0.23180230442023175
-0.1264044943820225,0.3364995384672508,0.23164034979916423
-0.125,0.3365888602122437,0.23148030768216538
-0.12359550561797755,0.33667760895140236,0.23132217386108284
-0.12219101123595505,0.3367657714677782,0.23116594418101244
-0.1207865168539326,0.3368533346358317,0.23101161454008082
-0.1193820224719101,0.33694028542305493,0.23085918088923033
-0.11797752808988765,0.33702661089159447,0.2307086392320075
-0.1165730337078652,0.3371122981998722,0.2305599856243543
-0.1151685393258427,0.33719733460420515,0.23041321617440186
-0.11376404494382025,0.3372817074604227,0.23026832704226685
-0.11235955056179775,0.33736540422548206,0.23012531443985182
-0.1109550561797753,0.3374484124590798,0.22998417463064721
-0.1095505617977528,0.33753071982526095,0.2298449039295365
-0.10814606741573035,0.33761231409402326,0.229707498702604
-0.1067415730337079,0.3376931831429183,0.22957195536694622
-0.1053370786516854,0.3377733149586457,0.22943827039048437
-0.10393258426966295,0.33785269763864473,0.22930644029178163
-0.10252808988764045,0.33793131939267795,0.22917646163986097
-0.101123595505618,0.33800916854440965,0.2290483310540279
-0.0997191011235955,0.3380862335329774,0.22892204520369389
-0.09831460674157305,0.33816250291455613,0.22879760080820366
-0.09691011235955055,0.3382379653639149,0.22867499463666527
-0.0955056179775281,0.3383126096759658,0.22855422350778193
-0.09410112359550565,0.3383864247673033,0.22843528428968732
-0.09269662921348315,0.3384593996777353,0.2283181738997829
-0.0912921348314607,0.33853152357180427,0.2282028893045782
-0.0898876404494382,0.338602785740299,0.22808942751953412
-0.08848314606741575,0.33867317560175486,0.22797778560890805
-0.08707865168539325,0.3387426827039436,0.22786796068560178
-0.0856741573033708,0.3388112967253523,0.22775994991101242
-0.0842696629213483,0.3388790074766488,0.22765375049488534
-0.08286516853932585,0.33894580490213716,0.22754935969516993
-0.0814606741573034,0.3390116790811979,0.2274467748178784
-0.0800561797752809,0.33907662022971596,0.22734599321694565
-0.07865168539325845,0.33914061870149553,0.22724701229409355
-0.07724719101123595,0.3392036649896602,0.22714982949869647
-0.0758426966292135,0.3392657497280373,0.22705444232764926
-0.074438202247191,0.33932686369252923,0.226960848325239
-0.07303370786516855,0.33938699780246717,0.2268690450830174
-0.0716292134831461,0.3394461431219511,0.22677903023967746
-0.0702247191011236,0.33950429086117034,0.22669080148093113
-0.06882022471910115,0.33956143237771,0.2266043565393907
-0.06741573033707865,0.33961755917783926,0.22651969319445128
-0.0660112359550562,0.33967266291778075,0.22643680927217752
-0.0646067415730337,0.3397267354049631,0.22635570264519075
-0.06320224719101125,0.3397797685992546,0.22627637123255978
-0.061797752808988804,0.3398317546141772,0.2261988129996942
-0.0603932584269663,0.3398826857181026,0.22612302595823958
-0.05898876404494385,0.3399325543354261,0.22604900816597523
-0.05758426966292135,0.3399813530477232,0.225976757726714
-0.0561797752808989,0.3400290745948822,0.2259062727902055
-0.0547752808988764,0.3400757118762203,0.22583755155204108
-0.05337078651685395,0.3401212579515729,0.22577059225356028
-0.05196629213483145,0.34016570604236485,0.22570539318176142
-0.050561797752809,0.3402090495326598,0.2256419526692134
-0.049157303370786554,0.3402512819701848,0.22558026909397028
-0.04775280898876405,0.34029239706733233,0.22552034087948766
-0.0463483146067416,0.3403323887021419,0.22546216649454212
-0.0449438202247191,0.3403712509192545,0.22540574445315276
-0.04353932584269665,0.34040897793084607,0.22535107331450477
-0.04213483146067415,0.3404455641175343,0.22529815168287595
-0.0407303370786517,0.3404810040292632,0.22524697820756467
-0.0393258426966292,0.34051529238616157,0.2251975515828211
-0.03792134831460675,0.34054842407937647,0.22514987054778024
-0.0365168539325843,0.34058039417188124,0.22510393388639707
-0.0351123595505618,0.3406111978992584,0.22505974042738452
-0.03370786516853935,0.34064083067045553,0.2250172890441536
-0.03230337078651685,0.34066928806851654,0.2249765786547553
-0.030898876404494402,0.3406965658512843,0.2249376082218256
-0.0294943820224719,0.3407226599520782,0.2249003767525326
-0.02808988764044945,0.3407475664803444,0.22486488329852478
-0.026685393258427004,0.3407712817222776,0.2248311269558835
-0.0252808988764045,0.34079380214141786,0.22479910686507612
-0.023876404494382053,0.3408151243792165,0.22476882221091243
-0.02247191011235955,0.34083524525557746,0.22474027222250265
-0.021067415730337102,0.34085416176936795,0.22471345617321825
-0.0196629213483146,0.3408718710989022,0.22468837338065456
-0.01825842696629215,0.34088837060239735,0.22466502320659587
-0.016853932584269704,0.3409036578183978,0.2246434050569836
-0.015449438202247201,0.34091773046617535,0.22462351838188435
-0.014044943820224753,0.340930586446097,0.2246053626754634
-0.01264044943820225,0.3409422238399637,0.22458893747595804
-0.011235955056179803,0.3409526409113231,0.22457424236565376
-0.0098314606741573,0.34096183610574965,0.22456127697086373
-0.008426966292134852,0.34096980805109706,0.22455004096190864
-0.007022471910112349,0.3409765555577205,0.2245405340531011
-0.005617977528089901,0.3409820776186709,0.2245327560027298
-0.004213483146067454,0.3409863734098571,0.22452670661304816
-0.0028089887640449507,0.3409894422901805,0.22452238573026345
-0.001404494382022503,0.34099128380163934,0.22451979324452953
0.0,0.34099189766940213,0.22451892908994092
0.001404494382022503,0.34099128380185384,0.22451979324452953
0.002808988764044895,0.3409894422906096,0.22452238573026345
0.004213483146067398,0.3409863734105007,0.2245267066130481
0.005617977528089901,0.34098207761952887,0.2245327560027298
0.0070224719101122934,0.34097655555879297,0.2245405340531011
0.008426966292134797,0.34096980805238364,0.2245500409619087
0.0098314606741573,0.3409618361072506,0.22456127697086373
0.011235955056179803,0.34095264091303834,0.22457424236565374
0.012640449438202195,0.340942223841893,0.22458893747595804
0.014044943820224698,0.3409305864482402,0.22460536267546355
0.015449438202247201,0.34091773046853274,0.22462351838188435
0.016853932584269593,0.34090365782096904,0.2246434050569835
0.018258426966292096,0.3408883706051823,0.22466502320659587
0.0196629213483146,0.34087187110190087,0.22468837338065448
0.021067415730337102,0.34085416177258,0.2247134561732182
0.022471910112359494,0.3408352452590026,0.22474027222250267
0.023876404494381998,0.34081512438285494,0.22476882221091246
0.0252808988764045,0.34079380214526944,0.22479910686507618
0.026685393258427004,0.3407712817263419,0.2248311269558835
0.028089887640449396,0.3407475664846213,0.22486488329852486
0.0294943820224719,0.3407226599565676,0.22490037675253266
0.030898876404494402,0.34069656585598596,0.22493760822182574
0.032303370786516794,0.34066928807343017,0.2249765786547553
0.0337078651685393,0.34064083067558104,0.2250172890441536
0.0351123595505618,0.3406111979045954,0.22505974042738455
0.0365168539325843,0.3405803941774295,0.22510393388639707
0.037921348314606695,0.3405484240851357,0.22514987054778032
0.0393258426966292,0.3405152923921317,0.22519755158282118
0.0407303370786517,0.3404810040354438,0.2252469782075647
0.042134831460674094,0.34044556412392496,0.22529815168287595
0.0435393258426966,0.34040897793744673,0.22535107331450477
0.0449438202247191,0.34037125092606496,0.22540574445315265
0.0463483146067416,0.34033238870916166,0.22546216649454212
0.047752808988763995,0.3402923970745612,0.2255203408794876
0.0491573033707865,0.3402512819776223,0.22558026909397028
0.050561797752809,0.3402090495403057,0.22564195266921347
0.05196629213483139,0.34016570605021856,0.22570539318176136
0.053370786516853896,0.3401212579596343,0.22577059225356028
0.0547752808988764,0.34007571188448915,0.22583755155204108
0.0561797752808989,0.340029074603358,0.22590627279020561
0.057584269662921295,0.33998135305640526,0.225976757726714
0.0589887640449438,0.3399325543443146,0.22604900816597517
0.0603932584269663,0.3398826857271969,0.22612302595823963
0.061797752808988804,0.3398317546234768,0.22619881299969427
0.0632022471910112,0.33977976860875914,0.22627637123255984
0.0646067415730337,0.3397267354146722,0.22635570264519073
0.0660112359550562,0.33967266292769394,0.22643680927217757
0.0674157303370786,0.33961755918795616,0.22651969319445134
0.0688202247191011,0.33956143238803005,0.22660435653939062
0.0702247191011236,0.33950429087169326,0.22669080148093118
0.0716292134831461,0.33944614313267624,0.22677903023967755
0.0730337078651685,0.3393869978133943,0.22686904508301742
0.074438202247191,0.3393268637036576,0.22696084832523897
0.0758426966292135,0.3392657497393666,0.22705444232764935
0.0772471910112359,0.3392036650011899,0.2271498294986964
0.0786516853932584,0.33914061871322504,0.22724701229409358
0.0800561797752809,0.33907662024164487,0.22734599321694557
0.0814606741573034,0.33901167909332564,0.22744677481787842
0.0828651685393258,0.3389458049144633,0.2275493596951699
0.0842696629213483,0.33887900748917277,0.22765375049488526
0.0856741573033708,0.33881129673807353,0.22775994991101242
0.0870786516853932,0.33874268271686153,0.22786796068560178
0.0884831460674157,0.33867317561486915,0.227977785608908
0.0898876404494382,0.33860278575360886,0.22808942751953415
0.0912921348314607,0.3385315235853092,0.22820288930457816
0.0926966292134831,0.3384593996914347,0.2283181738997828
0.0941011235955056,0.3383864247811967,0.22843528428968737
0.0955056179775281,0.3383126096900526,0.228554223507782
0.0969101123595505,0.33823796537819445,0.22867499463666532
0.098314606741573,0.33816250292902783,0.22879760080820363
0.0997191011235955,0.33808623354764067,0.2289220452036938
0.101123595505618,0.33800916855926394,0.22904833105402786
0.1025280898876404,0.3379313194077226,0.2291764616398609
0.1039325842696629,0.33785269765387926,0.22930644029178154
0.1053370786516854,0.33777331497406926,0.22943827039048437
0.10674157303370779,0.3376931831585303,0.22957195536694616
0.1081460674157303,0.33761231410982334,0.22970749870260398
0.1095505617977528,0.33753071984124805,0.22984490392953646
0.1109550561797753,0.33744841247525353,0.22998417463064721
0.1123595505617977,0.3373654042418417,0.2301253144398518
0.1137640449438202,0.33728170747696773,0.23026832704226685
0.1151685393258427,0.33719733462093476,0.23041321617440175
0.1165730337078652,0.33711229821678573,0.23055998562435434
0.1179775280898876,0.3370266109086913,0.23070863923200752
0.1193820224719101,0.33694028544033444,0.23085918088923021
0.1207865168539326,0.3368533346532932,0.23101161454008082
0.122191011235955,0.33676577148542086,0.23116594418101244
0.1235955056179775,0.3366776089692256,0.2313221738610827
0.125,0.3365888602302469,0.23148030768216532
0.1264044943820225,0.33649953848543324,0.23164034979916426
0.1278089887640449,0.33640965704151915,0.23180230442023175
0.1292134831460674,0.33631922929340125,0.2319661758069888
0.1306179775280899,0.3362282687225164,0.2321319682747484
0.1320224719101123,0.33613678889522036,0.2322996861927418
0.1334269662921348,0.3360448034611677,0.23246933398434821
0.1348314606741573,0.33595232615169435,0.23264091612732657
0.1362359550561798,0.33585937077820105,0.23281443715405128
0.1376404494382022,0.3357659512305417,0.23298990165175
0.1390449438202247,0.3356720814754133,0.23316731426274562
0.1404494382022472,0.33557777555474977,0.23334667968470002
0.1418539325842696,0.33548304758412056,0.23352800267086182
0.1432584269662921,0.3353879117511329,0.23371128803031704
0.1446629213483146,0.3352923823138392,0.23389654062824214
0.1460674157303371,0.3351964735991492,0.23408376538616135
0.1474719101123595,0.33510020000124935,0.23427296728220642
0.148876404494382,0.3350035759800256,0.23446415135137944
0.1502808988764045,0.3349066160594951,0.23465732268581935
0.151685393258427,0.3348093348262425,0.23485248643507112
0.1530898876404494,0.3347117469278658,0.23504964780635854
0.1544943820224719,0.3346138670714271,0.23524881206486006
0.1558988764044944,0.3345157100219129,0.23544998453398797
0.1573033707865168,0.3344172906007024,0.23565317059567092
0.1587078651685393,0.33431862368404375,0.23585837569063933
0.1601123595505618,0.33421972420153956,0.2360656053187145
0.1615168539325843,0.3341206071346421,0.2362748650391016
0.1629213483146067,0.3340212875151568,0.23648616047068455
0.1643258426966292,0.33392178042375764,0.2366994972923261
0.1657303370786517,0.33382210098850984,0.23691488124316906
0.1671348314606741,0.3337222643834071,0.23713231812294427
0.1685393258426966,0.33362228582691483,0.23735181379227807
0.1699438202247191,0.3335221805805293,0.23757337417300653
0.1713483146067416,0.333421963947345,0.2377970052484913
0.172752808988764,0.33332165127063407,0.23802271306393977
0.1741573033707865,0.3332212579324395,0.23825050372672896
0.175561797752809,0.33312079935217925,0.23848038340673192
0.1769662921348314,0.33302029098526237,0.2387123583366489
0.1783707865168539,0.33291974832171944,0.2389464348123418
0.1797752808988764,0.33281918688484546,0.23918261919317182
0.1811797752808989,0.3327186222298551,0.23942091790234143
0.1825842696629213,0.3326180699425533,0.23966133742723938
0.1839887640449438,0.3325175456380177,0.23990388431979032
0.1853932584269663,0.33241706495929746,0.2401485651968075
0.1867977528089887,0.3323166435761236,0.24039538674034916
0.1882022471910112,0.33221629718363604,0.24064435569807932
0.1896067415730337,0.3321160415011248,0.24089547888363216
0.1910112359550562,0.3320158922707846,0.24114876317697995
0.1924157303370786,0.33191586525648714,0.24140421552480512
0.1938202247191011,0.33181597624256615,0.24166184294087656
0.1952247191011236,0.3317162410326202,0.2419216525064296
0.196629213483146,0.33161667544832896,0.24218365137054965
0.1980337078651685,0.3315172953282871,0.24244784675056041
0.199438202247191,0.331418116526853,0.24271424593241575
0.2008426966292135,0.33131915491301434,0.2429828562710962
0.2022471910112359,0.3312204263692699,0.2432536851910086
0.2036516853932584,0.3311219467905272,0.2435267401863908
0.2050561797752809,0.3310237320830177,0.24380202882172
0.2064606741573034,0.3309257981632281,0.24407955873212592
0.2078651685393258,0.33082816095684875,0.24435933762380685
0.2092696629213483,0.3307308363977386,0.244641373274452
0.2106741573033708,0.3306338404269086,0.24492567353366623
0.2120786516853932,0.33053718899152046,0.2452122463233997
0.2134831460674157,0.3304408980439049,0.24550109963838326
0.2148876404494382,0.33034498354059494,0.24579224154656587
0.2162921348314607,0.3302494614413782,0.24608568018955831
0.2176966292134831,0.33015434770836777,0.24638142378308037
0.2191011235955056,0.3300596583050883,0.24667948061741327
0.2205056179775281,0.3299654091955818,0.246979859057856
0.2219101123595505,0.3298716163435307,0.2472825675451864
0.223314606741573,0.32977829571139883,0.24758761459612724
0.2247191011235955,0.3296854632595907,0.24789500880381654
0.226123595505618,0.329593134945628,0.24820475883828227
0.2275280898876404,0.32950132672334537,0.24851687344692308
0.2289325842696629,0.3294100545421038,0.2488313614549923
0.2303370786516854,0.32931933434602145,0.24914823176608714
0.2317415730337078,0.32922918207322444,0.24946749336264398
0.2331460674157303,0.32913961365511407,0.2497891553064363
0.2345505617977528,0.32905064501565384,0.25011322673907965
0.2359550561797753,0.32896229207067335,0.2504397168825405
0.2373595505617977,0.3288745707271922,0.2507686350396498
0.2387640449438202,0.32878749688276016,0.25109999059462307
0.2401685393258427,0.32870108642481816,0.2514337930135836
0.2415730337078652,0.3286153552300753,0.25177005184509227
0.2429775280898876,0.3285303191639057,0.2521087767206822
0.2443820224719101,0.3284459940797628,0.2524499773553984
0.2457865168539326,0.3283623958186135,0.2527936635483423
0.247191011235955,0.32827954020838757,0.2531398451832227
0.2485955056179775,0.32819744306344956,0.2534885322289108
0.25,0.32811612018408504,0.2538397347400022
0.2514044943820225,0.32803558735600746,0.25419346285738215
0.2528089887640449,0.3279558603498832,0.2545497268087987
0.2542134831460674,0.3278769549208724,0.2549085369094395
0.2556179775280899,0.3277988868081918,0.2552699035625151
0.2570224719101123,0.3277216717346921,0.25563383725984795
0.2584269662921348,0.32764532540645586,0.2560003485824665
0.2598314606741573,0.32756986351241124,0.25636944820120555
0.2612359550561798,0.3274953017239665,0.256741146877312
0.2626404494382022,0.3274216556946596,0.2571154554630571
0.2640449438202247,0.32734894105982687,0.2574923849023535
0.2654494382022472,0.3272771734362905,0.25787194623137916
0.2668539325842696,0.32720636842206163,0.25825415057920725
0.2682584269662921,0.3271365415960624,0.2586390091684409
0.2696629213483146,0.3270677085178659,0.2590265333158557
0.2710674157303371,0.3269998847274523,0.2594167344330475
0.2724719101123595,0.3269330857449842,0.25980962402708596
0.273876404494382,0.32686732707059735,0.26020521370117533
0.2752808988764045,0.3268026241842103,0.26060351515532076
0.2766853932584269,0.32673899254535027,0.2610045401870015
0.2780898876404494,0.32667644759299674,0.2614083006918503
0.2794943820224719,0.3266150047454416,0.2618148086643392
0.2808988764044944,0.3265546794001669,0.2622240761984721
0.2823033707865168,0.32649548693373787,0.26263611548848326
0.2837078651685393,0.32643744270171504,0.26305093882954406
0.2851123595505618,0.3263805620385813,0.2634685586184742
0.2865168539325842,0.32632486025768576,0.26388898735446153
0.2879213483146067,0.32627035265120446,0.2643122376397881
0.2893258426966292,0.3262170544901177,0.26473832218056276
0.2907303370786517,0.32616498102420255,0.26516725378746125
0.2921348314606741,0.32611414748204265,0.265599045376473
0.2935393258426966,0.3260645690710535,0.26603370996965514
0.2949438202247191,0.32601626097752384,0.26647126069589366
0.2963483146067416,0.32596923836667263,0.2669117107916718
0.297752808988764,0.325923516382722,0.26735507360184557
0.2991573033707865,0.325879110148986,0.26780136258042686
0.300561797752809,0.3258360347679747,0.26825059129137385
0.3019662921348314,0.3257943053215128,0.26870277340938925
0.3033707865168539,0.3257539368708759,0.2691579227207248
0.3047752808988764,0.3257149444569383,0.2696160531239955
0.3061797752808989,0.32567734310034013,0.27007717863099956
0.3075842696629213,0.3256411478016657,0.27054131336754766
0.3089887640449438,0.32560637354163874,0.2710084715742989
0.3103932584269663,0.3255730352813323,0.27147866760760514
0.3117977528089887,0.32554114796239164,0.27195191594036344
0.3132022471910112,0.3255107265072738,0.2724282311628767
0.3146067415730337,0.3254817858195003,0.27290762798372137
0.3160112359550562,0.32545434078392366,0.27339012123062517
0.3174157303370786,0.3254284062670094,0.2738757258513514
0.3188202247191011,0.325403997117131,0.27436445691459277
0.3202247191011236,0.32538112816487863,0.27485632961087286
0.321629213483146,0.3253598142233831,0.275351359253457
0.3230337078651685,0.3253400700886512,0.2758495612792706
0.324438202247191,0.32532191053991716,0.2763509512498277
0.3258426966292135,0.32530535034000535,0.27685554485216635
0.3272471910112359,0.3252904042357072,0.2773633578997949
0.3286516853932584,0.32527708695817165,0.27787440633364563
0.3300561797752809,0.3252654132233081,0.2783887062230384
0.3314606741573034,0.32525539773220247,0.2789062737666527
0.3328651685393258,0.3252470551715463,0.27942712529350966
0.3342696629213483,0.32524040021407824,0.2799512772639627
0.3356741573033708,0.32523544751903877,0.28047874627069735
0.3370786516853932,0.325232211732636,0.281009549039742
0.3384831460674157,0.32523070748852617,0.2815437024314863
0.3398876404494382,0.3252309494083043,0.2820812234417102
0.3412921348314607,0.32523295210200837,0.28262212920262325
0.3426966292134831,0.32523673016863386,0.28316643698391225
0.3441011235955056,0.3252422981966629,0.2837141641938005
0.3455056179775281,0.3252496707646026,0.2842653283801156
0.3469101123595505,0.3252588624415369,0.2848199472313684
0.348314606741573,0.3252698877876887,0.2853780385778418
0.3497191011235955,0.32528276135499523,0.28593962039268983
0.351123595505618,0.3252974976876924,0.2865047107930472
0.3525280898876404,0.32531411132291327,0.2870733280411494
0.3539325842696629,0.3253326167912948,0.2876454905454635
0.3553370786516854,0.3253530286175986,0.28822121686182944
0.3567415730337078,0.32537536132134015,0.28880052569461234
0.3581460674157303,0.3253996294174306,0.2893834358978662
0.3595505617977528,0.3254258474168287,0.2899699664765072
0.3609550561797753,0.32545402982720295,0.2905601365875001
0.3623595505617977,0.32548419115360583,0.29115396554105405
0.3637640449438202,0.32551634589915696,0.29175147280183195
0.3651685393258427,0.32555050856573764,0.2923526779901684
0.3665730337078651,0.32558669365469495,0.2929576008833021
0.3679775280898876,0.32562491566755736,0.2935662614166183
0.3693820224719101,0.325665189106759,0.2941786796849035
0.3707865168539326,0.3257075284763746,0.29479487594361214
0.372191011235955,0.32575194828286486,0.2954148706101455
0.3735955056179775,0.32579846303583104,0.29603868426514235
0.375,0.32584708724878014,0.2966663376537823
0.3764044943820224,0.3258978354398982,0.2972978516871017
0.3778089887640449,0.3259507221328351,0.29793324744332195
0.3792134831460674,0.32600576185749824,0.29857254616918943
0.3806179775280899,0.3260629691508551,0.29921576928133076
0.3820224719101123,0.3261223585577461,0.29986293836761807
0.3834269662921348,0.3261839446317061,0.30051407518854983
0.3848314606741573,0.32624774193579587,0.3011692016786428
0.3862359550561798,0.3263137650434418,0.301828339947839
0.3876404494382022,0.3263820285392858,0.30249151228292503
0.3890449438202247,0.32645254702004406,0.30315874114896585
0.3904494382022472,0.32652533509537346,0.30383004919075135
0.3918539325842696,0.3266004073887491,0.30450545923425704
0.3932584269662921,0.3266777785383486,0.30518499428811996
0.3946629213483146,0.326757463197947,0.30586867754512703
0.3960674157303371,0.32683947603781915,0.30655653238371844
0.3974719101123595,0.3269238317456516,0.30724858236950553
0.398876404494382,0.32701054502746235,0.307944851256804
0.4002808988764045,0.32709963060852987,0.30864536299017964
0.4016853932584269,0.32719110323433076,0.30935014170601144
0.4030898876404494,0.327284977671485,0.3100592117340686
0.4044943820224719,0.3273812687087109,0.3107725975991019
0.4058988764044944,0.3274799911577872,0.31149032402245286
0.4073033707865168,0.32758115985452435,0.31221241592367527
0.4087078651685393,0.32768478965974385,0.31293889842217504
0.4101123595505618,0.3277908954602666,0.3136697968388643
0.4115168539325842,0.32789949216990744,0.3144051366978322
0.4129213483146067,0.32801059473048094,0.3151449437280317
0.4143258426966292,0.3281242181128121,0.31588924386498196
0.4157303370786517,0.3282403773177582,0.316638063252489
0.4171348314606741,0.3283590873772367,0.3173914282443807
0.4185393258426966,0.3284803633552617,0.31814936540626054
0.4199438202247191,0.3286042203489895,0.3189119015172773
0.4213483146067416,0.3287306734897709,0.31967906357191217
0.422752808988764,0.3288597379442121,0.32045087878178313
0.4241573033707865,0.3289914289152434,0.3212273745774675
0.425561797752809,0.3291257616431965,0.32200857861034077
0.4269662921348314,0.3292627514068889,0.3227945187544349
0.4283707865168539,0.3294024135247169,0.3235852231083135
0.4297752808988764,0.3295447633557564,0.3243807199969661
0.4311797752808989,0.32968981630087096,0.32518103797372044
0.4325842696629213,0.3298375878038299,0.32598620582217325
0.4339887640449438,0.32998809335243073,0.32679625255814015
0.4353932584269663,0.33014134847963356,0.327611207431625
0.4367977528089887,0.33029736876470084,0.32843109992880676
0.4382022471910112,0.33045616983434506,0.3292559597740486
0.4396067415730337,0.33061776736388593,0.33008581693192385
0.4410112359550562,0.3307821770784143,0.33092070160926346
0.4424157303370786,0.3309494147539643,0.3317606442572225
0.4438202247191011,0.33111949621869347,0.3326056755733684
0.4452247191011236,0.3312924373540707,0.333455826503788
0.446629213483146,0.3314682540960726,0.3343111282452153
0.4480337078651685,0.33164696243638786,0.3351716122471827
0.449438202247191,0.3318285784236281,0.33603731021418914
0.4508426966292135,0.3320131181645497,0.3369082541078932
0.4522471910112359,0.3322005978252806,0.3377844761493263
0.4536516853932584,0.3323910336325577,0.3386660088211273
0.4550561797752809,0.33258444187497,0.3395528848697999
0.4564606741573033,0.3327808389042123,0.340445137307992
0.4578651685393258,0.332980241136345,0.34134279941679724
0.4592696629213483,0.33318266505306393,0.3422459047480799
0.4606741573033708,0.33338812720297617,0.3431544871268223
0.4620786516853932,0.3335966442028869,0.34406858065349505
0.4634831460674157,0.333808232739092,0.3449882197064522
0.4648876404494382,0.33402290956868047,0.345913438944348
0.4662921348314606,0.3342406915208449,0.3468442733085793
0.4676966292134831,0.3344615954982004,0.34778075802575137
0.4691011235955056,0.3346856384781119,0.3487229286101683
0.4705056179775281,0.3349128375140301,0.3496708208663484
0.4719101123595505,0.3351432097368353,0.350624470891564
0.473314606741573,0.33537677235619195,0.35158391507840747
0.4747191011235955,0.33561354266190857,0.35254919011738123
0.476123595505618,0.3358535380253103,0.35352033299951524
0.4775280898876404,0.3360967759006165,0.3544973810190092
0.4789325842696629,0.33634327382632995,0.35548037177590247
0.4803370786516854,0.3365930494266341,0.35646934317876877
0.4817415730337078,0.33684612041279827,0.3574643334474398
0.4831460674157303,0.33710250458459395,0.3584653811157542
0.4845505617977528,0.33736221983171855,0.35947252503433574
0.4859550561797753,0.3376252841352292,0.36048580437339806
0.4873595505617977,0.33789171556898534,0.3615052586255775
0.4887640449438202,0.33816153230110113,0.36253092760879574
0.4901685393258427,0.33843475259540745,0.36356285146914924
0.4915730337078651,0.338711394812922,0.3646010706838285
0.4929775280898876,0.33899147741333113,0.3656456260640677
0.4943820224719101,0.3392750189564798,0.36669655875812157
0.4957865168539326,0.3395620381038718,0.3677539102542746
0.497191011235955,0.33985255362018,0.36881772238387917
0.4985955056179775,0.3401465843747658,0.36988803732442493
0.5,0.34044414934321016,0.37096489760263807


==> SimRes/minimax_th_b0.5_sig0.5.csv <==
x,y,z
-0.5,0.5699579673490704,0.5947206180790943
-0.49859550561797755,0.5687404227040473,0.5937195764946602
-0.49719101123595505,0.5675291880491511,0.5927231328233707
-0.4957865168539326,0.5663242318910098,0.5917312686225207
-0.4943820224719101,0.5651255229432945,0.5907439655559004
-0.49297752808988765,0.5639330301253178,0.5897612053931852
-0.49157303370786515,0.5627467225606427,0.5887829700093308
-0.4901685393258427,0.5615665695757043,0.5878092413839738
-0.4887640449438202,0.5603925406984405,0.5868400016008355
-0.48735955056179775,0.5592246056569342,0.5858752328471272
-0.4859550561797753,0.5580627343780667,0.5849149174129652
-0.4845505617977528,0.5569068969861785,0.583959037690784
-0.48314606741573035,0.5557570638017456,0.5830075761747583
-0.48174157303370785,0.5546132053400604,0.5820605154602249
-0.4803370786516854,0.5534752923099273,0.5811178382431121
-0.4789325842696629,0.5523432956123664,0.5801795273193698
-0.47752808988764045,0.5512171863393254,0.5792455655844071
-0.476123595505618,0.5500969357724087,0.5783159360325292
-0.4747191011235955,0.5489825153816047,0.5773906217563832
-0.47331460674157305,0.5478738968240346,0.5764696059464034
-0.47191011235955055,0.5467710519427031,0.5755528718902636
-0.4705056179775281,0.5456739527652629,0.5746404029723309
-0.4691011235955056,0.5445825715027856,0.573732182673124
-0.46769662921348315,0.5434968805485448,0.5728281945687764
-0.4662921348314607,0.5424168524768088,0.571928422330501
-0.4648876404494382,0.5413424600416387,0.5710328497240609
-0.46348314606741575,0.5402736761757009,0.5701414606092404
-0.46207865168539325,0.5392104739890847,0.5692542389393241
-0.4606741573033708,0.5381528267681321,0.5683711687605765
-0.4592696629213483,0.5371007079742744,0.5674922342117248
-0.45786516853932585,0.5360540912428784,0.5666174195234478
-0.4564606741573034,0.5350129503821028,0.5657467090178655
-0.4550561797752809,0.533977259371761,0.5648800871080348
-0.4536516853932584,0.5329469923621957,0.5640175382974468
-0.45224719101123595,0.5319221236731586,0.5631590471795273
-0.4508426966292135,0.5309026277927019,0.5623045984371435
-0.449438202247191,0.5298884793760769,0.5614541768421109
-0.44803370786516855,0.528879653244641,0.560607767254704
-0.44662921348314605,0.527876124384774,0.5597653546231733
-0.4452247191011236,0.5268778679468007,0.5589269239832615
-0.4438202247191011,0.5258848592439253,0.5580924604577261
-0.44241573033707865,0.5248970737511702,0.5572619492558637
-0.4410112359550562,0.5239144871043258,0.5564353756730394
-0.4396067415730337,0.5229370750989071,0.5556127250902149
-0.43820224719101125,0.5219648136891178,0.5547939829734866
-0.43679775280898875,0.5209976789868249,0.553979134873621
-0.4353932584269663,0.5200356472605364,0.5531681664255963
-0.4339887640449438,0.5190786949343938,0.5523610633481466
-0.43258426966292135,0.518126798587165,0.551557811443308
-0.4311797752808989,0.5171799349512501,0.5507583965959707
-0.4297752808988764,0.5162380809116933,0.5499628047734298
-0.42837078651685395,0.5153012135052006,0.5491710220249448
-0.42696629213483145,0.5143693099191691,0.5483830344812954
-0.425561797752809,0.5134423474907188,0.5475988283543479
-0.4241573033707865,0.5125203037057365,0.546818389936616
-0.42275280898876405,0.5116031561979245,0.5460417056008349
-0.4213483146067416,0.510690882747855,0.5452687617995267
-0.4199438202247191,0.5097834612820368,0.5444995450645799
-0.4185393258426966,0.5088808698719847,0.5437340420068237
-0.41713483146067415,0.507983086733297,0.5429722393156081
-0.4157303370786517,0.5070900902247423,0.5422141237583891
-0.4143258426966292,0.5062018588473501,0.5414596821803127
-0.41292134831460675,0.5053183712435106,0.5407089015038042
-0.4115168539325843,0.5044396061960815,0.5399617687281602
-0.4101123595505618,0.5035655426274991,0.539218270929142
-0.4087078651685393,0.5026961595988989,0.5384783952585743
-0.40730337078651685,0.5018314363092443,0.537742128943944
-0.4058988764044944,0.5009713520944556,0.537009459288003
-0.4044943820224719,0.5001158864265534,0.5362803736683746
-0.40308988764044945,0.4992650189128033,0.53555485953716
-0.401685393258427,0.49841872929486997,0.5348329044205511
-0.4002808988764045,0.49757699744797584,0.5341144959184424
-0.398876404494382,0.4967398033800675,0.5333996217040488
-0.39747191011235955,0.4959071272309889,0.5326882695235222
-0.3960674157303371,0.49507894927165813,0.5319804271955756
-0.3946629213483146,0.4942552499032551,0.5312760826111058
-0.39325842696629215,0.49343600965641043,0.5305752237328198
-0.39185393258426965,0.4926212091904049,0.5298778385948651
-0.3904494382022472,0.4918108292923725,0.5291839153024605
-0.3890449438202247,0.4910048508765101,0.528493442031531
-0.38764044943820225,0.4902032549832935,0.5278064070283451
-0.3862359550561798,0.48940602277869993,0.5271227986091531
-0.3848314606741573,0.48861313555343494,0.5264426051598305
-0.38342696629213485,0.4878245747221679,0.5257658151355211
-0.38202247191011235,0.48704032182276985,0.5250924170602839
-0.3806179775280899,0.4862603585155603,0.5244223995267439
-0.3792134831460674,0.48548466658255934,0.5237557511957417
-0.37780898876404495,0.4847132279267435,0.5230924607959894
-0.3764044943820225,0.4839460245713086,0.5224325171237256
-0.375,0.48318303865894013,0.5217759090423766
-0.3735955056179775,0.4824242524510855,0.5211226254822144
-0.37219101123595505,0.4816696483272349,0.5204726554400234
-0.3707865168539326,0.4809192087842066,0.5198259879787649
-0.3693820224719101,0.48017291643543725,0.5191826122272454
-0.36797752808988765,0.47943075401027924,0.5185425173797877
-0.3665730337078652,0.47869270435330163,0.5179056926959035
-0.3651685393258427,0.4779587504235971,0.5172721274999685
-0.3637640449438202,0.47722887529409574,0.5166418111809002
-0.36235955056179775,0.47650306215088184,0.5160147331918375
-0.3609550561797753,0.4757812942925166,0.5153908830498223
-0.3595505617977528,0.47506355512936776,0.5147702503354837
-0.35814606741573035,0.4743498281829416,0.5141528246927248
-0.3567415730337079,0.4736400970852228,0.5135385958284112
-0.3553370786516854,0.4729343455780174,0.5129275535120608
-0.3539325842696629,0.47223255751230214,0.5123196875755377
-0.35252808988764045,0.47153471684757775,0.5117149879127478
-0.351123595505618,0.47084080765122904,0.5111134444793339
-0.3497191011235955,0.4701508140978863,0.5105150472923767
-0.34831460674157305,0.46946472046879656,0.509919786430096
-0.3469101123595506,0.46878251115119635,0.5093276520315536
-0.3455056179775281,0.46810417063768944,0.5087386342963598
-0.3441011235955056,0.4674296835256313,0.5081527234843798
-0.34269662921348315,0.4667590345165169,0.5075699099154449
-0.3412921348314607,0.466092208415372,0.5069901839690635
-0.3398876404494382,0.46542919013015377,0.5064135360841344
-0.3384831460674157,0.46476996467115034,0.5058399567586638
-0.33707865168539325,0.46411451715038843,0.5052694365494823
-0.3356741573033708,0.4634628327810459,0.5047019660719653
-0.3342696629213483,0.4628148968768661,0.5041375359997542
-0.33286516853932585,0.46217069485158035,0.5035761370644805
-0.3314606741573034,0.46153021221833057,0.503017760055492
-0.3300561797752809,0.46089343458910254,0.5024623958195795
-0.3286516853932584,0.4602603476741559,0.5019100352607077
-0.32724719101123595,0.4596309372814656,0.5013606693397454
-0.3258426966292135,0.45900518931616385,0.5008142890742003
-0.324438202247191,0.45838308977998654,0.5002708855379528
-0.32303370786516855,0.45776462477072594,0.499730449860995
-0.3216292134831461,0.45714978048168625,0.4991929732291689
-0.3202247191011236,0.45653854320114334,0.498658446883907
-0.3188202247191011,0.4559308993118088,0.4981268621219762
-0.31741573033707865,0.4553268352903001,0.4975982102952219
-0.3160112359550562,0.45472633770661075,0.4970724828103141
-0.3146067415730337,0.45412939322358975,0.4965496711284969
-0.31320224719101125,0.45353598859642,0.49602976676533805
-0.3117977528089888,0.45294611067210616,0.49551276129048
-0.3103932584269663,0.4523597463889608,0.4949986463273952
-0.3089887640449438,0.4517768827761003,0.49448741355314113
-0.30758426966292135,0.45119750695293936,0.49397905469811676
-0.3061797752808989,0.4506216061286943,0.4934735615458228
-0.3047752808988764,0.45004916760188657,0.4929709259326218
-0.30337078651685395,0.44948017875985263,0.4924711397475006
-0.3019662921348315,0.44891462707825597,0.49197419493183503
-0.300561797752809,0.4483525001206045,0.491480083479156
-0.2991573033707865,0.447793785537771,0.49098879743491625
-0.29775280898876405,0.44723847106751663,0.49050032889626066
-0.2963483146067416,0.44668654453402057,0.49001467001179694
-0.2949438202247191,0.4461379938474102,0.48953181298136833
-0.2935393258426966,0.445592807003298,0.48905175005582824
-0.29213483146067415,0.44505097208231986,0.48857447353681577
-0.2907303370786517,0.444512477249679,0.4880999757765345
-0.2893258426966292,0.4439773107546923,0.48762824917753056
-0.28792134831460675,0.4434454609303391,0.48715928619247384
-0.2865168539325843,0.44291691619281814,0.4866930793239418
-0.2851123595505618,0.4423916650411018,0.486229621124202
-0.2837078651685393,0.4418696960564992,0.485768904194999
-0.28230337078651685,0.44135099790221993,0.48531092118734126
-0.2808988764044944,0.44083555932294194,0.48485566480129016
-0.2794943820224719,0.4403233691443833,0.4844031277857512
-0.27808988764044945,0.43981441627287754,0.48395330293826444
-0.276685393258427,0.4393086896949511,0.48350618310479987
-0.2752808988764045,0.43880617847690634,0.48306176117955235
-0.273876404494382,0.4383068717644053,0.4826200301047371
-0.27247191011235955,0.4378107587820598,0.4821809828703893
-0.2710674157303371,0.4373178288330224,0.48174461251416356
-0.2696629213483146,0.436828071298582,0.48131091212113464
-0.26825842696629215,0.4363414756377619,0.4808798748236009
-0.2668539325842697,0.4358580313869222,0.4804514938008882
-0.2654494382022472,0.43537772815936515,0.48002576227915605
-0.2640449438202247,0.43490055564494207,0.4796026735312048
-0.26264044943820225,0.43442650360966684,0.4791822208762835
-0.2612359550561798,0.433955561895329,0.47876439767990153
-0.2598314606741573,0.4334877204191118,0.4783491973536389
-0.25842696629213485,0.4330229691732146,0.4779366133549607
-0.2570224719101124,0.4325612982244755,0.4775266391870304
-0.2556179775280899,0.4321026977139996,0.4771192683985261
-0.2542134831460674,0.4316471578567887,0.47671449458345844
-0.25280898876404495,0.43119466894137554,0.4763123113809889
-0.2514044943820225,0.4307452213294591,0.4759127124752499
-0.25,0.4302988054555458,0.47551569159516727
-0.24859550561797755,0.4298554118265907,0.4751212425142815
-0.24719101123595505,0.4294150310216431,0.4747293590505745
-0.2457865168539326,0.42897765369149615,0.47434003506629324
-0.2443820224719101,0.42854327055833696,0.47395326446777725
-0.24297752808988765,0.4281118724154024,0.4735690412052886
-0.2415730337078652,0.4276834501266348,0.47318735927284
-0.2401685393258427,0.4272579946263435,0.47280821270802653
-0.23876404494382025,0.42683549691886763,0.47243159559185893
-0.23735955056179775,0.42641594807824135,0.47205750204859587
-0.2359550561797753,0.425999339247864,0.4716859262455809
-0.2345505617977528,0.42558566164017064,0.47131686239307735
-0.23314606741573035,0.42517490653630685,0.4709503047441073
-0.23174157303370785,0.42476706528580604,0.4705862475942905
-0.2303370786516854,0.4243621293062693,0.4702246852816841
-0.22893258426966295,0.4239600900830487,0.46986561218662526
-0.22752808988764045,0.4235609391689317,0.46950902273157363
-0.226123595505618,0.4231646681838309,0.4691549113809557
-0.2247191011235955,0.422771268814474,0.4688032726410099
-0.22331460674157305,0.422380732814097,0.4684541010596351
-0.22191011235955055,0.42199305200214215,0.46810739122623646
-0.2205056179775281,0.42160821826395517,0.4677631377715759
-0.2191011235955056,0.4212262235504881,0.4674213353676233
-0.21769662921348315,0.4208470598780033,0.46708197872740687
-0.2162921348314607,0.4204707193277797,0.46674506260486753
-0.2148876404494382,0.4200971940458229,0.4664105817947122
-0.21348314606741575,0.41972647624257686,0.46607853113226955
-0.21207865168539325,0.41935855819263934,0.4657489054933477
-0.2106741573033708,0.41899343223447766,0.46542169979409065
-0.2092696629213483,0.41863109077014915,0.4650969089908385
-0.20786516853932585,0.41827152626502434,0.4647745280799875
-0.2064606741573034,0.41791473124750944,0.46445455209785086
-0.2050561797752809,0.41756069830877574,0.46413697612052324
-0.20365168539325845,0.417209420102488,0.46382179526374273
-0.20224719101123595,0.4168608893445375,0.46350900468275724
-0.2008426966292135,0.41651509881277554,0.4631985995721902
-0.199438202247191,0.4161720413467517,0.46289057516590754
-0.19803370786516855,0.4158317098474523,0.46258492673688767
-0.1966292134831461,0.4154940972770434,0.4622816495970902
-0.1952247191011236,0.4151591966586138,0.4619807390973267
-0.19382022471910115,0.4148270010759224,0.4616821906271328
-0.19241573033707865,0.4144975036731474,0.461385999614642
-0.1910112359550562,0.4141706976546377,0.46109216152646
-0.1896067415730337,0.41384657628466553,0.46080067186753876
-0.18820224719101125,0.4135251328871839,0.46051152618105484
-0.18679775280898875,0.4132063608455846,0.4602247200482858
-0.1853932584269663,0.4128902536024582,0.4599402490884893
-0.18398876404494385,0.41257680465935753,0.45965810895878356
-0.18258426966292135,0.4122660075765634,0.4593782953540279
-0.1811797752808989,0.4119578559728512,0.4591008040067045
-0.1797752808988764,0.41165234352526126,0.4588256306868022
-0.17837078651685395,0.4113494639688706,0.4585527712017011
-0.17696629213483145,0.4110492110965673,0.45828222139605646
-0.175561797752809,0.41075157875882695,0.4580139771516866
-0.1741573033707865,0.4104565608634916,0.45774803438746003
-0.17275280898876405,0.41016415137554957,0.45748438905918365
-0.1713483146067416,0.4098743443169201,0.4572230371594927
-0.1699438202247191,0.40958713376623723,0.4569639747177415
-0.16853932584269665,0.40930251385863814,0.4567071977998953
-0.16713483146067415,0.4090204787855519,0.45645270250842307
-0.1657303370786517,0.4087410227944915,0.45620048498219135
-0.1643258426966292,0.4084641401888482,0.45595054139635866
-0.16292134831460675,0.4081898253276863,0.45570286796227255
-0.1615168539325843,0.4079180726255422,0.45545746092736544
-0.1601123595505618,0.40764887655222404,0.45521431657505396
-0.15870786516853935,0.4073822316326144,0.45497343122463646
-0.15730337078651685,0.40711813244647366,0.45473480123119436
-0.1558988764044944,0.4068565736282478,0.45449842298549203
-0.1544943820224719,0.4065975498668751,0.45426429291388154
-0.15308988764044945,0.4063410559055983,0.45403240747820156
-0.151685393258427,0.406087086541776,0.45380276317568485
-0.1502808988764045,0.40583563662669775,0.45357535653886305
-0.14887640449438205,0.4055867010654005,0.4533501841354709
-0.14747191011235955,0.40534027481648677,0.4531272425683554
-0.1460674157303371,0.40509635289194607,0.45290652847538265
-0.1446629213483146,0.4048549303569766,0.4526880385293478
-0.14325842696629215,0.4046160023298106,0.4524717694378848
-0.14185393258426965,0.40437956398154007,0.45225771794337716
-0.1404494382022472,0.40414561053594583,0.45204588082287017
-0.13904494382022475,0.40391413726932796,0.45183625488798457
-0.13764044943820225,0.4036851395103375,0.4516288369848297
-0.1362359550561798,0.4034586126398124,0.45142362399391917
-0.1348314606741573,0.4032345520906114,0.45122061283008535
-0.13342696629213485,0.4030129533474546,0.45101980044239876
-0.13202247191011235,0.40279381194676167,0.4508211838140832
-0.1306179775280899,0.4025771234764956,0.45062475996243645
-0.1292134831460674,0.4023628835760043,0.4504305259387491
-0.12780898876404495,0.402151087935869,0.4502384788282259
-0.1264044943820225,0.4019417322977505,0.45004861574990623
-0.125,0.4017348124542378,0.4498609338565883
-0.12359550561797755,0.4015303242487023,0.4496754303347509
-0.12219101123595505,0.401328263575148,0.4494921024044796
-0.1207865168539326,0.4011286263780685,0.4493109473193906
-0.1193820224719101,0.4009314086523036,0.44913196236655784
-0.11797752808988765,0.4007366064428974,0.44895514486644034
-0.1165730337078652,0.40054421584496025,0.4487804921728097
-0.1151685393258427,0.40035423300353007,0.4486080016726801
-0.11376404494382025,0.4001666541134365,0.4484376707862369
-0.11235955056179775,0.39998147541916834,0.44826949696676927
-0.1109550561797753,0.39979869321473993,0.4481034777006001
-0.1095505617977528,0.3996183038435615,0.447939610507021
-0.10814606741573035,0.39944030369831085,0.44777789293822334
-0.1067415730337079,0.399264689220806,0.447618322579235
-0.1053370786516854,0.39909145690188075,0.4474608970478541
-0.10393258426966295,0.3989206032812607,0.447305613994587
-0.10252808988764045,0.3987521249474429,0.44715247110258377
-0.101123595505618,0.39858601853757536,0.44700146608757774
-0.0997191011235955,0.3984222807373393,0.4468525966978235
-0.09831460674157305,0.3982609082808329,0.4467058607140372
-0.09691011235955055,0.39810189795045686,0.4465612559493376
-0.0955056179775281,0.39794524657680186,0.44641878024918713
-0.09410112359550565,0.39779095103853723,0.44627843149133484
-0.09269662921348315,0.39763900826230203,0.4461402075857596
-0.0912921348314607,0.397489415222597,0.4460041064746146
-0.0898876404494382,0.39734216894167945,0.44587012613217264
-0.08848314606741575,0.3971972664894581,0.44573826456477134
-0.08707865168539325,0.39705470498339146,0.4456085198107609
-0.0856741573033708,0.3969144815883869,0.44548088994045165
-0.0842696629213483,0.3967765935167012,0.4453553730560628
-0.08286516853932585,0.3966410380278437,0.44523196729167097
-0.0814606741573034,0.39650781242848,0.4451106708131626
-0.0800561797752809,0.396376914072339,0.44499148181818254
-0.07865168539325845,0.3962483403601189,0.4448743985360886
-0.07724719101123595,0.39612208873939814,0.44475941922790246
-0.0758426966292135,0.39599815670454525,0.4446465421862655
-0.074438202247191,0.3958765417966322,0.4445357657353911
-0.07303370786516855,0.39575724160334785,0.44442708823102195
-0.0716292134831461,0.3956402537589152,0.4443205080603858
-0.0702247191011236,0.39552557594400717,0.4442160236421521
-0.06882022471910115,0.3954132058856679,0.44411363342639126
-0.06741573033707865,0.3953031413572315,0.44401333589453207
-0.0660112359550562,0.39519538017824624,0.44391512955932244
-0.0646067415730337,0.39508992021439715,0.4438190129647894
-0.06320224719101125,0.39498675937743366,0.44372498468620136
-0.061797752808988804,0.3948858956250951,0.44363304333002807
-0.0603932584269663,0.3947873269610402,0.4435431875339075
-0.05898876404494385,0.3946910514347781,0.4434554159666056
-0.05758426966292135,0.3945970671416005,0.44336972732798363
-0.0561797752808989,0.3945053722225151,0.44328612034896336
-0.0547752808988764,0.39441596486418096,0.4432045937914924
-0.05337078651685395,0.39432884329884627,0.44312514644851236
-0.05196629213483145,0.39424400580428554,0.4430477771439267
-0.050561797752809,0.39416145070374137,0.44297248473256956
-0.049157303370786554,0.3940811763658648,0.44289926810017516
-0.04775280898876405,0.3940031812046599,0.4428281261633484
-0.0463483146067416,0.3939274636794277,0.442759057869537
-0.0449438202247191,0.39385402229471345,0.44269206219700175
-0.04353932584269665,0.3937828556002544,0.44262713815479204
-0.04213483146067415,0.3937139621909296,0.4425642847827175
-0.0407303370786517,0.39364734070671076,0.4425035011513236
-0.0393258426966292,0.3935829898326158,0.44244478636186696
-0.03792134831460675,0.39352090829866293,0.4423881395462909
-0.0365168539325843,0.3934610948798263,0.4423335598672044
-0.0351123595505618,0.39340354839599345,0.4422810465178569
-0.03370786516853935,0.3933482677119255,0.44223059872212017
-0.03230337078651685,0.3932952517372168,0.4421822157344656
-0.030898876404494402,0.39324449942625705,0.44213589683994564
-0.0294943820224719,0.39319600977819574,0.442091641354174
-0.02808988764044945,0.39314978183690746,0.4420494486233083
-0.026685393258427004,0.3931058146909574,0.44200931802403326
-0.0252808988764045,0.39306410747357184,0.4419712489635425
-0.023876404494382053,0.39302465936260694,0.4419352408795244
-0.02247191011235955,0.3929874695805203,0.44190129324014693
-0.021067415730337102,0.3929525373943441,0.44186940554404286
-0.0196629213483146,0.39291986211566016,0.441839577320298
-0.01825842696629215,0.3928894431005755,0.44181180812843707
-0.016853932584269704,0.3928612797497005,0.44178609755841336
-0.015449438202247201,0.3928353715081279,0.4417624452305972
-0.014044943820224753,0.39281171786541363,0.4417408507957662
-0.01264044943820225,0.39279031835555916,0.4417213139350961
-0.011235955056179803,0.39277117255699545,0.44170383436015215
-0.0098314606741573,0.3927542800925683,0.44168841181288154
-0.008426966292134852,0.3927396406295252,0.4416750460656064
-0.007022471910112349,0.3927272538795042,0.4416637369210189
-0.005617977528089901,0.3927171195985232,0.44165448421217385
-0.004213483146067454,0.3927092375869722,0.4416472878024869
-0.0028089887640449507,0.3927036076896064,0.4416421475857286
-0.001404494382022503,0.39270022979553987,0.44163906348602355
0.0,0.3926991038382433,0.44163803545784674
0.001404494382022503,0.39270022979553987,0.4416390634860235
0.002808988764044895,0.3927036076896063,0.4416421475857288
0.004213483146067398,0.39270923758697207,0.4416472878024869
0.005617977528089901,0.3927171195985232,0.44165448421217396
0.0070224719101122934,0.39272725387950413,0.4416637369210189
0.008426966292134797,0.39273964062952527,0.44167504606560654
0.0098314606741573,0.3927542800925683,0.44168841181288143
0.011235955056179803,0.39277117255699545,0.44170383436015215
0.012640449438202195,0.39279031835555916,0.441721313935096
0.014044943820224698,0.39281171786541363,0.44174085079576636
0.015449438202247201,0.3928353715081279,0.44176244523059716
0.016853932584269593,0.3928612797497005,0.4417860975584132
0.018258426966292096,0.3928894431005755,0.4418118081284369
0.0196629213483146,0.39291986211566016,0.4418395773202978
0.021067415730337102,0.3929525373943441,0.4418694055440429
0.022471910112359494,0.3929874695805201,0.44190129324014676
0.023876404494381998,0.393024659362607,0.44193524087952435
0.0252808988764045,0.39306410747357184,0.4419712489635425
0.026685393258427004,0.3931058146909574,0.44200931802403315
0.028089887640449396,0.39314978183690746,0.44204944862330847
0.0294943820224719,0.39319600977819574,0.4420916413541739
0.030898876404494402,0.39324449942625705,0.4421358968399454
0.032303370786516794,0.3932952517372168,0.4421822157344655
0.0337078651685393,0.39334826771192555,0.44223059872212017
0.0351123595505618,0.39340354839599345,0.44228104651785694
0.0365168539325843,0.3934610948798263,0.4423335598672043
0.037921348314606695,0.39352090829866293,0.4423881395462911
0.0393258426966292,0.3935829898326158,0.44244478636186696
0.0407303370786517,0.39364734070671076,0.4425035011513236
0.042134831460674094,0.39371396219092963,0.44256428478271737
0.0435393258426966,0.39378285560025444,0.44262713815479204
0.0449438202247191,0.39385402229471345,0.44269206219700163
0.0463483146067416,0.3939274636794277,0.44275905786953684
0.047752808988763995,0.3940031812046599,0.44282812616334827
0.0491573033707865,0.3940811763658648,0.4428992681001749
0.050561797752809,0.39416145070374137,0.4429724847325696
0.05196629213483139,0.39424400580428554,0.44304777714392696
0.053370786516853896,0.39432884329884615,0.44312514644851236
0.0547752808988764,0.39441596486418096,0.4432045937914924
0.0561797752808989,0.3945053722225151,0.44328612034896336
0.057584269662921295,0.3945970671416004,0.44336972732798363
0.0589887640449438,0.39469105143477806,0.4434554159666057
0.0603932584269663,0.3947873269610402,0.4435431875339076
0.061797752808988804,0.3948858956250951,0.4436330433300282
0.0632022471910112,0.39498675937743366,0.44372498468620125
0.0646067415730337,0.39508992021439715,0.44381901296478954
0.0660112359550562,0.39519538017824624,0.44391512955932233
0.0674157303370786,0.39530314135723155,0.4440133358945322
0.0688202247191011,0.3954132058856678,0.44411363342639126
0.0702247191011236,0.39552557594400717,0.4442160236421522
0.0716292134831461,0.3956402537589152,0.4443205080603858
0.0730337078651685,0.39575724160334785,0.44442708823102206
0.074438202247191,0.3958765417966322,0.4445357657353911
0.0758426966292135,0.39599815670454525,0.4446465421862655
0.0772471910112359,0.39612208873939825,0.44475941922790246
0.0786516853932584,0.3962483403601189,0.44487439853608834
0.0800561797752809,0.396376914072339,0.4449914818181824
0.0814606741573034,0.39650781242848,0.44511067081316236
0.0828651685393258,0.3966410380278436,0.44523196729167097
0.0842696629213483,0.3967765935167012,0.44535537305606265
0.0856741573033708,0.3969144815883869,0.44548088994045165
0.0870786516853932,0.39705470498339146,0.4456085198107609
0.0884831460674157,0.3971972664894581,0.4457382645647715
0.0898876404494382,0.39734216894167945,0.4458701261321727
0.0912921348314607,0.397489415222597,0.44600410647461464
0.0926966292134831,0.39763900826230203,0.4461402075857595
0.0941011235955056,0.39779095103853723,0.4462784314913348
0.0955056179775281,0.39794524657680186,0.446418780249187
0.0969101123595505,0.39810189795045686,0.4465612559493376
0.098314606741573,0.3982609082808329,0.4467058607140373
0.0997191011235955,0.3984222807373393,0.44685259669782346
0.101123595505618,0.39858601853757536,0.4470014660875778
0.1025280898876404,0.3987521249474429,0.4471524711025839
0.1039325842696629,0.39892060328126067,0.447305613994587
0.1053370786516854,0.39909145690188075,0.4474608970478541
0.10674157303370779,0.3992646892208061,0.447618322579235
0.1081460674157303,0.39944030369831085,0.44777789293822334
0.1095505617977528,0.3996183038435615,0.44793961050702097
0.1109550561797753,0.39979869321473993,0.44810347770060016
0.1123595505617977,0.39998147541916834,0.4482694969667691
0.1137640449438202,0.4001666541134365,0.4484376707862369
0.1151685393258427,0.40035423300353007,0.44860800167268
0.1165730337078652,0.40054421584496025,0.4487804921728099
0.1179775280898876,0.4007366064428974,0.44895514486644034
0.1193820224719101,0.4009314086523036,0.44913196236655784
0.1207865168539326,0.4011286263780685,0.4493109473193905
0.122191011235955,0.401328263575148,0.44949210240447957
0.1235955056179775,0.40153032424870216,0.4496754303347507
0.125,0.4017348124542378,0.44986093385658815
0.1264044943820225,0.4019417322977505,0.45004861574990623
0.1278089887640449,0.402151087935869,0.4502384788282258
0.1292134831460674,0.4023628835760043,0.4504305259387492
0.1306179775280899,0.4025771234764956,0.4506247599624363
0.1320224719101123,0.40279381194676167,0.4508211838140832
0.1334269662921348,0.4030129533474545,0.45101980044239876
0.1348314606741573,0.4032345520906114,0.4512206128300855
0.1362359550561798,0.4034586126398124,0.45142362399391905
0.1376404494382022,0.4036851395103375,0.4516288369848297
0.1390449438202247,0.40391413726932796,0.45183625488798457
0.1404494382022472,0.40414561053594583,0.45204588082287017
0.1418539325842696,0.40437956398154,0.45225771794337705
0.1432584269662921,0.4046160023298106,0.45247176943788486
0.1446629213483146,0.4048549303569766,0.4526880385293479
0.1460674157303371,0.40509635289194607,0.45290652847538265
0.1474719101123595,0.40534027481648677,0.45312724256835524
0.148876404494382,0.4055867010654006,0.4533501841354709
0.1502808988764045,0.40583563662669775,0.45357535653886294
0.151685393258427,0.406087086541776,0.4538027631756849
0.1530898876404494,0.4063410559055982,0.4540324074782014
0.1544943820224719,0.4065975498668751,0.4542642929138815
0.1558988764044944,0.4068565736282478,0.45449842298549226
0.1573033707865168,0.4071181324464737,0.4547348012311942
0.1587078651685393,0.4073822316326144,0.45497343122463635
0.1601123595505618,0.40764887655222404,0.4552143165750537
0.1615168539325843,0.4079180726255422,0.45545746092736555
0.1629213483146067,0.4081898253276863,0.4557028679622726
0.1643258426966292,0.4084641401888482,0.45595054139635866
0.1657303370786517,0.4087410227944915,0.45620048498219135
0.1671348314606741,0.4090204787855519,0.4564527025084232
0.1685393258426966,0.40930251385863814,0.45670719779989544
0.1699438202247191,0.40958713376623723,0.4569639747177415
0.1713483146067416,0.4098743443169201,0.4572230371594925
0.172752808988764,0.4101641513755497,0.4574843890591835
0.1741573033707865,0.4104565608634916,0.45774803438746015
0.175561797752809,0.41075157875882695,0.4580139771516867
0.1769662921348314,0.4110492110965673,0.4582822213960564
0.1783707865168539,0.4113494639688706,0.45855277120170107
0.1797752808988764,0.41165234352526126,0.4588256306868025
0.1811797752808989,0.4119578559728512,0.4591008040067044
0.1825842696629213,0.4122660075765634,0.4593782953540277
0.1839887640449438,0.41257680465935764,0.45965810895878345
0.1853932584269663,0.4128902536024582,0.4599402490884893
0.1867977528089887,0.41320636084558454,0.4602247200482858
0.1882022471910112,0.4135251328871839,0.4605115261810549
0.1896067415730337,0.41384657628466553,0.460800671867539
0.1910112359550562,0.4141706976546377,0.4610921615264601
0.1924157303370786,0.4144975036731474,0.461385999614642
0.1938202247191011,0.41482700107592224,0.4616821906271327
0.1952247191011236,0.4151591966586138,0.4619807390973267
0.196629213483146,0.4154940972770434,0.4622816495970903
0.1980337078651685,0.41583170984745227,0.4625849267368879
0.199438202247191,0.4161720413467517,0.46289057516590765
0.2008426966292135,0.41651509881277554,0.46319859957219
0.2022471910112359,0.4168608893445375,0.46350900468275724
0.2036516853932584,0.417209420102488,0.46382179526374273
0.2050561797752809,0.41756069830877574,0.46413697612052324
0.2064606741573034,0.41791473124750944,0.46445455209785075
0.2078651685393258,0.41827152626502434,0.46477452807998737
0.2092696629213483,0.41863109077014915,0.4650969089908386
0.2106741573033708,0.41899343223447766,0.46542169979409065
0.2120786516853932,0.4193585581926394,0.4657489054933477
0.2134831460674157,0.419726476242577,0.46607853113226955
0.2148876404494382,0.4200971940458229,0.46641058179471195
0.2162921348314607,0.4204707193277797,0.4667450626048677
0.2176966292134831,0.42084705987800347,0.4670819787274069
0.2191011235955056,0.4212262235504881,0.4674213353676233
0.2205056179775281,0.42160821826395517,0.4677631377715761
0.2219101123595505,0.42199305200214204,0.4681073912262362
0.223314606741573,0.42238073281409705,0.4684541010596352
0.2247191011235955,0.422771268814474,0.46880327264101
0.226123595505618,0.4231646681838309,0.4691549113809556
0.2275280898876404,0.4235609391689317,0.46950902273157363
0.2289325842696629,0.4239600900830485,0.4698656121866255
0.2303370786516854,0.4243621293062693,0.4702246852816841
0.2317415730337078,0.4247670652858059,0.4705862475942905
0.2331460674157303,0.4251749065363068,0.4709503047441072
0.2345505617977528,0.42558566164017064,0.4713168623930772
0.2359550561797753,0.425999339247864,0.47168592624558087
0.2373595505617977,0.4264159480782412,0.47205750204859587
0.2387640449438202,0.42683549691886746,0.47243159559185893
0.2401685393258427,0.4272579946263435,0.4728082127080267
0.2415730337078652,0.4276834501266348,0.4731873592728401
0.2429775280898876,0.4281118724154024,0.4735690412052886
0.2443820224719101,0.42854327055833696,0.47395326446777725
0.2457865168539326,0.42897765369149615,0.474340035066293
0.247191011235955,0.4294150310216431,0.4747293590505746
0.2485955056179775,0.4298554118265906,0.4751212425142816
0.25,0.4302988054555458,0.47551569159516727
0.2514044943820225,0.4307452213294591,0.4759127124752499
0.2528089887640449,0.43119466894137554,0.4763123113809889
0.2542134831460674,0.4316471578567887,0.4767144945834585
0.2556179775280899,0.4321026977139996,0.4771192683985261
0.2570224719101123,0.4325612982244756,0.4775266391870304
0.2584269662921348,0.4330229691732146,0.4779366133549609
0.2598314606741573,0.4334877204191118,0.478349197353639
0.2612359550561798,0.433955561895329,0.47876439767990153
0.2626404494382022,0.43442650360966695,0.47918222087628354
0.2640449438202247,0.43490055564494207,0.4796026735312048
0.2654494382022472,0.43537772815936515,0.48002576227915617
0.2668539325842696,0.43585803138692214,0.48045149380088825
0.2682584269662921,0.4363414756377617,0.4808798748236009
0.2696629213483146,0.436828071298582,0.48131091212113475
0.2710674157303371,0.4373178288330224,0.4817446125141637
0.2724719101123595,0.4378107587820599,0.4821809828703893
0.273876404494382,0.4383068717644053,0.4826200301047372
0.2752808988764045,0.43880617847690634,0.48306176117955235
0.2766853932584269,0.4393086896949511,0.4835061831048
0.2780898876404494,0.43981441627287754,0.48395330293826433
0.2794943820224719,0.4403233691443833,0.4844031277857512
0.2808988764044944,0.44083555932294194,0.4848556648012904
0.2823033707865168,0.44135099790221993,0.4853109211873412
0.2837078651685393,0.4418696960564992,0.485768904194999
0.2851123595505618,0.4423916650411018,0.486229621124202
0.2865168539325842,0.44291691619281803,0.4866930793239418
0.2879213483146067,0.4434454609303391,0.48715928619247395
0.2893258426966292,0.4439773107546923,0.48762824917753045
0.2907303370786517,0.444512477249679,0.48809997577653474
0.2921348314606741,0.4450509720823197,0.48857447353681566
0.2935393258426966,0.445592807003298,0.48905175005582824
0.2949438202247191,0.4461379938474102,0.48953181298136833
0.2963483146067416,0.44668654453402057,0.4900146700117967
0.297752808988764,0.44723847106751663,0.49050032889626055
0.2991573033707865,0.447793785537771,0.49098879743491614
0.300561797752809,0.4483525001206045,0.4914800834791561
0.3019662921348314,0.44891462707825586,0.4919741949318349
0.3033707865168539,0.44948017875985274,0.4924711397475006
0.3047752808988764,0.45004916760188657,0.4929709259326217
0.3061797752808989,0.4506216061286943,0.49347356154582295
0.3075842696629213,0.4511975069529395,0.49397905469811665
0.3089887640449438,0.4517768827761003,0.49448741355314113
0.3103932584269663,0.4523597463889608,0.4949986463273953
0.3117977528089887,0.45294611067210605,0.49551276129048
0.3132022471910112,0.45353598859642,0.49602976676533805
0.3146067415730337,0.45412939322358975,0.4965496711284971
0.3160112359550562,0.45472633770661075,0.4970724828103142
0.3174157303370786,0.4553268352903001,0.4975982102952218
0.3188202247191011,0.4559308993118088,0.4981268621219762
0.3202247191011236,0.45653854320114334,0.4986584468839071
0.321629213483146,0.4571497804816864,0.4991929732291689
0.3230337078651685,0.45776462477072594,0.4997304498609949
0.324438202247191,0.45838308977998654,0.5002708855379527
0.3258426966292135,0.45900518931616385,0.5008142890742002
0.3272471910112359,0.4596309372814656,0.5013606693397454
0.3286516853932584,0.4602603476741559,0.5019100352607077
0.3300561797752809,0.46089343458910254,0.5024623958195796
0.3314606741573034,0.46153021221833057,0.5030177600554919
0.3328651685393258,0.46217069485158013,0.5035761370644803
0.3342696629213483,0.4628148968768661,0.5041375359997539
0.3356741573033708,0.4634628327810459,0.5047019660719652
0.3370786516853932,0.46411451715038843,0.5052694365494823
0.3384831460674157,0.46476996467115034,0.5058399567586638
0.3398876404494382,0.46542919013015377,0.5064135360841343
0.3412921348314607,0.466092208415372,0.5069901839690635
0.3426966292134831,0.4667590345165167,0.507569909915445
0.3441011235955056,0.4674296835256313,0.5081527234843798
0.3455056179775281,0.46810417063768944,0.5087386342963598
0.3469101123595505,0.46878251115119624,0.5093276520315537
0.348314606741573,0.46946472046879656,0.509919786430096
0.3497191011235955,0.4701508140978863,0.5105150472923767
0.351123595505618,0.47084080765122904,0.5111134444793338
0.3525280898876404,0.47153471684757786,0.5117149879127478
0.3539325842696629,0.47223255751230214,0.5123196875755378
0.3553370786516854,0.4729343455780174,0.5129275535120608
0.3567415730337078,0.47364009708522264,0.5135385958284112
0.3581460674157303,0.4743498281829416,0.5141528246927249
0.3595505617977528,0.47506355512936776,0.5147702503354837
0.3609550561797753,0.4757812942925166,0.5153908830498223
0.3623595505617977,0.4765030621508819,0.5160147331918377
0.3637640449438202,0.47722887529409574,0.5166418111809004
0.3651685393258427,0.4779587504235971,0.5172721274999685
0.3665730337078651,0.4786927043533015,0.5179056926959035
0.3679775280898876,0.47943075401027924,0.5185425173797876
0.3693820224719101,0.48017291643543725,0.5191826122272453
0.3707865168539326,0.4809192087842066,0.519825987978765
0.372191011235955,0.4816696483272349,0.5204726554400234
0.3735955056179775,0.4824242524510855,0.5211226254822143
0.375,0.48318303865894013,0.5217759090423766
0.3764044943820224,0.4839460245713086,0.5224325171237258
0.3778089887640449,0.48471322792674326,0.5230924607959893
0.3792134831460674,0.48548466658255934,0.5237557511957416
0.3806179775280899,0.4862603585155603,0.5244223995267437
0.3820224719101123,0.4870403218227697,0.5250924170602839
0.3834269662921348,0.4878245747221679,0.525765815135521
0.3848314606741573,0.48861313555343494,0.5264426051598304
0.3862359550561798,0.48940602277869993,0.5271227986091531
0.3876404494382022,0.4902032549832937,0.527806407028345
0.3890449438202247,0.4910048508765101,0.528493442031531
0.3904494382022472,0.4918108292923725,0.5291839153024605
0.3918539325842696,0.4926212091904049,0.5298778385948653
0.3932584269662921,0.4934360096564103,0.53057522373282
0.3946629213483146,0.4942552499032551,0.5312760826111058
0.3960674157303371,0.49507894927165813,0.5319804271955758
0.3974719101123595,0.4959071272309887,0.532688269523522
0.398876404494382,0.4967398033800675,0.5333996217040485
0.4002808988764045,0.49757699744797584,0.5341144959184424
0.4016853932584269,0.49841872929486986,0.534832904420551
0.4030898876404494,0.4992650189128036,0.5355548595371601
0.4044943820224719,0.5001158864265534,0.5362803736683746
0.4058988764044944,0.5009713520944556,0.5370094592880033
0.4073033707865168,0.5018314363092443,0.537742128943944
0.4087078651685393,0.5026961595988989,0.5384783952585743
0.4101123595505618,0.5035655426274991,0.539218270929142
0.4115168539325842,0.5044396061960817,0.5399617687281602
0.4129213483146067,0.5053183712435106,0.5407089015038041
0.4143258426966292,0.5062018588473501,0.5414596821803128
0.4157303370786517,0.5070900902247423,0.5422141237583893
0.4171348314606741,0.5079830867332968,0.5429722393156081
0.4185393258426966,0.5088808698719847,0.5437340420068234
0.4199438202247191,0.5097834612820368,0.5444995450645799
0.4213483146067416,0.510690882747855,0.5452687617995268
0.422752808988764,0.5116031561979245,0.5460417056008348
0.4241573033707865,0.5125203037057365,0.5468183899366164
0.425561797752809,0.5134423474907188,0.5475988283543479
0.4269662921348314,0.5143693099191691,0.5483830344812958
0.4283707865168539,0.5153012135052005,0.5491710220249448
0.4297752808988764,0.5162380809116933,0.54996280477343
0.4311797752808989,0.5171799349512501,0.5507583965959706
0.4325842696629213,0.518126798587165,0.551557811443308
0.4339887640449438,0.5190786949343938,0.5523610633481465
0.4353932584269663,0.5200356472605364,0.5531681664255964
0.4367977528089887,0.5209976789868249,0.5539791348736208
0.4382022471910112,0.5219648136891181,0.5547939829734865
0.4396067415730337,0.5229370750989071,0.5556127250902148
0.4410112359550562,0.5239144871043258,0.5564353756730394
0.4424157303370786,0.52489707375117,0.5572619492558638
0.4438202247191011,0.5258848592439253,0.5580924604577261
0.4452247191011236,0.5268778679468007,0.5589269239832613
0.446629213483146,0.5278761243847737,0.5597653546231731
0.4480337078651685,0.528879653244641,0.5606077672547042
0.449438202247191,0.5298884793760769,0.5614541768421109
0.4508426966292135,0.5309026277927019,0.5623045984371436
0.4522471910112359,0.5319221236731585,0.5631590471795273
0.4536516853932584,0.5329469923621957,0.5640175382974466
0.4550561797752809,0.533977259371761,0.5648800871080347
0.4564606741573033,0.5350129503821026,0.5657467090178654
0.4578651685393258,0.5360540912428783,0.5666174195234478
0.4592696629213483,0.5371007079742744,0.5674922342117251
0.4606741573033708,0.5381528267681321,0.5683711687605766
0.4620786516853932,0.5392104739890846,0.5692542389393241
0.4634831460674157,0.5402736761757008,0.5701414606092402
0.4648876404494382,0.5413424600416387,0.5710328497240608
0.4662921348314606,0.5424168524768089,0.5719284223305011
0.4676966292134831,0.5434968805485448,0.5728281945687762
0.4691011235955056,0.5445825715027856,0.573732182673124
0.4705056179775281,0.5456739527652629,0.5746404029723308
0.4719101123595505,0.546771051942703,0.5755528718902635
0.473314606741573,0.5478738968240349,0.5764696059464031
0.4747191011235955,0.5489825153816047,0.5773906217563832
0.476123595505618,0.5500969357724087,0.5783159360325292
0.4775280898876404,0.5512171863393254,0.579245565584407
0.4789325842696629,0.5523432956123664,0.5801795273193702
0.4803370786516854,0.5534752923099273,0.581117838243112
0.4817415730337078,0.5546132053400604,0.5820605154602246
0.4831460674157303,0.5557570638017455,0.5830075761747582
0.4845505617977528,0.5569068969861785,0.5839590376907839
0.4859550561797753,0.5580627343780667,0.5849149174129649
0.4873595505617977,0.5592246056569345,0.5858752328471272
0.4887640449438202,0.5603925406984405,0.5868400016008356
0.4901685393258427,0.5615665695757043,0.5878092413839742
0.4915730337078651,0.5627467225606426,0.5887829700093307
0.4929775280898876,0.5639330301253177,0.5897612053931851
0.4943820224719101,0.5651255229432945,0.5907439655559004
0.4957865168539326,0.5663242318910098,0.5917312686225207
0.497191011235955,0.5675291880491509,0.5927231328233705
0.4985955056179775,0.5687404227040472,0.5937195764946601
0.5,0.5699579673490704,0.5947206180790943


==> SimRes/minimax_th_b0.5_sig0.6.csv <==
x,y,z
-0.5,0.7310662304539792,0.7659594734524588
-0.49859550561797755,0.729996066940224,0.7650028126179137
-0.49719101123595505,0.7289306649845655,0.7640501182694904
-0.4957865168539326,0.7278700067988065,0.7631013778457686
-0.4943820224719101,0.7268140746922968,0.7621565788485106
-0.49297752808988765,0.7257628510714191,0.7612157088423716
-0.49157303370786515,0.724716318439077,0.7602787554546121
-0.4901685393258427,0.7236744593941901,0.7593457063748106
-0.4887640449438202,0.722637256631188,0.7584165493545757
-0.48735955056179775,0.7216046929395122,0.7574912722072664
-0.4859550561797753,0.7205767512031162,0.7565698628077069
-0.4845505617977528,0.7195534143999716,0.7556523090919063
-0.48314606741573035,0.7185346656015789,0.7547385990567833
-0.48174157303370785,0.7175204879724778,0.7538287207598842
-0.4803370786516854,0.7165108647697632,0.7529226623191112
-0.4789325842696629,0.7155057793426028,0.7520204119124462
-0.47752808988764045,0.7145052151317596,0.751121957777681
-0.476123595505618,0.7135091556691148,0.750227288212143
-0.4747191011235955,0.712517584577197,0.7493363915724308
-0.47331460674157305,0.7115304855687123,0.7484492562741426
-0.47191011235955055,0.7105478424460758,0.7475658707916125
-0.4705056179775281,0.7095696391009514,0.7466862236576457
-0.4691011235955056,0.7085958595137893,0.7458103034632565
-0.46769662921348315,0.7076264877533689,0.744938098857405
-0.4662921348314607,0.7066615079763443,0.7440695985467407
-0.4648876404494382,0.7057009044267913,0.7432047912953408
-0.46348314606741575,0.7047446614357621,0.7423436659244566
-0.46207865168539325,0.7037927634208346,0.7414862113122563
-0.4606741573033708,0.7028451948856742,0.7406324163935727
-0.4592696629213483,0.7019019404195888,0.7397822701596509
-0.45786516853932585,0.700962984697096,0.7389357616578971
-0.4564606741573034,0.7000283124774845,0.7380928799916309
-0.4550561797752809,0.6990979086043856,0.7372536143198354
-0.4536516853932584,0.6981717580053423,0.736417953856913
-0.45224719101123595,0.6972498456913823,0.7355858878724405
-0.4508426966292135,0.6963321567565974,0.7347574056909251
-0.449438202247191,0.6954186763777194,0.7339324966915628
-0.44803370786516855,0.6945093898137041,0.7331111503079983
-0.44662921348314605,0.6936042824053156,0.7322933560280862
-0.4452247191011236,0.6927033395747128,0.7314791033936525
-0.4438202247191011,0.6918065468250394,0.73066838200026
-0.44241573033707865,0.6909138897400172,0.7298611814969722
-0.4410112359550562,0.6900253539835411,0.7290574915861204
-0.4396067415730337,0.6891409252992753,0.7282573020230727
-0.43820224719101125,0.688260589510256,0.7274606026160015
-0.43679775280898875,0.6873843325184927,0.7266673832256565
-0.4353932584269663,0.6865121403045746,0.7258776337651347
-0.4339887640449438,0.6856439989272777,0.7250913441996563
-0.43258426966292135,0.6847798945231757,0.7243085045463378
-0.4311797752808989,0.6839198133062538,0.7235291048739677
-0.4297752808988764,0.6830637415675226,0.7227531353027874
-0.42837078651685395,0.6822116656746378,0.7219805860042656
-0.42696629213483145,0.6813635720715203,0.7212114472008817
-0.425561797752809,0.6805194472779779,0.7204457091659069
-0.4241573033707865,0.6796792778893315,0.7196833622231847
-0.42275280898876405,0.6788430505760434,0.7189243967469185
-0.4213483146067416,0.6780107520833473,0.7181688031614546
-0.4199438202247191,0.677182369230879,0.717416571941069
-0.4185393258426966,0.6763578889123146,0.7166676936097572
-0.41713483146067415,0.6755372980950055,0.7159221587410204
-0.4157303370786517,0.6747205838196174,0.7151799579576592
-0.4143258426966292,0.6739077331997749,0.7144410819315637
-0.41292134831460675,0.673098733421704,0.7137055213835065
-0.4115168539325843,0.6722935717438778,0.7129732670829371
-0.4101123595505618,0.6714922354966687,0.712244309847777
-0.4087078651685393,0.6706947120819944,0.711518640544218
-0.40730337078651685,0.6699009889729773,0.7107962500865187
-0.4058988764044944,0.6691110537135956,0.7100771294368033
-0.4044943820224719,0.6683248939183427,0.7093612696048629
-0.40308988764044945,0.6675424972718877,0.7086486616479576
-0.401685393258427,0.666763851528737,0.7079392966706173
-0.4002808988764045,0.6659889445128987,0.7072331658244474
-0.398876404494382,0.665217764117551,0.706530260307934
-0.39747191011235955,0.6644502983047085,0.7058305713662483
-0.3960674157303371,0.6636865351048947,0.7051340902910562
-0.3946629213483146,0.6629264626168146,0.7044408084203259
-0.39325842696629215,0.6621700690070315,0.7037507171381376
-0.39185393258426965,0.6614173425096409,0.7030638078744958
-0.3904494382022472,0.6606682714259542,0.7023800721051395
-0.3890449438202247,0.6599228441241766,0.7016995013513567
-0.38764044943820225,0.6591810490390935,0.7010220871797983
-0.3862359550561798,0.6584428746717543,0.7003478212022937
-0.3848314606741573,0.6577083095891619,0.6996766950756675
-0.38342696629213485,0.6569773424239604,0.6990087005015588
-0.38202247191011235,0.6562499618741288,0.6983438292262353
-0.3806179775280899,0.655526156702674,0.6976820730404194
-0.3792134831460674,0.6548059157373262,0.6970234237791049
-0.37780898876404495,0.6540892278702383,0.6963678733213815
-0.3764044943820225,0.6533760820576838,0.6957154135902561
-0.375,0.6526664673197599,0.6950660365524798
-0.3735955056179775,0.6519603727400909,0.6944197342183701
-0.37219101123595505,0.6512577874655342,0.6937764986416403
-0.3707865168539326,0.6505587007058868,0.6931363219192247
-0.3693820224719101,0.6498631017335965,0.6924991961911089
-0.36797752808988765,0.649170979883472,0.6918651136401595
-0.3665730337078652,0.6484823245523974,0.6912340664919526
-0.3651685393258427,0.6477971251990456,0.6906060470146083
-0.3637640449438202,0.6471153713435981,0.689981047518622
-0.36235955056179775,0.6464370525674616,0.6893590603566984
-0.3609550561797753,0.6457621585129909,0.688740077923587
-0.3595505617977528,0.6450906788832096,0.6881240926559172
-0.35814606741573035,0.6444226034415359,0.6875110970320348
-0.3567415730337079,0.643757922011509,0.6869010835718417
-0.3553370786516854,0.6430966244765169,0.6862940448366328
-0.3539325842696629,0.6424387007795261,0.6856899734289379
-0.35252808988764045,0.6417841409228143,0.6850888619923609
-0.351123595505618,0.6411329349677028,0.6844907032114219
-0.3497191011235955,0.6404850730342935,0.6838954898114016
-0.34831460674157305,0.6398405453012035,0.683303214558183
-0.3469101123595506,0.6391993420053071,0.6827138702580986
-0.3455056179775281,0.6385614534414729,0.682127449757774
-0.3441011235955056,0.6379268699623102,0.681543945943976
-0.34269662921348315,0.6372955819779085,0.680963351743461
-0.3412921348314607,0.6366675799555879,0.680385660122821
-0.3398876404494382,0.636042854419642,0.6798108640883366
-0.3384831460674157,0.6354213959510912,0.6792389566858251
-0.33707865168539325,0.6348031951874311,0.6786699310004937
-0.3356741573033708,0.6341882428223854,0.6781037801567911
-0.3342696629213483,0.6335765296056604,0.6775404973182608
-0.33286516853932585,0.6329680463427013,0.6769800756873964
-0.3314606741573034,0.6323627838944488,0.6764225085054959
-0.3300561797752809,0.6317607331770986,0.675867789052518
-0.3286516853932584,0.6311618851618627,0.6753159106469411
-0.32724719101123595,0.6305662308747306,0.6747668666456175
-0.3258426966292135,0.6299737613962353,0.6742206504436363
-0.324438202247191,0.6293844678612163,0.6736772554741813
-0.32303370786516855,0.6287983414585884,0.6731366752083907
-0.3216292134831461,0.6282153734311109,0.6725989031552223
-0.3202247191011236,0.6276355550751568,0.6720639328613116
-0.3188202247191011,0.6270588777404854,0.671531757910839
-0.31741573033707865,0.6264853328300153,0.6710023719253911
-0.3160112359550562,0.6259149117996001,0.6704757685638283
-0.3146067415730337,0.6253476061578043,0.6699519415221495
-0.31320224719101125,0.624783407465682,0.6694308845333591
-0.3117977528089888,0.6242223073365561,0.668912591367335
-0.3103932584269663,0.6236642974357997,0.668397055830697
-0.3089887640449438,0.6231093694806188,0.6678842717666772
-0.30758426966292135,0.6225575152398358,0.6673742330549892
-0.3061797752808989,0.6220087265336767,0.6668669336116995
-0.3047752808988764,0.621462995233556,0.6663623673891
-0.30337078651685395,0.6209203132618677,0.6658605283755811
-0.3019662921348315,0.6203806725917732,0.6653614105955039
-0.300561797752809,0.6198440652469949,0.6648650081090772
-0.2991573033707865,0.6193104833016075,0.6643713150122298
-0.29775280898876405,0.6187799188798334,0.66388032543649
-0.2963483146067416,0.6182523641558381,0.66339203354886
-0.2949438202247191,0.6177278113535276,0.6629064335516944
-0.2935393258426966,0.6172062527463477,0.6624235196825812
-0.29213483146067415,0.6166876806570835,0.6619432862142164
-0.2907303370786517,0.6161720874576606,0.6614657274542891
-0.2893258426966292,0.6156594655689495,0.6609908377453602
-0.28792134831460675,0.6151498074605685,0.6605186114647433
-0.2865168539325843,0.6146431056506901,0.660049043024391
-0.2851123595505618,0.6141393527058476,0.6595821268707742
-0.2837078651685393,0.613638541240744,0.659117857484769
-0.28230337078651685,0.6131406639180631,0.6586562293815404
-0.2808988764044944,0.6126457134482776,0.6581972371104289
-0.2794943820224719,0.6121536825894646,0.6577408752548365
-0.27808988764044945,0.6116645641471171,0.657287138432115
-0.276685393258427,0.6111783509739621,0.6568360212934525
-0.2752808988764045,0.6106950359697741,0.6563875185237641
-0.273876404494382,0.6102146120811954,0.6559416248415799
-0.27247191011235955,0.6097370723015537,0.6554983349989366
-0.2710674157303371,0.6092624096706837,0.6550576437812685
-0.2696629213483146,0.6087906172747477,0.6546195460072987
-0.26825842696629215,0.6083216882460599,0.6541840365289321
-0.2668539325842697,0.6078556157629099,0.6537511102311497
-0.2654494382022472,0.6073923930493897,0.6533207620319017
-0.2640449438202247,0.6069320133752188,0.6528929868820023
-0.26264044943820225,0.6064744700555736,0.652467779765026
-0.2612359550561798,0.6060197564509161,0.6520451356972046
-0.2598314606741573,0.6055678659668267,0.6516250497273216
-0.25842696629213485,0.6051187920538328,0.6512075169366135
-0.2570224719101124,0.604672528207245,0.6507925324386662
-0.2556179775280899,0.6042290679669904,0.6503800913793143
-0.2542134831460674,0.603788404917448,0.649970188936542
-0.25280898876404495,0.6033505326872864,0.6495628203203835
-0.2514044943820225,0.602915444949301,0.649157980772824
-0.25,0.6024831354202548,0.6487556655677021
-0.24859550561797755,0.6020535978607171,0.6483558700106132
-0.24719101123595505,0.6016268260749077,0.6479585894388113
-0.2457865168539326,0.6012028139105366,0.647563819221116
-0.2443820224719101,0.6007815552586517,0.6471715547578147
-0.24297752808988765,0.600363044053482,0.6467817914805696
-0.2415730337078652,0.5999472742722842,0.6463945248523241
-0.2401685393258427,0.5995342399351917,0.6460097503672095
-0.23876404494382025,0.5991239351050618,0.6456274635504521
-0.23735955056179775,0.5987163538873272,0.6452476599582827
-0.2359550561797753,0.5983114904298467,0.6448703351778454
-0.2345505617977528,0.5979093389227569,0.6444954848271062
-0.23314606741573035,0.5975098935983261,0.6441231045547656
-0.23174157303370785,0.5971131487308108,0.6437531900401667
-0.2303370786516854,0.5967190986363076,0.6433857369932099
-0.22893258426966295,0.5963277376726139,0.6430207411542633
-0.22752808988764045,0.5959390602390833,0.6426581982940773
-0.226123595505618,0.5955530607764868,0.6422981042136968
-0.2247191011235955,0.5951697337668715,0.6419404547443769
-0.22331460674157305,0.5947890737334228,0.6415852457474965
-0.22191011235955055,0.5944110752403265,0.6412324731144757
-0.2205056179775281,0.5940357328926335,0.6408821327666917
-0.2191011235955056,0.593663041336122,0.6405342206553947
-0.21769662921348315,0.5932929952571664,0.6401887327616266
-0.2162921348314607,0.5929255893826016,0.6398456650961394
-0.2148876404494382,0.5925608184795931,0.6395050136993133
-0.21348314606741575,0.5921986773555036,0.6391667746410776
-0.21207865168539325,0.591839160857766,0.6388309440208291
-0.2106741573033708,0.5914822638737515,0.6384975179673541
-0.2092696629213483,0.5911279813306447,0.6381664926387502
-0.20786516853932585,0.5907763081953146,0.6378378642223487
-0.2064606741573034,0.5904272394741905,0.6375116289346345
-0.2050561797752809,0.5900807702131368,0.6371877830211732
-0.20365168539325845,0.5897368954973286,0.6368663227565332
-0.20224719101123595,0.5893956104511314,0.6365472444442103
-0.2008426966292135,0.5890569102379773,0.6362305444165527
-0.199438202247191,0.5887207900602457,0.6359162190346888
-0.19803370786516855,0.5883872451591441,0.6356042646884502
-0.1966292134831461,0.5880562708145883,0.6352946777963028
-0.1952247191011236,0.5877278623450871,0.6349874548052705
-0.19382022471910115,0.5874020151076244,0.634682592190867
-0.19241573033707865,0.587078724497544,0.6343800864570219
-0.1910112359550562,0.5867579859484361,0.634079934136012
-0.1896067415730337,0.5864397949320228,0.6337821317883912
-0.18820224719101125,0.5861241469580467,0.6334866760029191
-0.18679775280898875,0.5858110375741593,0.6331935633964958
-0.1853932584269663,0.5855004623658105,0.632902790614091
-0.18398876404494385,0.5851924169561387,0.6326143543286779
-0.18258426966292135,0.5848868970058632,0.6323282512411653
-0.1811797752808989,0.5845838982131769,0.6320444780803312
-0.1797752808988764,0.5842834163136393,0.6317630316027587
-0.17837078651685395,0.5839854470800708,0.6314839085927688
-0.17696629213483145,0.5836899863224493,0.6312071058623577
-0.175561797752809,0.5833970298878056,0.63093262025113
-0.1741573033707865,0.5831065736601212,0.630660448626239
-0.17275280898876405,0.5828186135602264,0.6303905878823204
-0.1713483146067416,0.5825331455457002,0.630123034941432
-0.1699438202247191,0.5822501656107704,0.6298577867529916
-0.16853932584269665,0.5819696697862142,0.6295948402937158
-0.16713483146067415,0.5816916541392614,0.6293341925675585
-0.1657303370786517,0.5814161147734965,0.6290758406056529
-0.1643258426966292,0.5811430478287634,0.6288197814662498
-0.16292134831460675,0.5808724494810699,0.6285660122346605
-0.1615168539325843,0.580604315942494,0.6283145300231986
-0.1601123595505618,0.5803386434610908,0.6280653319711192
-0.15870786516853935,0.5800754283207995,0.6278184152445656
-0.15730337078651685,0.5798146668413531,0.6275737770365118
-0.1558988764044944,0.5795563553781867,0.6273314145667036
-0.1544943820224719,0.5793004903223498,0.6270913250816065
-0.15308988764044945,0.5790470681004151,0.6268535058543487
-0.151685393258427,0.578796085174394,0.6266179541846683
-0.1502808988764045,0.5785475380416465,0.6263846673988576
-0.14887640449438205,0.5783014232347985,0.6261536428497101
-0.14747191011235955,0.5780577373216536,0.6259248779164698
-0.1460674157303371,0.5778164769051118,0.6256983700047768
-0.1446629213483146,0.5775776386230846,0.6254741165466154
-0.14325842696629215,0.5773412191484133,0.6252521150002648
-0.14185393258426965,0.5771072151887869,0.6250323628502471
-0.1404494382022472,0.5768756234866632,0.6248148576072773
-0.13904494382022475,0.5766464408191865,0.6245995968082153
-0.13764044943820225,0.5764196639981107,0.6243865780160134
-0.1362359550561798,0.576195289869722,0.6241757988196721
-0.1348314606741573,0.5759733153147591,0.6239672568341896
-0.13342696629213485,0.5757537372483397,0.6237609497005147
-0.13202247191011235,0.5755365526198833,0.6235568750855002
-0.1306179775280899,0.5753217584130386,0.6233550306818564
-0.1292134831460674,0.5751093516456075,0.6231554142081059
-0.12780898876404495,0.5748993293694746,0.6229580234085375
-0.1264044943820225,0.574691688670534,0.6227628560531617
-0.125,0.5744864266686185,0.6225699099376669
-0.12359550561797755,0.5742835405174298,0.6223791828833745
-0.12219101123595505,0.5740830274044687,0.6221906727371972
-0.1207865168539326,0.5738848845509662,0.622004377371595
-0.1193820224719101,0.5736891092118176,0.6218202946845344
-0.11797752808988765,0.5734956986755131,0.6216384225994455
-0.1165730337078652,0.573304650264074,0.621458759065181
-0.1151685393258427,0.573115961332986,0.6212813020559764
-0.11376404494382025,0.5729296292711363,0.6211060495714094
-0.11235955056179775,0.5727456515007494,0.6209329996363603
-0.1109550561797753,0.5725640254773232,0.6207621503009723
-0.1095505617977528,0.57238474868957,0.6205934996406143
-0.10814606741573035,0.5722078186593532,0.6204270457558422
-0.1067415730337079,0.572033232941627,0.6202627867723605
-0.1053370786516854,0.571860989124379,0.6201007208409866
-0.10393258426966295,0.5716910848285699,0.619940846137613
-0.10252808988764045,0.5715235177080762,0.6197831608631725
-0.101123595505618,0.571358285449634,0.6196276632436021
-0.0997191011235955,0.5711953857727814,0.6194743515298068
-0.09831460674157305,0.5710348164298049,0.6193232239976275
-0.09691011235955055,0.5708765752056832,0.6191742789478047
-0.0955056179775281,0.570720659918036,0.6190275147059466
-0.09410112359550565,0.5705670684170673,0.6188829296224945
-0.09269662921348315,0.5704157985855173,0.6187405220726918
-0.0912921348314607,0.5702668483386087,0.6186002904565513
-0.0898876404494382,0.5701202156239965,0.6184622331988228
-0.08848314606741575,0.5699758984217197,0.6183263487489635
-0.08707865168539325,0.5698338947441505,0.6181926355811064
-0.0856741573033708,0.5696942026359472,0.6180610921940313
-0.0842696629213483,0.5695568201740072,0.6179317171111333
-0.08286516853932585,0.5694217454674196,0.617804508880396
-0.0814606741573034,0.5692889766574207,0.6176794660743613
-0.0800561797752809,0.5691585119173475,0.6175565872901018
-0.07865168539325845,0.5690303494525943,0.6174358711491935
-0.07724719101123595,0.5689044875005699,0.6173173162976883
-0.0758426966292135,0.5687809243306544,0.6172009214060864
-0.074438202247191,0.5686596582441577,0.6170866851693129
-0.07303370786516855,0.5685406875742773,0.6169746063066889
-0.0716292134831461,0.5684240106860601,0.616864683561908
-0.0702247191011236,0.5683096259763609,0.6167569157030124
-0.06882022471910115,0.5681975318738054,0.6166513015223657
-0.06741573033707865,0.568087726838751,0.616547839836633
-0.0660112359550562,0.5679802093632503,0.6164465294867545
-0.0646067415730337,0.5678749779710143,0.6163473693379244
-0.06320224719101125,0.567772031217378,0.6162503582795678
-0.061797752808988804,0.5676713676892632,0.6161554952253189
-0.0603932584269663,0.5675729860051465,0.6160627791130012
-0.05898876404494385,0.5674768848150258,0.6159722089046039
-0.05758426966292135,0.5673830628003864,0.615883783586264
-0.0561797752808989,0.5672915186741706,0.6157975021682448
-0.0547752808988764,0.5672022511807461,0.6157133636849171
-0.05337078651685395,0.5671152590958751,0.6156313671947407
-0.05196629213483145,0.567030541226687,0.6155515117802443
-0.050561797752809,0.5669480964116469,0.6154737965480095
-0.049157303370786554,0.5668679235205292,0.6153982206286521
-0.04775280898876405,0.5667900214543901,0.6153247831768051
-0.0463483146067416,0.5667143891455415,0.6152534833711022
-0.0449438202247191,0.5666410255575242,0.6151843204141623
-0.04353932584269665,0.5665699296850841,0.6151172935325724
-0.04213483146067415,0.5665011005541476,0.6150524019768743
-0.0407303370786517,0.5664345372217978,0.6149896450215484
-0.0393258426966292,0.566370238776252,0.6149290219650003
-0.03792134831460675,0.566308204336841,0.6148705321295468
-0.0365168539325843,0.5662484330539848,0.6148141748614012
-0.0351123595505618,0.566190924109176,0.614759949530664
-0.03370786516853935,0.5661356767149571,0.6147078555313068
-0.03230337078651685,0.5660826901149029,0.614657892281163
-0.030898876404494402,0.5660319635836025,0.6146100592219145
-0.0294943820224719,0.5659834964266413,0.6145643558190826
-0.02808988764044945,0.5659372879805842,0.6145207815620155
-0.026685393258427004,0.5658933376129601,0.6144793359638805
-0.0252808988764045,0.5658516447222465,0.6144400185616522
-0.023876404494382053,0.5658122087378549,0.6144028289161053
-0.02247191011235955,0.5657750291201173,0.6143677666118051
-0.021067415730337102,0.5657401053602734,0.6143348312570991
-0.0196629213483146,0.5657074369804576,0.6143040224841105
-0.01825842696629215,0.5656770235336884,0.6142753399487293
-0.016853932584269704,0.5656488646038569,0.6142487833306075
-0.015449438202247201,0.5656229598057176,0.6142243523331504
-0.014044943820224753,0.5655993087848785,0.6142020466835137
-0.01264044943820225,0.565577911217793,0.6141818661325961
-0.011235955056179803,0.5655587668117514,0.6141638104550339
-0.0098314606741573,0.565541875304875,0.6141478794491991
-0.008426966292134852,0.5655272364661088,0.6141340729371938
-0.007022471910112349,0.5655148500952165,0.614122390764846
-0.005617977528089901,0.5655047160227754,0.6141128328017081
-0.004213483146067454,0.5654968341101732,0.6141053989410541
-0.0028089887640449507,0.5654912042496024,0.6141000890998762
-0.001404494382022503,0.5654878263640606,0.6140969032188853
0.0,0.5654867004073469,0.6140958412625075
0.001404494382022503,0.5654878263640606,0.6140969032188852
0.002808988764044895,0.5654912042496023,0.6141000890998762
0.004213483146067398,0.5654968341101732,0.614105398941054
0.005617977528089901,0.5655047160227754,0.6141128328017083
0.0070224719101122934,0.5655148500952165,0.6141223907648458
0.008426966292134797,0.565527236466109,0.6141340729371936
0.0098314606741573,0.565541875304875,0.6141478794491991
0.011235955056179803,0.5655587668117514,0.6141638104550338
0.012640449438202195,0.565577911217793,0.6141818661325958
0.014044943820224698,0.5655993087848784,0.6142020466835139
0.015449438202247201,0.5656229598057176,0.6142243523331505
0.016853932584269593,0.565648864603857,0.6142487833306075
0.018258426966292096,0.5656770235336883,0.6142753399487294
0.0196629213483146,0.5657074369804576,0.6143040224841105
0.021067415730337102,0.5657401053602734,0.6143348312570992
0.022471910112359494,0.5657750291201173,0.6143677666118049
0.023876404494381998,0.5658122087378549,0.6144028289161053
0.0252808988764045,0.5658516447222465,0.6144400185616521
0.026685393258427004,0.5658933376129601,0.6144793359638804
0.028089887640449396,0.565937287980584,0.6145207815620156
0.0294943820224719,0.5659834964266413,0.6145643558190825
0.030898876404494402,0.5660319635836025,0.6146100592219148
0.032303370786516794,0.5660826901149029,0.6146578922811629
0.0337078651685393,0.5661356767149571,0.6147078555313071
0.0351123595505618,0.566190924109176,0.6147599495306639
0.0365168539325843,0.5662484330539848,0.614814174861401
0.037921348314606695,0.5663082043368409,0.6148705321295465
0.0393258426966292,0.566370238776252,0.6149290219650003
0.0407303370786517,0.5664345372217978,0.6149896450215484
0.042134831460674094,0.5665011005541476,0.6150524019768743
0.0435393258426966,0.5665699296850841,0.6151172935325724
0.0449438202247191,0.5666410255575242,0.6151843204141623
0.0463483146067416,0.5667143891455415,0.615253483371102
0.047752808988763995,0.5667900214543903,0.6153247831768051
0.0491573033707865,0.5668679235205292,0.615398220628652
0.050561797752809,0.5669480964116469,0.6154737965480095
0.05196629213483139,0.5670305412266871,0.6155515117802443
0.053370786516853896,0.5671152590958751,0.6156313671947407
0.0547752808988764,0.5672022511807461,0.6157133636849172
0.0561797752808989,0.5672915186741706,0.6157975021682448
0.057584269662921295,0.5673830628003864,0.6158837835862639
0.0589887640449438,0.5674768848150258,0.615972208904604
0.0603932584269663,0.5675729860051465,0.616062779113001
0.061797752808988804,0.5676713676892632,0.6161554952253191
0.0632022471910112,0.567772031217378,0.6162503582795675
0.0646067415730337,0.5678749779710143,0.6163473693379243
0.0660112359550562,0.5679802093632503,0.6164465294867545
0.0674157303370786,0.568087726838751,0.6165478398366332
0.0688202247191011,0.5681975318738055,0.6166513015223658
0.0702247191011236,0.5683096259763609,0.6167569157030122
0.0716292134831461,0.5684240106860601,0.616864683561908
0.0730337078651685,0.5685406875742773,0.6169746063066888
0.074438202247191,0.5686596582441577,0.617086685169313
0.0758426966292135,0.5687809243306544,0.6172009214060863
0.0772471910112359,0.56890448750057,0.617317316297688
0.0786516853932584,0.5690303494525943,0.6174358711491936
0.0800561797752809,0.5691585119173475,0.617556587290102
0.0814606741573034,0.5692889766574207,0.6176794660743612
0.0828651685393258,0.5694217454674197,0.6178045088803961
0.0842696629213483,0.5695568201740072,0.6179317171111331
0.0856741573033708,0.5696942026359472,0.6180610921940312
0.0870786516853932,0.5698338947441505,0.6181926355811064
0.0884831460674157,0.5699758984217196,0.6183263487489636
0.0898876404494382,0.5701202156239965,0.6184622331988228
0.0912921348314607,0.5702668483386087,0.6186002904565512
0.0926966292134831,0.5704157985855173,0.618740522072692
0.0941011235955056,0.5705670684170673,0.6188829296224944
0.0955056179775281,0.570720659918036,0.6190275147059465
0.0969101123595505,0.5708765752056835,0.6191742789478049
0.098314606741573,0.5710348164298049,0.6193232239976275
0.0997191011235955,0.5711953857727814,0.6194743515298069
0.101123595505618,0.571358285449634,0.619627663243602
0.1025280898876404,0.5715235177080762,0.6197831608631726
0.1039325842696629,0.5716910848285699,0.6199408461376131
0.1053370786516854,0.571860989124379,0.6201007208409867
0.10674157303370779,0.5720332329416269,0.6202627867723606
0.1081460674157303,0.5722078186593532,0.6204270457558423
0.1095505617977528,0.57238474868957,0.6205934996406143
0.1109550561797753,0.5725640254773232,0.6207621503009723
0.1123595505617977,0.5727456515007494,0.6209329996363601
0.1137640449438202,0.5729296292711362,0.6211060495714092
0.1151685393258427,0.573115961332986,0.6212813020559764
0.1165730337078652,0.573304650264074,0.621458759065181
0.1179775280898876,0.5734956986755131,0.6216384225994452
0.1193820224719101,0.5736891092118176,0.6218202946845343
0.1207865168539326,0.5738848845509662,0.6220043773715949
0.122191011235955,0.5740830274044685,0.6221906727371971
0.1235955056179775,0.5742835405174298,0.6223791828833742
0.125,0.5744864266686185,0.6225699099376669
0.1264044943820225,0.574691688670534,0.6227628560531618
0.1278089887640449,0.5748993293694745,0.6229580234085377
0.1292134831460674,0.5751093516456075,0.6231554142081058
0.1306179775280899,0.5753217584130386,0.6233550306818565
0.1320224719101123,0.5755365526198833,0.6235568750855002
0.1334269662921348,0.5757537372483398,0.6237609497005147
0.1348314606741573,0.5759733153147591,0.6239672568341896
0.1362359550561798,0.576195289869722,0.6241757988196721
0.1376404494382022,0.5764196639981107,0.6243865780160134
0.1390449438202247,0.5766464408191863,0.624599596808215
0.1404494382022472,0.5768756234866632,0.6248148576072777
0.1418539325842696,0.577107215188787,0.6250323628502469
0.1432584269662921,0.5773412191484134,0.6252521150002648
0.1446629213483146,0.5775776386230846,0.6254741165466152
0.1460674157303371,0.5778164769051118,0.6256983700047767
0.1474719101123595,0.5780577373216534,0.6259248779164698
0.148876404494382,0.5783014232347982,0.62615364284971
0.1502808988764045,0.5785475380416465,0.6263846673988575
0.151685393258427,0.578796085174394,0.6266179541846684
0.1530898876404494,0.5790470681004151,0.6268535058543487
0.1544943820224719,0.5793004903223498,0.6270913250816066
0.1558988764044944,0.5795563553781867,0.6273314145667037
0.1573033707865168,0.579814666841353,0.6275737770365118
0.1587078651685393,0.5800754283207996,0.6278184152445659
0.1601123595505618,0.5803386434610908,0.6280653319711191
0.1615168539325843,0.580604315942494,0.6283145300231984
0.1629213483146067,0.5808724494810698,0.6285660122346608
0.1643258426966292,0.5811430478287634,0.6288197814662495
0.1657303370786517,0.5814161147734965,0.6290758406056527
0.1671348314606741,0.5816916541392614,0.6293341925675584
0.1685393258426966,0.5819696697862142,0.6295948402937157
0.1699438202247191,0.5822501656107704,0.6298577867529916
0.1713483146067416,0.5825331455457002,0.6301230349414321
0.172752808988764,0.5828186135602264,0.6303905878823203
0.1741573033707865,0.5831065736601212,0.630660448626239
0.175561797752809,0.5833970298878056,0.63093262025113
0.1769662921348314,0.5836899863224493,0.6312071058623575
0.1783707865168539,0.5839854470800708,0.631483908592769
0.1797752808988764,0.5842834163136393,0.6317630316027587
0.1811797752808989,0.5845838982131769,0.632044478080331
0.1825842696629213,0.5848868970058632,0.6323282512411651
0.1839887640449438,0.5851924169561387,0.6326143543286782
0.1853932584269663,0.5855004623658105,0.6329027906140912
0.1867977528089887,0.5858110375741594,0.6331935633964958
0.1882022471910112,0.5861241469580468,0.633486676002919
0.1896067415730337,0.5864397949320228,0.6337821317883908
0.1910112359550562,0.5867579859484361,0.6340799341360119
0.1924157303370786,0.587078724497544,0.6343800864570217
0.1938202247191011,0.5874020151076244,0.6346825921908669
0.1952247191011236,0.5877278623450871,0.6349874548052706
0.196629213483146,0.5880562708145883,0.6352946777963026
0.1980337078651685,0.5883872451591441,0.6356042646884503
0.199438202247191,0.5887207900602457,0.6359162190346885
0.2008426966292135,0.5890569102379773,0.6362305444165528
0.2022471910112359,0.5893956104511314,0.63654724444421
0.2036516853932584,0.5897368954973286,0.6368663227565331
0.2050561797752809,0.5900807702131368,0.6371877830211732
0.2064606741573034,0.5904272394741905,0.6375116289346344
0.2078651685393258,0.5907763081953146,0.6378378642223487
0.2092696629213483,0.5911279813306447,0.6381664926387504
0.2106741573033708,0.5914822638737515,0.638497517967354
0.2120786516853932,0.5918391608577659,0.638830944020829
0.2134831460674157,0.5921986773555037,0.6391667746410774
0.2148876404494382,0.5925608184795931,0.6395050136993136
0.2162921348314607,0.5929255893826016,0.6398456650961396
0.2176966292134831,0.5932929952571662,0.6401887327616266
0.2191011235955056,0.593663041336122,0.6405342206553949
0.2205056179775281,0.5940357328926335,0.6408821327666917
0.2219101123595505,0.5944110752403265,0.6412324731144757
0.223314606741573,0.5947890737334229,0.6415852457474965
0.2247191011235955,0.5951697337668715,0.6419404547443767
0.226123595505618,0.5955530607764868,0.642298104213697
0.2275280898876404,0.5959390602390833,0.6426581982940776
0.2289325842696629,0.5963277376726137,0.6430207411542636
0.2303370786516854,0.5967190986363076,0.64338573699321
0.2317415730337078,0.5971131487308106,0.6437531900401667
0.2331460674157303,0.5975098935983261,0.6441231045547655
0.2345505617977528,0.5979093389227569,0.6444954848271063
0.2359550561797753,0.5983114904298467,0.6448703351778453
0.2373595505617977,0.5987163538873274,0.6452476599582829
0.2387640449438202,0.5991239351050618,0.645627463550452
0.2401685393258427,0.5995342399351917,0.6460097503672093
0.2415730337078652,0.5999472742722842,0.6463945248523242
0.2429775280898876,0.600363044053482,0.6467817914805698
0.2443820224719101,0.6007815552586517,0.6471715547578147
0.2457865168539326,0.6012028139105366,0.6475638192211159
0.247191011235955,0.6016268260749077,0.6479585894388112
0.2485955056179775,0.6020535978607172,0.6483558700106131
0.25,0.6024831354202548,0.6487556655677021
0.2514044943820225,0.602915444949301,0.6491579807728239
0.2528089887640449,0.6033505326872864,0.6495628203203836
0.2542134831460674,0.603788404917448,0.649970188936542
0.2556179775280899,0.6042290679669904,0.6503800913793142
0.2570224719101123,0.6046725282072452,0.6507925324386662
0.2584269662921348,0.6051187920538326,0.6512075169366137
0.2598314606741573,0.6055678659668267,0.6516250497273216
0.2612359550561798,0.6060197564509161,0.6520451356972045
0.2626404494382022,0.6064744700555735,0.6524677797650262
0.2640449438202247,0.6069320133752188,0.6528929868820024
0.2654494382022472,0.6073923930493897,0.6533207620319016
0.2668539325842696,0.60785561576291,0.6537511102311496
0.2682584269662921,0.6083216882460599,0.654184036528932
0.2696629213483146,0.6087906172747477,0.6546195460072984
0.2710674157303371,0.6092624096706837,0.6550576437812685
0.2724719101123595,0.6097370723015538,0.6554983349989367
0.273876404494382,0.6102146120811954,0.6559416248415798
0.2752808988764045,0.6106950359697741,0.6563875185237639
0.2766853932584269,0.6111783509739619,0.6568360212934528
0.2780898876404494,0.6116645641471171,0.6572871384321151
0.2794943820224719,0.6121536825894646,0.6577408752548367
0.2808988764044944,0.6126457134482776,0.6581972371104289
0.2823033707865168,0.6131406639180631,0.6586562293815404
0.2837078651685393,0.613638541240744,0.659117857484769
0.2851123595505618,0.6141393527058476,0.6595821268707744
0.2865168539325842,0.6146431056506899,0.6600490430243912
0.2879213483146067,0.6151498074605685,0.6605186114647436
0.2893258426966292,0.6156594655689495,0.66099083774536
0.2907303370786517,0.6161720874576606,0.6614657274542891
0.2921348314606741,0.6166876806570831,0.6619432862142165
0.2935393258426966,0.6172062527463477,0.6624235196825812
0.2949438202247191,0.6177278113535276,0.6629064335516947
0.2963483146067416,0.6182523641558381,0.6633920335488599
0.297752808988764,0.6187799188798335,0.66388032543649
0.2991573033707865,0.6193104833016075,0.6643713150122298
0.300561797752809,0.6198440652469949,0.664865008109077
0.3019662921348314,0.6203806725917732,0.665361410595504
0.3033707865168539,0.6209203132618677,0.6658605283755812
0.3047752808988764,0.621462995233556,0.6663623673891
0.3061797752808989,0.6220087265336767,0.6668669336116995
0.3075842696629213,0.622557515239836,0.6673742330549891
0.3089887640449438,0.6231093694806188,0.6678842717666771
0.3103932584269663,0.6236642974357997,0.6683970558306966
0.3117977528089887,0.624222307336556,0.6689125913673348
0.3132022471910112,0.6247834074656818,0.6694308845333591
0.3146067415730337,0.6253476061578043,0.6699519415221495
0.3160112359550562,0.6259149117996001,0.6704757685638283
0.3174157303370786,0.6264853328300154,0.6710023719253911
0.3188202247191011,0.6270588777404854,0.6715317579108389
0.3202247191011236,0.6276355550751568,0.6720639328613116
0.321629213483146,0.6282153734311109,0.6725989031552223
0.3230337078651685,0.6287983414585884,0.6731366752083909
0.324438202247191,0.6293844678612163,0.6736772554741812
0.3258426966292135,0.6299737613962353,0.6742206504436367
0.3272471910112359,0.6305662308747306,0.6747668666456176
0.3286516853932584,0.6311618851618627,0.6753159106469411
0.3300561797752809,0.6317607331770986,0.6758677890525184
0.3314606741573034,0.6323627838944488,0.6764225085054957
0.3328651685393258,0.6329680463427013,0.6769800756873963
0.3342696629213483,0.6335765296056604,0.6775404973182609
0.3356741573033708,0.6341882428223854,0.6781037801567911
0.3370786516853932,0.6348031951874311,0.6786699310004938
0.3384831460674157,0.6354213959510912,0.6792389566858251
0.3398876404494382,0.636042854419642,0.6798108640883364
0.3412921348314607,0.6366675799555879,0.6803856601228211
0.3426966292134831,0.6372955819779087,0.6809633517434609
0.3441011235955056,0.6379268699623102,0.6815439459439762
0.3455056179775281,0.6385614534414729,0.6821274497577738
0.3469101123595505,0.639199342005307,0.6827138702580985
0.348314606741573,0.6398405453012034,0.683303214558183
0.3497191011235955,0.6404850730342935,0.6838954898114016
0.351123595505618,0.6411329349677028,0.684490703211422
0.3525280898876404,0.6417841409228143,0.6850888619923609
0.3539325842696629,0.6424387007795261,0.685689973428938
0.3553370786516854,0.6430966244765169,0.6862940448366327
0.3567415730337078,0.6437579220115089,0.6869010835718414
0.3581460674157303,0.6444226034415359,0.6875110970320345
0.3595505617977528,0.6450906788832096,0.6881240926559171
0.3609550561797753,0.6457621585129909,0.6887400779235869
0.3623595505617977,0.6464370525674616,0.6893590603566986
0.3637640449438202,0.6471153713435981,0.689981047518622
0.3651685393258427,0.6477971251990456,0.6906060470146081
0.3665730337078651,0.6484823245523972,0.6912340664919526
0.3679775280898876,0.649170979883472,0.6918651136401593
0.3693820224719101,0.6498631017335965,0.6924991961911091
0.3707865168539326,0.6505587007058868,0.6931363219192247
0.372191011235955,0.6512577874655339,0.6937764986416401
0.3735955056179775,0.6519603727400909,0.6944197342183703
0.375,0.6526664673197599,0.6950660365524798
0.3764044943820224,0.6533760820576835,0.6957154135902561
0.3778089887640449,0.6540892278702383,0.6963678733213814
0.3792134831460674,0.6548059157373262,0.6970234237791048
0.3806179775280899,0.655526156702674,0.6976820730404194
0.3820224719101123,0.6562499618741288,0.6983438292262351
0.3834269662921348,0.6569773424239604,0.6990087005015585
0.3848314606741573,0.6577083095891619,0.699676695075668
0.3862359550561798,0.6584428746717543,0.7003478212022939
0.3876404494382022,0.6591810490390935,0.7010220871797983
0.3890449438202247,0.6599228441241766,0.7016995013513567
0.3904494382022472,0.6606682714259542,0.7023800721051396
0.3918539325842696,0.6614173425096409,0.7030638078744957
0.3932584269662921,0.6621700690070315,0.7037507171381376
0.3946629213483146,0.6629264626168146,0.704440808420326
0.3960674157303371,0.6636865351048947,0.705134090291056
0.3974719101123595,0.6644502983047085,0.7058305713662484
0.398876404494382,0.665217764117551,0.706530260307934
0.4002808988764045,0.6659889445128987,0.7072331658244477
0.4016853932584269,0.6667638515287367,0.7079392966706173
0.4030898876404494,0.6675424972718877,0.7086486616479575
0.4044943820224719,0.6683248939183427,0.7093612696048631
0.4058988764044944,0.6691110537135956,0.7100771294368031
0.4073033707865168,0.6699009889729773,0.7107962500865186
0.4087078651685393,0.6706947120819944,0.7115186405442181
0.4101123595505618,0.6714922354966687,0.7122443098477769
0.4115168539325842,0.6722935717438777,0.7129732670829367
0.4129213483146067,0.6730987334217037,0.7137055213835066
0.4143258426966292,0.6739077331997749,0.7144410819315637
0.4157303370786517,0.6747205838196174,0.7151799579576591
0.4171348314606741,0.6755372980950052,0.71592215874102
0.4185393258426966,0.6763578889123146,0.7166676936097571
0.4199438202247191,0.677182369230879,0.7174165719410691
0.4213483146067416,0.6780107520833473,0.7181688031614547
0.422752808988764,0.6788430505760431,0.7189243967469187
0.4241573033707865,0.6796792778893315,0.7196833622231847
0.425561797752809,0.6805194472779779,0.7204457091659069
0.4269662921348314,0.6813635720715203,0.7212114472008819
0.4283707865168539,0.6822116656746379,0.7219805860042655
0.4297752808988764,0.6830637415675226,0.7227531353027873
0.4311797752808989,0.6839198133062538,0.7235291048739676
0.4325842696629213,0.6847798945231757,0.7243085045463376
0.4339887640449438,0.6856439989272777,0.7250913441996563
0.4353932584269663,0.6865121403045746,0.7258776337651348
0.4367977528089887,0.6873843325184926,0.7266673832256567
0.4382022471910112,0.688260589510256,0.7274606026160014
0.4396067415730337,0.6891409252992753,0.7282573020230728
0.4410112359550562,0.6900253539835411,0.7290574915861209
0.4424157303370786,0.6909138897400173,0.7298611814969721
0.4438202247191011,0.6918065468250394,0.7306683820002602
0.4452247191011236,0.6927033395747128,0.7314791033936525
0.446629213483146,0.6936042824053156,0.7322933560280863
0.4480337078651685,0.6945093898137041,0.7331111503079982
0.449438202247191,0.6954186763777194,0.7339324966915627
0.4508426966292135,0.6963321567565974,0.7347574056909248
0.4522471910112359,0.6972498456913824,0.7355858878724403
0.4536516853932584,0.6981717580053423,0.7364179538569128
0.4550561797752809,0.6990979086043856,0.7372536143198349
0.4564606741573033,0.7000283124774845,0.7380928799916306
0.4578651685393258,0.7009629846970957,0.7389357616578972
0.4592696629213483,0.7019019404195888,0.7397822701596509
0.4606741573033708,0.7028451948856742,0.740632416393573
0.4620786516853932,0.7037927634208346,0.7414862113122564
0.4634831460674157,0.7047446614357618,0.7423436659244568
0.4648876404494382,0.7057009044267913,0.7432047912953408
0.4662921348314606,0.7066615079763441,0.7440695985467408
0.4676966292134831,0.7076264877533689,0.7449380988574051
0.4691011235955056,0.7085958595137893,0.7458103034632565
0.4705056179775281,0.7095696391009514,0.7466862236576457
0.4719101123595505,0.7105478424460757,0.7475658707916125
0.473314606741573,0.7115304855687123,0.7484492562741426
0.4747191011235955,0.712517584577197,0.7493363915724308
0.476123595505618,0.7135091556691148,0.7502272882121434
0.4775280898876404,0.7145052151317596,0.7511219577776808
0.4789325842696629,0.7155057793426028,0.7520204119124462
0.4803370786516854,0.7165108647697632,0.7529226623191111
0.4817415730337078,0.7175204879724776,0.7538287207598838
0.4831460674157303,0.7185346656015787,0.7547385990567832
0.4845505617977528,0.7195534143999716,0.7556523090919061
0.4859550561797753,0.7205767512031162,0.7565698628077064
0.4873595505617977,0.7216046929395125,0.7574912722072661
0.4887640449438202,0.722637256631188,0.7584165493545756
0.4901685393258427,0.7236744593941901,0.7593457063748105
0.4915730337078651,0.724716318439077,0.7602787554546122
0.4929775280898876,0.7257628510714188,0.7612157088423716
0.4943820224719101,0.7268140746922968,0.7621565788485104
0.4957865168539326,0.7278700067988065,0.7631013778457689
0.497191011235955,0.7289306649845655,0.7640501182694905
0.4985955056179775,0.7299960669402242,0.7650028126179135
0.5,0.7310662304539792,0.7659594734524587


==> SimRes/minimax_th_b0.5_sig0.75.csv <==
x,y,z
-0.5,1.04036623012083,1.0815252533432562
-0.49859550561797755,1.0394027198846425,1.0806158963080068
-0.49719101123595505,1.0384429242287738,1.0797099273268103
-0.4957865168539326,1.0374868335721863,1.0788073385962142
-0.4943820224719101,1.0365344383775208,1.0779081223466773
-0.49297752808988765,1.0355857291509276,1.077012270842453
-0.49157303370786515,1.0346406964419048,1.07611977638147
-0.4901685393258427,1.0336993308431288,1.075230631295221
-0.4887640449438202,1.0327616229902956,1.0743448279486427
-0.48735955056179775,1.0318275635619534,1.073462358740007
-0.4859550561797753,1.0308971432793403,1.0725832161007989
-0.4845505617977528,1.0299703529062272,1.0717073924956124
-0.48314606741573035,1.0290471832487522,1.0708348804220293
-0.48174157303370785,1.0281276251552638,1.0699656724105118
-0.4803370786516854,1.0272116695161608,1.069099761024289
-0.4789325842696629,1.0262993072637348,1.068237138859246
-0.47752808988764045,1.0253905293720125,1.0673777985438118
-0.476123595505618,1.0244853268565997,1.066521732738853
-0.4747191011235955,1.0235836907745246,1.065668934137559
-0.47331460674157305,1.0226856122240842,1.0648193954653373
-0.47191011235955055,1.021791082344691,1.0639731094797023
-0.4705056179775281,1.0209000923167166,1.0631300689701684
-0.4691011235955056,1.0200126333613426,1.0622902667581424
-0.46769662921348315,1.0191286967404085,1.0614536956968177
-0.4662921348314607,1.018248273756259,1.060620348671065
-0.4648876404494382,1.0173713557515962,1.05979021859733
-0.46348314606741575,1.016497934109329,1.0589632984235255
-0.46207865168539325,1.0156280002524252,1.058139581128929
-0.4606741573033708,1.0147615456437644,1.057319059724075
-0.4592696629213483,1.0138985617859892,1.0565017272506558
-0.45786516853932585,1.0130390402213627,1.0556875767814138
-0.4564606741573034,1.012182972531619,1.054876601420042
-0.4550561797752809,1.011330350337821,1.054068794301081
-0.4536516853932584,1.0104811653002175,1.0532641485898155
-0.45224719101123595,1.0096354091180977,1.052462657482178
-0.4508426966292135,1.0087930735296513,1.0516643142046418
-0.449438202247191,1.0079541503118252,1.0508691120141262
-0.44803370786516855,1.0071186312801832,1.0500770441978933
-0.44662921348314605,1.0062865082887669,1.0492881040734516
-0.4452247191011236,1.0054577732299563,1.0485022849884558
-0.4438202247191011,1.0046324180343298,1.0477195803206092
-0.44241573033707865,1.0038104346705272,1.0469399834775657
-0.4410112359550562,1.0029918151451138,1.0461634878968338
-0.4396067415730337,1.0021765515024432,1.0453900870456783
-0.43820224719101125,1.0013646358245207,1.0446197744210257
-0.43679775280898875,1.00055606023087,1.0438525435493684
-0.4353932584269663,0.9997508168783982,1.0430883879866681
-0.4339887640449438,0.9989488979612634,1.0423273013182641
-0.43258426966292135,0.9981502957107392,1.0415692771587743
-0.4311797752808989,0.9973550023950869,1.040814309152008
-0.4297752808988764,0.9965630103194204,1.0400623909708662
-0.42837078651685395,0.9957743118255779,1.0393135163172538
-0.42696629213483145,0.9949888992919915,1.038567678921984
-0.425561797752809,0.9942067651335564,1.0378248725446886
-0.4241573033707865,0.9934279018015054,1.0370850909737273
-0.42275280898876405,0.992652301783278,1.0363483280260932
-0.4213483146067416,0.9918799576023962,1.0356145775473264
-0.4199438202247191,0.9911108618183345,1.0348838334114214
-0.4185393258426966,0.9903450070263979,1.0341560895207407
-0.41713483146067415,0.9895823858575953,1.033431339805922
-0.4157303370786517,0.988822990978513,1.0327095782257925
-0.4143258426966292,0.9880668150911944,1.0319907987672794
-0.41292134831460675,0.9873138509330147,1.0312749954453233
-0.4115168539325843,0.9865640912765592,1.0305621623027903
-0.4101123595505618,0.9858175289295029,1.0298522934103858
-0.4087078651685393,0.9850741567344855,1.0291453828665686
-0.40730337078651685,0.9843339675689962,1.0284414247974636
-0.4058988764044944,0.9835969543452481,1.027740413356777
-0.4044943820224719,0.9828631100100663,1.0270423427257138
-0.40308988764044945,0.982132427544762,1.0263472071128896
-0.401685393258427,0.9814048999650201,1.0256550007542489
-0.4002808988764045,0.9806805203207786,1.024965717912981
-0.398876404494382,0.9799592816961145,1.0242793528794367
-0.39747191011235955,0.9792411772091266,1.0235958999710464
-0.3960674157303371,0.9785262000118201,1.0229153535322355
-0.3946629213483146,0.977814343289993,1.0222377079343463
-0.39325842696629215,0.9771056002631217,1.021562957575553
-0.39185393258426965,0.9763999641842462,1.020891096880783
-0.3904494382022472,0.9756974283398601,1.0202221203016357
-0.3890449438202247,0.9749979860497957,1.0195560223163012
-0.38764044943820225,0.9743016306671143,1.0188927974294837
-0.3862359550561798,0.973608355577995,1.0182324401723182
-0.3848314606741573,0.9729181542016233,1.017574945102295
-0.38342696629213485,0.9722310199900837,1.0169203068031791
-0.38202247191011235,0.9715469464282478,1.0162685198849342
-0.3806179775280899,0.970865927033668,1.0156195789836426
-0.3792134831460674,0.9701879553564696,1.0149734787614304
-0.37780898876404495,0.9695130249792412,1.0143302139063892
-0.3764044943820225,0.9688411295169308,1.0136897791325
-0.375,0.968172262616739,1.013052169179558
-0.3735955056179775,0.9675064179580128,1.0124173788130968
-0.37219101123595505,0.9668435892521405,1.0117854028243127
-0.3707865168539326,0.966183770242449,1.01115623602999
-0.3693820224719101,0.9655269547040987,1.0105298732724273
-0.36797752808988765,0.9648731364439812,1.0099063094193637
-0.3665730337078652,0.9642223093006155,1.0092855393639042
-0.3651685393258427,0.9635744671440475,1.0086675580244464
-0.3637640449438202,0.9629296038757477,1.0080523603446114
-0.36235955056179775,0.9622877134285119,1.0074399412931656
-0.3609550561797753,0.9616487897663577,1.0068302958639541
-0.3595505617977528,0.9610128268844285,1.0062234190758255
-0.35814606741573035,0.9603798188088931,1.0056193059725629
-0.3567415730337079,0.9597497595968436,1.0050179516228115
-0.3553370786516854,0.959122643336205,1.0044193511200101
-0.3539325842696629,0.9584984641456304,1.0038234995823205
-0.35252808988764045,0.9578772161744092,1.003230392152556
-0.351123595505618,0.9572588936023659,1.002640023998115
-0.3497191011235955,0.9566434906397699,1.0020523903109102
-0.34831460674157305,0.9560310015272362,1.0014674863073016
-0.3469101123595506,0.9554214205356324,1.0008853072280268
-0.3455056179775281,0.9548147419659836,1.0003058483381346
-0.3441011235955056,0.9542109601493806,0.9997291049269176
-0.34269662921348315,0.9536100694468836,0.9991550723078444
-0.3412921348314607,0.9530120642494347,0.9985837458184937
-0.3398876404494382,0.9524169389777609,0.9980151208204884
-0.3384831460674157,0.9518246880822849,0.9974491926994286
-0.33707865168539325,0.9512353060430357,0.9968859568648276
-0.3356741573033708,0.9506487873695543,0.9963254087500462
-0.3342696629213483,0.9500651266008078,0.9957675438122264
-0.33286516853932585,0.9494843183050984,0.9952123575322308
-0.3314606741573034,0.9489063570799736,0.9946598454145745
-0.3300561797752809,0.9483312375521392,0.994110002987364
-0.3286516853932584,0.947758954377372,0.9935628258022344
-0.32724719101123595,0.9471895022404322,0.9930183094342837
-0.3258426966292135,0.9466228758549748,0.9924764494820132
-0.324438202247191,0.9460590699634664,0.9919372415672628
-0.32303370786516855,0.9454980793370965,0.9914006813351512
-0.3216292134831461,0.9449398987756964,0.9908667644540139
-0.3202247191011236,0.9443845231076486,0.9903354866153418
-0.3188202247191011,0.9438319471898092,0.9898068435337201
-0.31741573033707865,0.9432821659074184,0.9892808309467688
-0.3160112359550562,0.942735174174022,0.9887574446150812
-0.3146067415730337,0.9421909669313844,0.9882366803221664
-0.31320224719101125,0.9416495391494107,0.9877185338743878
-0.3117977528089888,0.9411108858260625,0.9872030011009055
-0.3103932584269663,0.9405750019872767,0.9866900778536167
-0.3089887640449438,0.9400418826868856,0.9861797600070977
-0.30758426966292135,0.939511523006536,0.9856720434585464
-0.3061797752808989,0.9389839180556102,0.985166924127724
-0.3047752808988764,0.9384590629711466,0.9846643979568978
-0.30337078651685395,0.9379369529177602,0.984164460910785
-0.3019662921348315,0.9374175830875658,0.983667108976494
-0.300561797752809,0.9369009487000991,0.9831723381634722
-0.2991573033707865,0.9363870450022381,0.9826801445034445
-0.29775280898876405,0.9358758672681298,0.9821905240503628
-0.2963483146067416,0.9353674107991106,0.981703472880348
-0.2949438202247191,0.9348616709236319,0.9812189870916345
-0.2935393258426966,0.934358642997185,0.9807370628045186
-0.29213483146067415,0.9338583224022242,0.9802576961613004
-0.2907303370786517,0.9333607045480954,0.9797808833262338
-0.2893258426966292,0.9328657848709587,0.9793066204854693
-0.28792134831460675,0.9323735588337179,0.9788349038470032
-0.2865168539325843,0.9318840219259449,0.9783657296406221
-0.2851123595505618,0.9313971696638089,0.9778990941178541
-0.2837078651685393,0.9309129975900038,0.9774349935519132
-0.28230337078651685,0.9304315012736745,0.9769734242376477
-0.2808988764044944,0.9299526763103507,0.9765143824914896
-0.2794943820224719,0.9294765183218692,0.9760578646514044
-0.27808988764044945,0.9290030229563093,0.9756038670768361
-0.276685393258427,0.9285321858879202,0.9751523861486593
-0.2752808988764045,0.9280640028170519,0.97470341826913
-0.273876404494382,0.9275984694700868,0.9742569598618318
-0.27247191011235955,0.9271355815993707,0.9738130073716302
-0.2710674157303371,0.9266753349831439,0.9733715572646192
-0.2696629213483146,0.9262177254254761,0.972932606028076
-0.26825842696629215,0.9257627487561965,0.9724961501704082
-0.2668539325842697,0.9253104008308269,0.9720621862211105
-0.2654494382022472,0.9248606775305187,0.9716307107307103
-0.2640449438202247,0.9244135747619835,0.9712017202707243
-0.26264044943820225,0.9239690884574282,0.97077521143361
-0.2612359550561798,0.9235272145744926,0.9703511808327168
-0.2598314606741573,0.9230879490961807,0.969929625102241
-0.25842696629213485,0.9226512880308003,0.9695105408971777
-0.2570224719101124,0.9222172274118969,0.9690939248932767
-0.2556179775280899,0.9217857632981911,0.9686797737869927
-0.2542134831460674,0.9213568917735162,0.9682680842954429
-0.25280898876404495,0.920930608946754,0.9678588531563601
-0.2514044943820225,0.9205069109517762,0.9674520771280476
-0.25,0.9200857939473788,0.9670477529893348
-0.24859550561797755,0.9196672541172225,0.9666458775395325
-0.24719101123595505,0.9192512876697745,0.9662464475983883
-0.2457865168539326,0.9188378908382427,0.9658494600060434
-0.2443820224719101,0.9184270598805212,0.9654549116229875
-0.24297752808988765,0.9180187910791271,0.9650627993300174
-0.2415730337078652,0.9176130807411432,0.9646731200281917
-0.2401685393258427,0.9172099251981588,0.9642858706387917
-0.23876404494382025,0.9168093208062117,0.9639010481032744
-0.23735955056179775,0.9164112639457285,0.9635186493832324
-0.2359550561797753,0.9160157510214704,0.9631386714603527
-0.2345505617977528,0.9156227784624743,0.9627611113363752
-0.23314606741573035,0.9152323427219948,0.9623859660330492
-0.23174157303370785,0.9148444402774512,0.9620132325920949
-0.2303370786516854,0.9144590676303679,0.9616429080751607
-0.22893258426966295,0.9140762213063223,0.9612749895637847
-0.22752808988764045,0.9136958978548876,0.9609094741593521
-0.226123595505618,0.9133180938495798,0.960546358983059
-0.2247191011235955,0.9129428058878015,0.9601856411758674
-0.22331460674157305,0.9125700305907893,0.9598273178984724
-0.22191011235955055,0.9121997646035603,0.9594713863312572
-0.2205056179775281,0.9118320045948595,0.9591178436742585
-0.2191011235955056,0.9114667472571049,0.9587666871471252
-0.21769662921348315,0.9111039893063387,0.9584179139890835
-0.2162921348314607,0.9107437274821715,0.9580715214588958
-0.2148876404494382,0.9103859585477347,0.9577275068348245
-0.21348314606741575,0.910030679289626,0.9573858674145946
-0.21207865168539325,0.909677886517862,0.9570466005153571
-0.2106741573033708,0.9093275770658239,0.9567097034736501
-0.2092696629213483,0.9089797477902114,0.956375173645367
-0.20786516853932585,0.9086343955709905,0.9560430084057139
-0.2064606741573034,0.9082915173113456,0.9557132051491787
-0.2050561797752809,0.907951109937631,0.9553857612894933
-0.20365168539325845,0.9076131703993204,0.9550606742595991
-0.20224719101123595,0.9072776956689612,0.9547379415116104
-0.2008426966292135,0.906944682742127,0.9544175605167816
-0.199438202247191,0.9066141286373667,0.9540995287654708
-0.19803370786516855,0.906286030396163,0.9537838437671057
-0.1966292134831461,0.9059603850828806,0.9534705030501511
-0.1952247191011236,0.9056371897847239,0.9531595041620744
-0.19382022471910115,0.9053164416116894,0.9528508446693101
-0.19241573033707865,0.9049981376965205,0.9525445221572297
-0.1910112359550562,0.9046822751946635,0.9522405342301077
-0.1896067415730337,0.904368851284221,0.951938878511086
-0.18820224719101125,0.9040578631659082,0.9516395526421477
-0.18679775280898875,0.9037493080630111,0.9513425542840775
-0.1853932584269663,0.9034431832213407,0.9510478811164361
-0.18398876404494385,0.9031394859091894,0.950755530837525
-0.18258426966292135,0.90283821341729,0.9504655011643561
-0.1811797752808989,0.9025393630587724,0.95017778983262
-0.1797752808988764,0.9022429321691204,0.9498923945966573
-0.17837078651685395,0.9019489181061326,0.949609313229425
-0.17696629213483145,0.9016573182498778,0.9493285435224692
-0.175561797752809,0.9013681300026575,0.949050083285891
-0.1741573033707865,0.9010813507889608,0.9487739303483211
-0.17275280898876405,0.900796978055429,0.948500082556889
-0.1713483146067416,0.9005150092708115,0.94822853777719
-0.1699438202247191,0.9002354419259289,0.9479592938932625
-0.16853932584269665,0.8999582735336327,0.9476923488075545
-0.16713483146067415,0.8996835016287669,0.9474277004408952
-0.1657303370786517,0.8994111237681278,0.9471653467324707
-0.1643258426966292,0.899141137530429,0.9469052856397919
-0.16292134831460675,0.89887354051626,0.9466475151386686
-0.1615168539325843,0.8986083303480518,0.9463920332231814
-0.1601123595505618,0.8983455046700374,0.946138837905654
-0.15870786516853935,0.898085061148217,0.9458879272166295
-0.15730337078651685,0.8978269974703199,0.9456392992048382
-0.1558988764044944,0.8975713113457694,0.9453929519371757
-0.1544943820224719,0.8973180005056466,0.9451488834986743
-0.15308988764044945,0.8970670627026563,0.9449070919924784
-0.151685393258427,0.8968184957110897,0.9446675755398168
-0.1502808988764045,0.8965722973267916,0.9444303322799811
-0.14887640449438205,0.8963284653671252,0.9441953603702955
-0.14747191011235955,0.896086997670938,0.9439626579860952
-0.1460674157303371,0.8958478920985293,0.9437322233207013
-0.1446629213483146,0.8956111465316153,0.9435040545853942
-0.14325842696629215,0.8953767588732973,0.9432781500093927
-0.14185393258426965,0.8951447270480276,0.9430545078398282
-0.1404494382022472,0.8949150490015798,0.9428331263417198
-0.13904494382022475,0.8946877227010137,0.942614003797953
-0.13764044943820225,0.8944627461346466,0.9423971385092561
-0.1362359550561798,0.8942401173120199,0.9421825287941759
-0.1348314606741573,0.8940198342638694,0.9419701729890549
-0.13342696629213485,0.8938018950420935,0.9417600694480115
-0.13202247191011235,0.893586297719724,0.9415522165429151
-0.1306179775280899,0.8933730403908959,0.9413466126633652
-0.1292134831460674,0.8931621211708181,0.9411432562166684
-0.12780898876404495,0.8929535381957427,0.9409421456278186
-0.1264044943820225,0.8927472896229378,0.9407432793394757
-0.125,0.8925433736306582,0.9405466558119423
-0.12359550561797755,0.8923417884181178,0.9403522735231448
-0.12219101123595505,0.8921425322054586,0.9401601309686137
-0.1207865168539326,0.8919456032337282,0.9399702266614604
-0.1193820224719101,0.891750999764849,0.9397825591323601
-0.11797752808988765,0.8915587200815903,0.9395971269295295
-0.1165730337078652,0.8913687624875456,0.9394139286187102
-0.1151685393258427,0.8911811253071039,0.9392329627831456
-0.11376404494382025,0.8909958068854218,0.939054228023565
-0.11235955056179775,0.8908128055884026,0.9388777229581621
-0.1109550561797753,0.8906321198026674,0.93870344622258
-0.1095505617977528,0.8904537479355301,0.9385313964698887
-0.10814606741573035,0.8902776884149759,0.938361572370569
-0.1067415730337079,0.890103939689632,0.9381939726124956
-0.1053370786516854,0.8899325002287488,0.938028595900917
-0.10393258426966295,0.8897633685221727,0.9378654409584394
-0.10252808988764045,0.8895965430803241,0.9377045065250097
-0.101123595505618,0.8894320224341733,0.9375457913578981
-0.0997191011235955,0.8892698051352196,0.9373892942316817
-0.09831460674157305,0.8891098897554669,0.9372350139382275
-0.09691011235955055,0.8889522748874028,0.9370829492866766
-0.0955056179775281,0.8887969591439774,0.9369330991034269
-0.09410112359550565,0.8886439411585795,0.9367854622321199
-0.09269662921348315,0.8884932195850181,0.9366400375336239
-0.0912921348314607,0.8883447930975004,0.9364968238860159
-0.0898876404494382,0.8881986603906104,0.9363558201845716
-0.08848314606741575,0.8880548201792906,0.936217025341747
-0.08707865168539325,0.8879132711988214,0.9360804382871641
-0.0856741573033708,0.8877740122048012,0.9359460579675986
-0.0842696629213483,0.887637041973127,0.9358138833469622
-0.08286516853932585,0.8875023592999763,0.935683913406293
-0.0814606741573034,0.8873699630017882,0.935556147143738
-0.0800561797752809,0.8872398519152445,0.9354305835745417
-0.07865168539325845,0.8871120248972528,0.9353072217310319
-0.07724719101123595,0.8869864808249285,0.9351860606626083
-0.0758426966292135,0.8868632185955764,0.9350670994357276
-0.074438202247191,0.8867422371266751,0.934950337133892
-0.07303370786516855,0.8866235353558604,0.934835772857637
-0.0716292134831461,0.8865071122409077,0.9347234057245193
-0.0702247191011236,0.8863929667597163,0.9346132348691043
-0.06882022471910115,0.8862810979102942,0.9345052594429557
-0.06741573033707865,0.886171504710742,0.9343994786146228
-0.0660112359550562,0.8860641861992382,0.9342958915696306
-0.0646067415730337,0.8859591414340248,0.9341944975104662
-0.06320224719101125,0.8858563694933917,0.9340952956565732
-0.061797752808988804,0.8857558694756626,0.933998285244336
-0.0603932584269663,0.8856576404991814,0.933903465527072
-0.05898876404494385,0.8855616817023009,0.9338108357750214
-0.05758426966292135,0.8854679922433639,0.9337203952753373
-0.0561797752808989,0.8853765713006959,0.9336321433320762
-0.0547752808988764,0.8852874180725908,0.9335460792661883
-0.05337078651685395,0.8852005317772956,0.9334622024155085
-0.05196629213483145,0.8851159116530029,0.9333805121347483
-0.050561797752809,0.8850335569578351,0.9333010077954855
-0.049157303370786554,0.8849534669698368,0.933223688786158
-0.04775280898876405,0.88487564098696,0.933148554512054
-0.0463483146067416,0.8848000783270563,0.9330756043953032
-0.0449438202247191,0.8847267783278645,0.9330048378748719
-0.04353932584269665,0.884655740347001,0.9329362544065529
-0.04213483146067415,0.8845869637619505,0.9328698534629603
-0.0407303370786517,0.8845204479700542,0.9328056345335192
-0.0393258426966292,0.8844561923885047,0.9327435971244625
-0.03792134831460675,0.8843941964543325,0.9326837407588227
-0.0365168539325843,0.8843344596244,0.9326260649764245
-0.0351123595505618,0.8842769813753928,0.9325705693338812
-0.03370786516853935,0.8842217612038106,0.9325172534045858
-0.03230337078651685,0.8841687986259607,0.9324661167787069
-0.030898876404494402,0.88411809317795,0.9324171590631839
-0.0294943820224719,0.8840696444156777,0.9323703798817203
-0.02808988764044945,0.8840234519148285,0.9323257788747782
-0.026685393258427004,0.8839795152708668,0.9322833556995764
-0.0252808988764045,0.8839378340990294,0.9322431100300828
-0.023876404494382053,0.8838984080343202,0.9322050415570108
-0.02247191011235955,0.8838612367315041,0.9321691499878157
-0.021067415730337102,0.8838263198651033,0.9321354350466916
-0.0196629213483146,0.8837936571293897,0.9321038964745657
-0.01825842696629215,0.8837632482383823,0.9320745340290952
-0.016853932584269704,0.8837350929258415,0.9320473474846658
-0.015449438202247201,0.8837091909452661,0.9320223366323869
-0.014044943820224753,0.8836855420698889,0.9319995012800906
-0.01264044943820225,0.8836641460926723,0.9319788412523252
-0.011235955056179803,0.8836450028263082,0.9319603563903583
-0.0098314606741573,0.8836281121032104,0.9319440465521714
-0.008426966292134852,0.8836134737755169,0.9319299116124579
-0.007022471910112349,0.8836010877150837,0.9319179514626227
-0.005617977528089901,0.8835909538134858,0.931908166010779
-0.004213483146067454,0.8835830719820131,0.9319005551817497
-0.0028089887640449507,0.883577442151671,0.9318951189170639
-0.001404494382022503,0.8835740642731783,0.9318918571749585
0.0,0.8835729383169659,0.9318907699303739
0.001404494382022503,0.8835740642731783,0.9318918571749585
0.002808988764044895,0.883577442151671,0.9318951189170637
0.004213483146067398,0.8835830719820131,0.9319005551817497
0.005617977528089901,0.8835909538134856,0.9319081660107785
0.0070224719101122934,0.8836010877150835,0.9319179514626221
0.008426966292134797,0.8836134737755166,0.9319299116124582
0.0098314606741573,0.8836281121032102,0.9319440465521712
0.011235955056179803,0.8836450028263081,0.9319603563903588
0.012640449438202195,0.8836641460926723,0.931978841252325
0.014044943820224698,0.8836855420698887,0.9319995012800903
0.015449438202247201,0.883709190945266,0.9320223366323869
0.016853932584269593,0.8837350929258415,0.9320473474846658
0.018258426966292096,0.883763248238382,0.9320745340290952
0.0196629213483146,0.8837936571293895,0.9321038964745655
0.021067415730337102,0.8838263198651031,0.9321354350466919
0.022471910112359494,0.8838612367315041,0.932169149987816
0.023876404494381998,0.8838984080343201,0.9322050415570107
0.0252808988764045,0.8839378340990292,0.9322431100300826
0.026685393258427004,0.8839795152708666,0.9322833556995764
0.028089887640449396,0.8840234519148283,0.9323257788747786
0.0294943820224719,0.8840696444156775,0.9323703798817199
0.030898876404494402,0.8841180931779498,0.9324171590631841
0.032303370786516794,0.8841687986259605,0.9324661167787069
0.0337078651685393,0.8842217612038106,0.9325172534045856
0.0351123595505618,0.8842769813753926,0.9325705693338812
0.0365168539325843,0.8843344596243998,0.932626064976425
0.037921348314606695,0.884394196454332,0.9326837407588228
0.0393258426966292,0.8844561923885046,0.932743597124463
0.0407303370786517,0.8845204479700539,0.9328056345335193
0.042134831460674094,0.8845869637619501,0.9328698534629603
0.0435393258426966,0.8846557403470007,0.9329362544065527
0.0449438202247191,0.8847267783278642,0.9330048378748719
0.0463483146067416,0.884800078327056,0.9330756043953031
0.047752808988763995,0.8848756409869595,0.9331485545120538
0.0491573033707865,0.8849534669698359,0.9332236887861582
0.050561797752809,0.8850335569578346,0.9333010077954855
0.05196629213483139,0.8851159116530023,0.9333805121347478
0.053370786516853896,0.8852005317772953,0.9334622024155084
0.0547752808988764,0.8852874180725904,0.9335460792661883
0.0561797752808989,0.8853765713006955,0.9336321433320764
0.057584269662921295,0.8854679922433635,0.9337203952753371
0.0589887640449438,0.8855616817023,0.9338108357750214
0.0603932584269663,0.8856576404991809,0.933903465527072
0.061797752808988804,0.8857558694756621,0.933998285244336
0.0632022471910112,0.8858563694933912,0.9340952956565732
0.0646067415730337,0.8859591414340242,0.9341944975104662
0.0660112359550562,0.8860641861992377,0.9342958915696303
0.0674157303370786,0.8861715047107416,0.9343994786146228
0.0688202247191011,0.8862810979102939,0.934505259442956
0.0702247191011236,0.8863929667597158,0.9346132348691043
0.0716292134831461,0.8865071122409073,0.9347234057245191
0.0730337078651685,0.8866235353558599,0.9348357728576371
0.074438202247191,0.8867422371266747,0.934950337133892
0.0758426966292135,0.8868632185955759,0.9350670994357276
0.0772471910112359,0.8869864808249279,0.9351860606626081
0.0786516853932584,0.8871120248972523,0.935307221731032
0.0800561797752809,0.887239851915244,0.9354305835745412
0.0814606741573034,0.8873699630017876,0.9355561471437376
0.0828651685393258,0.8875023592999758,0.9356839134062928
0.0842696629213483,0.8876370419731265,0.9358138833469619
0.0856741573033708,0.8877740122048007,0.9359460579675983
0.0870786516853932,0.8879132711988207,0.9360804382871643
0.0884831460674157,0.8880548201792899,0.9362170253417464
0.0898876404494382,0.8881986603906095,0.9363558201845719
0.0912921348314607,0.8883447930974995,0.9364968238860161
0.0926966292134831,0.8884932195850174,0.9366400375336237
0.0941011235955056,0.8886439411585786,0.9367854622321201
0.0955056179775281,0.8887969591439765,0.9369330991034271
0.0969101123595505,0.8889522748874021,0.937082949286676
0.098314606741573,0.8891098897554661,0.9372350139382277
0.0997191011235955,0.8892698051352187,0.9373892942316816
0.101123595505618,0.8894320224341724,0.9375457913578983
0.1025280898876404,0.8895965430803232,0.9377045065250097
0.1039325842696629,0.8897633685221719,0.9378654409584392
0.1053370786516854,0.8899325002287479,0.938028595900917
0.10674157303370779,0.8901039396896311,0.9381939726124959
0.1081460674157303,0.8902776884149745,0.9383615723705694
0.1095505617977528,0.8904537479355292,0.9385313964698884
0.1109550561797753,0.8906321198026665,0.93870344622258
0.1123595505617977,0.8908128055884017,0.9388777229581626
0.1137640449438202,0.8909958068854209,0.9390542280235646
0.1151685393258427,0.891181125307103,0.9392329627831454
0.1165730337078652,0.8913687624875447,0.9394139286187106
0.1179775280898876,0.8915587200815894,0.9395971269295298
0.1193820224719101,0.8917509997648481,0.9397825591323603
0.1207865168539326,0.8919456032337273,0.9399702266614606
0.122191011235955,0.8921425322054577,0.940160130968614
0.1235955056179775,0.8923417884181166,0.9403522735231448
0.125,0.8925433736306573,0.9405466558119424
0.1264044943820225,0.8927472896229368,0.9407432793394761
0.1278089887640449,0.8929535381957415,0.9409421456278189
0.1292134831460674,0.893162121170817,0.9411432562166685
0.1306179775280899,0.8933730403908948,0.9413466126633648
0.1320224719101123,0.8935862977197229,0.9415522165429152
0.1334269662921348,0.8938018950420921,0.9417600694480113
0.1348314606741573,0.8940198342638684,0.9419701729890548
0.1362359550561798,0.8942401173120189,0.9421825287941756
0.1376404494382022,0.8944627461346456,0.942397138509256
0.1390449438202247,0.8946877227010126,0.9426140037979535
0.1404494382022472,0.8949150490015788,0.9428331263417198
0.1418539325842696,0.8951447270480264,0.9430545078398282
0.1432584269662921,0.8953767588732962,0.943278150009393
0.1446629213483146,0.8956111465316141,0.943504054585394
0.1460674157303371,0.8958478920985281,0.9437322233207007
0.1474719101123595,0.8960869976709369,0.9439626579860955
0.148876404494382,0.8963284653671237,0.9441953603702955
0.1502808988764045,0.8965722973267903,0.9444303322799815
0.151685393258427,0.8968184957110885,0.9446675755398173
0.1530898876404494,0.8970670627026552,0.9449070919924781
0.1544943820224719,0.8973180005056454,0.9451488834986742
0.1558988764044944,0.8975713113457682,0.9453929519371757
0.1573033707865168,0.8978269974703187,0.9456392992048382
0.1587078651685393,0.8980850611482157,0.9458879272166295
0.1601123595505618,0.8983455046700362,0.9461388379056546
0.1615168539325843,0.8986083303480504,0.9463920332231814
0.1629213483146067,0.8988735405162589,0.9466475151386688
0.1643258426966292,0.8991411375304276,0.9469052856397919
0.1657303370786517,0.8994111237681264,0.9471653467324707
0.1671348314606741,0.8996835016287654,0.947427700440895
0.1685393258426966,0.8999582735336312,0.947692348807554
0.1699438202247191,0.9002354419259274,0.9479592938932627
0.1713483146067416,0.9005150092708101,0.9482285377771902
0.172752808988764,0.9007969780554274,0.9485000825568886
0.1741573033707865,0.9010813507889593,0.9487739303483218
0.175561797752809,0.901368130002656,0.9490500832858912
0.1769662921348314,0.9016573182498764,0.949328543522469
0.1783707865168539,0.9019489181061313,0.9496093132294253
0.1797752808988764,0.902242932169119,0.9498923945966574
0.1811797752808989,0.9025393630587709,0.9501777898326197
0.1825842696629213,0.9028382134172885,0.9504655011643554
0.1839887640449438,0.9031394859091879,0.9507555308375247
0.1853932584269663,0.9034431832213392,0.9510478811164359
0.1867977528089887,0.9037493080630097,0.9513425542840774
0.1882022471910112,0.9040578631659067,0.9516395526421475
0.1896067415730337,0.9043688512842195,0.9519388785110865
0.1910112359550562,0.904682275194662,0.9522405342301077
0.1924157303370786,0.904998137696519,0.95254452215723
0.1938202247191011,0.905316441611688,0.9528508446693101
0.1952247191011236,0.9056371897847224,0.9531595041620744
0.196629213483146,0.9059603850828789,0.9534705030501516
0.1980337078651685,0.9062860303961613,0.9537838437671057
0.199438202247191,0.9066141286373652,0.9540995287654708
0.2008426966292135,0.9069446827421254,0.9544175605167816
0.2022471910112359,0.9072776956689597,0.9547379415116104
0.2036516853932584,0.9076131703993183,0.9550606742595991
0.2050561797752809,0.9079511099376292,0.955385761289493
0.2064606741573034,0.9082915173113437,0.9557132051491782
0.2078651685393258,0.9086343955709889,0.9560430084057134
0.2092696629213483,0.9089797477902095,0.956375173645367
0.2106741573033708,0.9093275770658221,0.9567097034736507
0.2120786516853932,0.9096778865178602,0.9570466005153568
0.2134831460674157,0.9100306792896242,0.9573858674145946
0.2148876404494382,0.9103859585477329,0.9577275068348245
0.2162921348314607,0.9107437274821696,0.9580715214588958
0.2176966292134831,0.9111039893063368,0.9584179139890835
0.2191011235955056,0.9114667472571031,0.9587666871471254
0.2205056179775281,0.9118320045948576,0.9591178436742582
0.2219101123595505,0.9121997646035586,0.9594713863312574
0.223314606741573,0.9125700305907875,0.9598273178984724
0.2247191011235955,0.9129428058877996,0.9601856411758678
0.226123595505618,0.913318093849578,0.9605463589830587
0.2275280898876404,0.9136958978548857,0.9609094741593524
0.2289325842696629,0.9140762213063206,0.9612749895637847
0.2303370786516854,0.914459067630366,0.961642908075161
0.2317415730337078,0.9148444402774493,0.9620132325920949
0.2331460674157303,0.9152323427219932,0.9623859660330492
0.2345505617977528,0.9156227784624724,0.962761111336375
0.2359550561797753,0.9160157510214684,0.9631386714603526
0.2373595505617977,0.9164112639457263,0.9635186493832321
0.2387640449438202,0.9168093208062097,0.9639010481032741
0.2401685393258427,0.9172099251981567,0.9642858706387919
0.2415730337078652,0.9176130807411412,0.9646731200281919
0.2429775280898876,0.9180187910791251,0.9650627993300174
0.2443820224719101,0.9184270598805191,0.9654549116229872
0.2457865168539326,0.9188378908382407,0.965849460006043
0.247191011235955,0.9192512876697724,0.9662464475983886
0.2485955056179775,0.9196672541172205,0.9666458775395327
0.25,0.9200857939473767,0.9670477529893348
0.2514044943820225,0.9205069109517741,0.9674520771280476
0.2528089887640449,0.9209306089467519,0.9678588531563597
0.2542134831460674,0.9213568917735141,0.9682680842954426
0.2556179775280899,0.921785763298189,0.9686797737869927
0.2570224719101123,0.922217227411895,0.9690939248932772
0.2584269662921348,0.9226512880307984,0.969510540897178
0.2598314606741573,0.9230879490961788,0.9699296251022408
0.2612359550561798,0.9235272145744905,0.9703511808327165
0.2626404494382022,0.9239690884574261,0.97077521143361
0.2640449438202247,0.9244135747619814,0.9712017202707245
0.2654494382022472,0.9248606775305166,0.9716307107307101
0.2668539325842696,0.925310400830825,0.9720621862211105
0.2682584269662921,0.9257627487561944,0.9724961501704085
0.2696629213483146,0.9262177254254741,0.972932606028076
0.2710674157303371,0.9266753349831416,0.9733715572646192
0.2724719101123595,0.9271355815993684,0.97381300737163
0.273876404494382,0.9275984694700845,0.974256959861832
0.2752808988764045,0.9280640028170497,0.97470341826913
0.2766853932584269,0.9285321858879179,0.9751523861486596
0.2780898876404494,0.9290030229563071,0.9756038670768361
0.2794943820224719,0.9294765183218667,0.9760578646514046
0.2808988764044944,0.9299526763103482,0.9765143824914903
0.2823033707865168,0.9304315012736719,0.9769734242376474
0.2837078651685393,0.9309129975900012,0.9774349935519131
0.2851123595505618,0.9313971696638064,0.9778990941178541
0.2865168539325842,0.9318840219259423,0.9783657296406223
0.2879213483146067,0.9323735588337153,0.9788349038470028
0.2893258426966292,0.9328657848709562,0.9793066204854698
0.2907303370786517,0.933360704548093,0.9797808833262338
0.2921348314606741,0.9338583224022219,0.9802576961613008
0.2935393258426966,0.9343586429971824,0.9807370628045186
0.2949438202247191,0.9348616709236295,0.9812189870916345
0.2963483146067416,0.935367410799108,0.981703472880348
0.297752808988764,0.935875867268127,0.9821905240503628
0.2991573033707865,0.9363870450022356,0.9826801445034448
0.300561797752809,0.9369009487000965,0.9831723381634722
0.3019662921348314,0.9374175830875633,0.9836671089764942
0.3033707865168539,0.9379369529177579,0.9841644609107848
0.3047752808988764,0.938459062971144,0.9846643979568978
0.3061797752808989,0.9389839180556074,0.9851669241277242
0.3075842696629213,0.9395115230065332,0.9856720434585464
0.3089887640449438,0.9400418826868829,0.9861797600070976
0.3103932584269663,0.940575001987274,0.9866900778536167
0.3117977528089887,0.9411108858260597,0.9872030011009053
0.3132022471910112,0.941649539149408,0.9877185338743878
0.3146067415730337,0.9421909669313816,0.9882366803221662
0.3160112359550562,0.9427351741740192,0.988757444615081
0.3174157303370786,0.9432821659074156,0.9892808309467681
0.3188202247191011,0.9438319471898065,0.9898068435337198
0.3202247191011236,0.9443845231076459,0.990335486615342
0.321629213483146,0.9449398987756941,0.9908667644540143
0.3230337078651685,0.9454980793370938,0.991400681335151
0.324438202247191,0.9460590699634637,0.9919372415672626
0.3258426966292135,0.9466228758549721,0.9924764494820132
0.3272471910112359,0.9471895022404294,0.9930183094342839
0.3286516853932584,0.9477589543773692,0.9935628258022347
0.3300561797752809,0.9483312375521363,0.9941100029873644
0.3314606741573034,0.9489063570799707,0.9946598454145745
0.3328651685393258,0.9494843183050958,0.9952123575322306
0.3342696629213483,0.9500651266008049,0.995767543812226
0.3356741573033708,0.9506487873695515,0.9963254087500457
0.3370786516853932,0.9512353060430326,0.9968859568648281
0.3384831460674157,0.951824688082282,0.997449192699429
0.3398876404494382,0.9524169389777579,0.9980151208204884
0.3412921348314607,0.9530120642494316,0.9985837458184937
0.3426966292134831,0.9536100694468806,0.9991550723078444
0.3441011235955056,0.9542109601493775,0.9997291049269174
0.3455056179775281,0.9548147419659805,1.0003058483381344
0.3469101123595505,0.9554214205356287,1.0008853072280266
0.348314606741573,0.9560310015272332,1.0014674863073016
0.3497191011235955,0.9566434906397668,1.0020523903109104
0.351123595505618,0.9572588936023629,1.002640023998115
0.3525280898876404,0.9578772161744062,1.0032303921525563
0.3539325842696629,0.9584984641456273,1.0038234995823203
0.3553370786516854,0.9591226433362019,1.0044193511200101
0.3567415730337078,0.9597497595968406,1.005017951622811
0.3581460674157303,0.9603798188088897,1.0056193059725627
0.3595505617977528,0.9610128268844254,1.0062234190758257
0.3609550561797753,0.9616487897663547,1.0068302958639543
0.3623595505617977,0.9622877134285086,1.0074399412931656
0.3637640449438202,0.9629296038757446,1.0080523603446112
0.3651685393258427,0.9635744671440444,1.0086675580244466
0.3665730337078651,0.964222309300612,1.0092855393639037
0.3679775280898876,0.9648731364439781,1.0099063094193637
0.3693820224719101,0.9655269547040956,1.0105298732724273
0.3707865168539326,0.9661837702424458,1.01115623602999
0.372191011235955,0.9668435892521374,1.0117854028243125
0.3735955056179775,0.9675064179580095,1.0124173788130968
0.375,0.9681722626167357,1.0130521691795582
0.3764044943820224,0.9688411295169275,1.0136897791325
0.3778089887640449,0.9695130249792376,1.0143302139063892
0.3792134831460674,0.9701879553564663,1.0149734787614306
0.3806179775280899,0.9708659270336647,1.015619578983643
0.3820224719101123,0.9715469464282445,1.0162685198849344
0.3834269662921348,0.9722310199900803,1.0169203068031794
0.3848314606741573,0.97291815420162,1.0175749451022948
0.3862359550561798,0.9736083555779916,1.0182324401723182
0.3876404494382022,0.9743016306671108,1.018892797429484
0.3890449438202247,0.9749979860497924,1.0195560223163014
0.3904494382022472,0.9756974283398566,1.0202221203016355
0.3918539325842696,0.9763999641842429,1.0208910968807832
0.3932584269662921,0.9771056002631183,1.021562957575553
0.3946629213483146,0.9778143432899896,1.022237707934346
0.3960674157303371,0.9785262000118168,1.0229153535322355
0.3974719101123595,0.9792411772091233,1.0235958999710462
0.398876404494382,0.9799592816961111,1.024279352879437
0.4002808988764045,0.9806805203207749,1.024965717912981
0.4016853932584269,0.9814048999650162,1.025655000754249
0.4030898876404494,0.9821324275447584,1.0263472071128896
0.4044943820224719,0.9828631100100627,1.0270423427257138
0.4058988764044944,0.9835969543452444,1.0277404133567773
0.4073033707865168,0.9843339675689918,1.0284414247974634
0.4087078651685393,0.9850741567344816,1.0291453828665686
0.4101123595505618,0.985817528929499,1.0298522934103862
0.4115168539325842,0.9865640912765555,1.03056216230279
0.4129213483146067,0.9873138509330104,1.0312749954453229
0.4143258426966292,0.9880668150911905,1.0319907987672792
0.4157303370786517,0.988822990978509,1.0327095782257925
0.4171348314606741,0.9895823858575913,1.033431339805922
0.4185393258426966,0.990345007026394,1.0341560895207407
0.4199438202247191,0.9911108618183305,1.0348838334114214
0.4213483146067416,0.9918799576023922,1.0356145775473262
0.422752808988764,0.9926523017832742,1.036348328026093
0.4241573033707865,0.9934279018015014,1.037085090973727
0.425561797752809,0.9942067651335524,1.037824872544689
0.4269662921348314,0.9949888992919875,1.0385676789219835
0.4283707865168539,0.9957743118255739,1.0393135163172533
0.4297752808988764,0.9965630103194164,1.040062390970866
0.4311797752808989,0.9973550023950829,1.040814309152008
0.4325842696629213,0.9981502957107352,1.0415692771587743
0.4339887640449438,0.9989488979612594,1.042327301318264
0.4353932584269663,0.9997508168783942,1.0430883879866684
0.4367977528089887,1.000556060230866,1.0438525435493684
0.4382022471910112,1.0013646358245167,1.044619774421026
0.4396067415730337,1.0021765515024392,1.045390087045678
0.4410112359550562,1.0029918151451098,1.0461634878968338
0.4424157303370786,1.003810434670523,1.0469399834775657
0.4438202247191011,1.0046324180343258,1.0477195803206092
0.4452247191011236,1.0054577732299523,1.048502284988456
0.446629213483146,1.0062865082887629,1.0492881040734516
0.4480337078651685,1.007118631280179,1.0500770441978933
0.449438202247191,1.0079541503118212,1.050869112014126
0.4508426966292135,1.0087930735296473,1.0516643142046422
0.4522471910112359,1.0096354091180935,1.052462657482178
0.4536516853932584,1.0104811653002133,1.0532641485898158
0.4550561797752809,1.0113303503378168,1.0540687943010807
0.4564606741573033,1.0121829725316147,1.0548766014200417
0.4578651685393258,1.0130390402213585,1.0556875767814136
0.4592696629213483,1.013898561785985,1.0565017272506563
0.4606741573033708,1.0147615456437602,1.0573190597240754
0.4620786516853932,1.015628000252421,1.0581395811289291
0.4634831460674157,1.0164979341093248,1.058963298423526
0.4648876404494382,1.0173713557515918,1.0597902185973298
0.4662921348314606,1.0182482737562548,1.0606203486710648
0.4676966292134831,1.0191286967404043,1.0614536956968172
0.4691011235955056,1.0200126333613382,1.0622902667581424
0.4705056179775281,1.0209000923167122,1.0631300689701684
0.4719101123595505,1.021791082344686,1.0639731094797023
0.473314606741573,1.0226856122240797,1.0648193954653375
0.4747191011235955,1.0235836907745202,1.065668934137559
0.476123595505618,1.0244853268565952,1.066521732738853
0.4775280898876404,1.025390529372008,1.0673777985438118
0.4789325842696629,1.0262993072637303,1.0682371388592455
0.4803370786516854,1.0272116695161564,1.069099761024289
0.4817415730337078,1.028127625155259,1.0699656724105115
0.4831460674157303,1.0290471832487476,1.0708348804220293
0.4845505617977528,1.0299703529062225,1.0717073924956124
0.4859550561797753,1.0308971432793357,1.0725832161007998
0.4873595505617977,1.0318275635619485,1.0734623587400067
0.4887640449438202,1.032761622990291,1.074344827948643
0.4901685393258427,1.0336993308431242,1.0752306312952205
0.4915730337078651,1.0346406964419002,1.0761197763814698
0.4929775280898876,1.0355857291509232,1.0770122708424528
0.4943820224719101,1.0365344383775161,1.0779081223466773
0.4957865168539326,1.0374868335721816,1.078807338596214
0.497191011235955,1.038442924228769,1.0797099273268103
0.4985955056179775,1.0394027198846374,1.080615896308007
0.5,1.0403662301208252,1.081525253343256


==> SimRes/minimax_th_b0.5_sig0.85.csv <==
x,y,z
-0.5,1.2884107396595303,1.3315280516496657
-0.49859550561797755,1.2874861037601073,1.330640137844596
-0.49719101123595505,1.2865648176844064,1.3297553702234373
-0.4957865168539326,1.2856468744693468,1.3288737428129005
-0.4943820224719101,1.2847322671809864,1.3279952496638803
-0.49297752808988765,1.2838209889144347,1.327119884851388
-0.49157303370786515,1.2829130327937592,1.3262476424744787
-0.4901685393258427,1.2820083919718954,1.3253785166561822
-0.4887640449438202,1.281107059630554,1.3245125015434371
-0.48735955056179775,1.2802090289801344,1.3236495913070185
-0.4859550561797753,1.2793142932596302,1.32278978014147
-0.4845505617977528,1.278422845736546,1.3219330622650383
-0.48314606741573035,1.2775346797068028,1.3210794319196002
-0.48174157303370785,1.2766497884946524,1.3202288833705997
-0.4803370786516854,1.275768165452589,1.3193814109069792
-0.4789325842696629,1.2748898039612624,1.3185370088411117
-0.47752808988764045,1.2740146974293893,1.3176956715087356
-0.476123595505618,1.2731428392936652,1.3168573932688858
-0.4747191011235955,1.2722742230186834,1.3160221685038316
-0.47331460674157305,1.2714088420968441,1.3151899916190062
-0.47191011235955055,1.2705466900482683,1.3143608570429457
-0.4705056179775281,1.2696877604207184,1.3135347592272226
-0.4691011235955056,1.2688320467895071,1.312711692646378
-0.46769662921348315,1.2679795427574168,1.3118916517978612
-0.4662921348314607,1.2671302419546144,1.3110746312019632
-0.4648876404494382,1.2662841380385679,1.3102606254017544
-0.46348314606741575,1.265441224693964,1.3094496289630182
-0.46207865168539325,1.2646014956326244,1.308641636474189
-0.4606741573033708,1.263764944593423,1.3078366425462917
-0.4592696629213483,1.2629315653422064,1.3070346418128747
-0.45786516853932585,1.26210135167171,1.3062356289299493
-0.4564606741573034,1.2612742974014775,1.3054395985759295
-0.4550561797752809,1.2604503963777798,1.3046465454515657
-0.4536516853932584,1.2596296424735365,1.3038564642798882
-0.45224719101123595,1.2588120295882337,1.303069349806141
-0.4508426966292135,1.2579975516478454,1.3022851967977236
-0.449438202247191,1.2571862026047544,1.3015040000441311
-0.44803370786516855,1.2563779764376726,1.3007257543568902
-0.44662921348314605,1.2555728671515634,1.2999504545695024
-0.4452247191011236,1.2547708687775638,1.2991780955373828
-0.4438202247191011,1.2539719753729064,1.2984086721377999
-0.44241573033707865,1.2531761810208415,1.2976421792698176
-0.4410112359550562,1.252383479830562,1.2968786118542357
-0.4396067415730337,1.251593865937123,1.2961179648335281
-0.43820224719101125,1.2508073335013712,1.295360233171791
-0.43679775280898875,1.250023876709865,1.294605411854679
-0.4353932584269663,1.2492434897747993,1.2938534958893482
-0.4339887640449438,1.2484661669339316,1.2931044803043994
-0.43258426966292135,1.2476919024505078,1.2923583601498219
-0.4311797752808989,1.2469206906131873,1.2916151304969339
-0.4297752808988764,1.2461525257359676,1.2908747864383252
-0.42837078651685395,1.2453874021581117,1.2901373230878057
-0.42696629213483145,1.244625314244077,1.2894027355803415
-0.425561797752809,1.2438662563834384,1.2886710190720065
-0.4241573033707865,1.2431102229908189,1.2879421687399202
-0.42275280898876405,1.2423572085058168,1.2872161797821964
-0.4213483146067416,1.2416072073929318,1.2864930474178864
-0.4199438202247191,1.240860214141497,1.2857727668869232
-0.4185393258426966,1.2401162232656056,1.2850553334500692
-0.41713483146067415,1.2393752293040399,1.2843407423888589
-0.4157303370786517,1.2386372268202017,1.2836289890055472
-0.4143258426966292,1.2379022104020432,1.2829200686230524
-0.41292134831460675,1.237170174661994,1.2822139765849074
-0.4115168539325843,1.236441114236897,1.2815107082552009
-0.4101123595505618,1.2357150237879342,1.2808102590185269
-0.4087078651685393,1.2349918980005612,1.2801126242799334
-0.40730337078651685,1.2342717315844376,1.2794177994648661
-0.4058988764044944,1.2335545192733592,1.2787257800191187
-0.4044943820224719,1.2328402558251899,1.2780365614087796
-0.40308988764044945,1.2321289360217973,1.2773501391201814
-0.401685393258427,1.2314205546689811,1.2766665086598454
-0.4002808988764045,1.2307151065964104,1.2759856655544366
-0.398876404494382,1.230012586657554,1.2753076053507075
-0.39747191011235955,1.2293129897296187,1.2746323236154486
-0.3960674157303371,1.2286163107134798,1.2739598159354375
-0.3946629213483146,1.2279225445336177,1.2732900779173904
-0.39325842696629215,1.2272316861380528,1.2726231051879104
-0.39185393258426965,1.226543730498281,1.2719588933934372
-0.3904494382022472,1.2258586726092076,1.2712974382001967
-0.3890449438202247,1.2251765074890868,1.2706387352941566
-0.38764044943820225,1.2244972301794548,1.2699827803809705
-0.3862359550561798,1.2238208357450682,1.2693295691859345
-0.3848314606741573,1.2231473192738405,1.2686790974539341
-0.38342696629213485,1.2224766758767802,1.2680313609493998
-0.38202247191011235,1.221808900687927,1.2673863554562568
-0.3806179775280899,1.2211439888642903,1.2667440767778753
-0.3792134831460674,1.2204819355857892,1.2661045207370283
-0.37780898876404495,1.219822736055188,1.265467683175838
-0.3764044943820225,1.2191663854980392,1.264833559955733
-0.375,1.2185128791626179,1.2642021469573994
-0.3735955056179775,1.217862212319865,1.2635734400807335
-0.37219101123595505,1.2172143802633255,1.2629474352447974
-0.3707865168539326,1.2165693783090916,1.2623241283877706
-0.3693820224719101,1.2159272017957365,1.2617035154669043
-0.36797752808988765,1.2152878460842629,1.26108559245848
-0.3665730337078652,1.2146513065580387,1.2604703553577548
-0.3651685393258427,1.214017578622742,1.2598578001789258
-0.3637640449438202,1.2133866577063004,1.2592479229550775
-0.36235955056179775,1.212758539258834,1.2586407197381428
-0.3609550561797753,1.212133218752598,1.2580361865988543
-0.3595505617977528,1.2115106916819245,1.257434319626702
-0.35814606741573035,1.2108909535631673,1.2568351149298875
-0.3567415730337079,1.210273999934642,1.2562385686352817
-0.3553370786516854,1.2096598263565725,1.25564467688838
-0.3539325842696629,1.2090484284110337,1.2550534358532592
-0.35252808988764045,1.208439801701897,1.254464841712536
-0.351123595505618,1.207833941854771,1.2538788906673186
-0.3497191011235955,1.207230844516951,1.2532955789371718
-0.34831460674157305,1.2066305053573612,1.2527149027600661
-0.3469101123595506,1.2060329200664992,1.2521368583923425
-0.3455056179775281,1.2054380843563863,1.2515614421086656
-0.3441011235955056,1.2048459939605076,1.250988650201984
-0.34269662921348315,1.2042566446337621,1.2504184789834871
-0.3412921348314607,1.2036700321524083,1.249850924782565
-0.3398876404494382,1.20308615231401,1.2492859839467683
-0.3384831460674157,1.2025050009373843,1.248723652841762
-0.33707865168539325,1.2019265738625489,1.2481639278512904
-0.3356741573033708,1.2013508669506707,1.2476068053771345
-0.3342696629213483,1.2007778760840118,1.2470522818390708
-0.33286516853932585,1.2002075971658785,1.2465003536748307
-0.3314606741573034,1.1996400261205715,1.2459510173400634
-0.3300561797752809,1.199075158893332,1.2454042693082927
-0.3286516853932584,1.1985129914502919,1.2448601060708804
-0.32724719101123595,1.197953519778425,1.2443185241369847
-0.3258426966292135,1.1973967398854939,1.2437795200335229
-0.324438202247191,1.196842647800001,1.2432430903051304
-0.32303370786516855,1.1962912395711394,1.2427092315141264
-0.3216292134831461,1.1957425112687425,1.242177940240468
-0.3202247191011236,1.195196458983235,1.241649213081719
-0.3188202247191011,1.1946530788255847,1.2411230466530099
-0.31741573033707865,1.1941123669272518,1.2405994375869978
-0.3160112359550562,1.193574319440144,1.2400783825338297
-0.3146067415730337,1.1930389325365645,1.2395598781611086
-0.31320224719101125,1.1925062024091668,1.2390439211538513
-0.3117977528089888,1.1919761252709054,1.2385305082144542
-0.3103932584269663,1.1914486973549903,1.238019636062655
-0.3089887640449438,1.1909239149148378,1.2375113014354981
-0.30758426966292135,1.1904017742240274,1.2370055010872971
-0.3061797752808989,1.18988227157625,1.2365022317895984
-0.3047752808988764,1.189365403285266,1.2360014903311445
-0.30337078651685395,1.1888511656848577,1.235503273517841
-0.3019662921348315,1.1883395551287823,1.2350075781727177
-0.300561797752809,1.187830567990731,1.2345144011358955
-0.2991573033707865,1.1873242006642781,1.2340237392645514
-0.29775280898876405,1.1868204495628394,1.2335355894328803
-0.2963483146067416,1.1863193111196269,1.233049948532065
-0.2949438202247191,1.1858207817876059,1.232566813470238
-0.2935393258426966,1.1853248580394464,1.232086181172449
-0.29213483146067415,1.1848315363674848,1.23160804858063
-0.2907303370786517,1.184340813283677,1.2311324126535617
-0.2893258426966292,1.1838526853195557,1.2306592703668382
-0.28792134831460675,1.1833671490261872,1.2301886187128366
-0.2865168539325843,1.1828842009741285,1.2297204547006815
-0.2851123595505618,1.1824038377533868,1.2292547753562104
-0.2837078651685393,1.1819260559733735,1.2287915777219445
-0.28230337078651685,1.1814508522628642,1.2283308588570534
-0.2808988764044944,1.1809782232699584,1.2278726158373225
-0.2794943820224719,1.1805081656620349,1.2274168457551209
-0.27808988764044945,1.1800406761257123,1.2269635457193704
-0.276685393258427,1.1795757513668075,1.2265127128555122
-0.2752808988764045,1.1791133881102949,1.2260643443054744
-0.273876404494382,1.1786535831002665,1.225618437227643
-0.27247191011235955,1.1781963330998904,1.2251749887968277
-0.2710674157303371,1.1777416348913716,1.224733996204232
-0.2696629213483146,1.1772894852759128,1.224295456657423
-0.26825842696629215,1.1768398810736724,1.223859367380297
-0.2668539325842697,1.1763928191237285,1.2234257256130545
-0.2654494382022472,1.1759482962840375,1.222994528612165
-0.2640449438202247,1.1755063094313958,1.2225657736503375
-0.26264044943820225,1.1750668554614023,1.2221394580164926
-0.2612359550561798,1.1746299312884183,1.2217155790157308
-0.2598314606741573,1.1741955338455305,1.2212941339693029
-0.25842696629213485,1.1737636600845138,1.2208751202145807
-0.2570224719101124,1.1733343069757922,1.2204585351050283
-0.2556179775280899,1.172907471508403,1.2200443760101713
-0.2542134831460674,1.1724831506899571,1.21963264031557
-0.25280898876404495,1.1720613415466064,1.219223325422788
-0.2514044943820225,1.1716420411230026,1.218816428749365
-0.25,1.171225246482264,1.2184119477287911
-0.24859550561797755,1.170810954705938,1.2180098798104726
-0.24719101123595505,1.1703991628939656,1.217610222459709
-0.2457865168539326,1.1699898681646455,1.2172129731576629
-0.2443820224719101,1.1695830676545977,1.2168181294013314
-0.24297752808988765,1.1691787585187314,1.2164256887035225
-0.2415730337078652,1.1687769379302062,1.2160356485928232
-0.2401685393258427,1.1683776030803998,1.2156480066135744
-0.23876404494382025,1.167980751178874,1.2152627603258443
-0.23735955056179775,1.1675863794533363,1.2148799073054017
-0.2359550561797753,1.1671944851496117,1.2144994451436875
-0.2345505617977528,1.1668050655316042,1.21412137144779
-0.23314606741573035,1.1664181178812667,1.2137456838404204
-0.23174157303370785,1.1660336394985644,1.21337237995988
-0.2303370786516854,1.165651627701444,1.2130014574600436
-0.22893258426966295,1.1652720798258005,1.2126329140103256
-0.22752808988764045,1.1648949932254442,1.2122667472956603
-0.226123595505618,1.1645203652720666,1.2119029550164722
-0.2247191011235955,1.164148193355213,1.2115415348886536
-0.22331460674157305,1.1637784748822444,1.2111824846435393
-0.22191011235955055,1.1634112072783098,1.2108258020278801
-0.2205056179775281,1.1630463879863144,1.2104714848038194
-0.2191011235955056,1.162684014466887,1.2101195307488697
-0.21769662921348315,1.162324084198349,1.2097699376558855
-0.2162921348314607,1.1619665946766855,1.2094227033330416
-0.2148876404494382,1.1616115434155119,1.209077825603807
-0.21348314606741575,1.1612589279460448,1.208735302306925
-0.21207865168539325,1.1609087458170726,1.2083951312963852
-0.2106741573033708,1.1605609945949253,1.208057310441401
-0.2092696629213483,1.160215671863443,1.2077218376263892
-0.20786516853932585,1.1598727752239495,1.2073887107509431
-0.2064606741573034,1.1595323022952189,1.2070579277298121
-0.2050561797752809,1.1591942507134503,1.2067294864928777
-0.20365168539325845,1.1588586181322391,1.2064033849851326
-0.20224719101123595,1.158525402222543,1.2060796211666551
-0.2008426966292135,1.1581946006726616,1.2057581930125896
-0.199438202247191,1.1578662111882012,1.2054390985131238
-0.19803370786516855,1.1575402314920509,1.2051223356734666
-0.1966292134831461,1.1572166593243536,1.2048079025138256
-0.1952247191011236,1.1568954924424775,1.2044957970693881
-0.19382022471910115,1.1565767286209914,1.2041860173902958
-0.19241573033707865,1.1562603656516348,1.2038785615416272
-0.1910112359550562,1.1559464013432927,1.2035734276033736
-0.1896067415730337,1.155634833521969,1.2032706136704205
-0.18820224719101125,1.1553256600307582,1.2029701178525265
-0.18679775280898875,1.1550188787298215,1.2026719382743
-0.1853932584269663,1.1547144874963595,1.2023760730751833
-0.18398876404494385,1.1544124842245866,1.2020825204094292
-0.18258426966292135,1.1541128668257055,1.20179127844608
-0.1811797752808989,1.1538156332278815,1.2015023453689517
-0.1797752808988764,1.1535207813762176,1.2012157193766104
-0.17837078651685395,1.1532283092327298,1.2009313986823553
-0.17696629213483145,1.1529382147763225,1.2006493815141968
-0.175561797752809,1.1526504960027624,1.200369666114839
-0.1741573033707865,1.1523651509246555,1.2000922507416605
-0.17275280898876405,1.1520821775714238,1.1998171336666954
-0.1713483146067416,1.1518015739892795,1.1995443131766133
-0.1699438202247191,1.1515233382412018,1.1992737875727018
-0.16853932584269665,1.151247468406915,1.1990055551708492
-0.16713483146067415,1.150973962582862,1.1987396143015236
-0.1657303370786517,1.150702818882186,1.1984759633097566
-0.1643258426966292,1.1504340354347025,1.1982146005551246
-0.16292134831460675,1.1501676103868794,1.1979555244117315
-0.1615168539325843,1.1499035419018142,1.1976987332681917
-0.1601123595505618,1.1496418281592122,1.1974442255276092
-0.15870786516853935,1.1493824673553634,1.197191999607566
-0.15730337078651685,1.1491254577031214,1.1969420539400986
-0.1558988764044944,1.1488707974318806,1.1966943869716873
-0.1544943820224719,1.1486184847875578,1.1964489971632346
-0.15308988764044945,1.1483685180325656,1.1962058829900497
-0.151685393258427,1.1481208954457982,1.1959650429418338
-0.1502808988764045,1.1478756153226035,1.1957264755226602
-0.14887640449438205,1.1476326759747693,1.195490179250964
-0.14747191011235955,1.1473920757304965,1.1952561526595187
-0.1460674157303371,1.1471538129343848,1.1950243942954257
-0.1446629213483146,1.1469178859474076,1.1947949027200964
-0.14325842696629215,1.1466842931468948,1.194567676509238
-0.14185393258426965,1.1464530329265146,1.1943427142528353
-0.1404494382022472,1.1462241036962495,1.1941200145551392
-0.13904494382022475,1.1459975038823829,1.193899576034649
-0.13764044943820225,1.1457732319274743,1.1936813973240972
-0.1362359550561798,1.1455512862903448,1.1934654770704372
-0.1348314606741573,1.1453316654460572,1.1932518139348263
-0.13342696629213485,1.145114367885896,1.1930404065926126
-0.13202247191011235,1.144899392117352,1.1928312537333197
-0.1306179775280899,1.144686736664102,1.192624354060633
-0.1292134831460674,1.1444764000659922,1.192419706292386
-0.12780898876404495,1.1442683808790197,1.1922173091605461
-0.1264044943820225,1.1440626776753162,1.1920171614112012
-0.125,1.1438592890431298,1.191819261804545
-0.12359550561797755,1.1436582135868092,1.191623609114865
-0.12219101123595505,1.1434594499267836,1.1914302021305287
-0.1207865168539326,1.1432629966995513,1.1912390396539718
-0.1193820224719101,1.143068852557659,1.1910501205016821
-0.11797752808988765,1.142877016169688,1.1908634435041907
-0.1165730337078652,1.1426874862202354,1.1906790075060545
-0.1151685393258427,1.1425002614099016,1.1904968113658507
-0.11376404494382025,1.1423153404552733,1.1903168539561564
-0.11235955056179775,1.1421327220889057,1.1901391341635428
-0.1109550561797753,1.1419524050593113,1.18996365088856
-0.1095505617977528,1.141774388130943,1.189790403045727
-0.10814606741573035,1.1415986700841778,1.1896193895635179
-0.1067415730337079,1.1414252497153041,1.189450609384351
-0.1053370786516854,1.1412541258365068,1.1892840614645792
-0.10393258426966295,1.1410852972758518,1.1891197447744764
-0.10252808988764045,1.1409187628772746,1.1889576582982273
-0.101123595505618,1.1407545215005626,1.1887978010339175
-0.0997191011235955,1.1405925720213446,1.1886401719935211
-0.09831460674157305,1.1404329133310764,1.188484770202891
-0.09691011235955055,1.140275544337026,1.1883315947017463
-0.0955056179775281,1.1401204639622626,1.1881806445436676
-0.09410112359550565,1.1399676711456421,1.1880319187960786
-0.09269662921348315,1.139817164841795,1.187885416540243
-0.0912921348314607,1.1396689440211145,1.1877411368712523
-0.0898876404494382,1.1395230076697425,1.1875990788980135
-0.08848314606741575,1.1393793547895585,1.1874592417432446
-0.08707865168539325,1.1392379843981675,1.1873216245434604
-0.0856741573033708,1.1390988955288885,1.1871862264489652
-0.0842696629213483,1.1389620872307415,1.1870530466238451
-0.08286516853932585,1.1388275585684378,1.1869220842459556
-0.0814606741573034,1.1386953086223688,1.1867933385069167
-0.0800561797752809,1.138565336488592,1.1866668086120997
-0.07865168539325845,1.138437641278824,1.1865424937806242
-0.07724719101123595,1.1383122221204283,1.186420393245344
-0.0758426966292135,1.1381890781564032,1.186300506252842
-0.074438202247191,1.1380682085453746,1.1861828320634222
-0.07303370786516855,1.137949612461584,1.1860673699511013
-0.0716292134831461,1.1378332890948777,1.1859541192036
-0.0702247191011236,1.1377192376506995,1.185843079122337
-0.06882022471910115,1.13760745735008,1.185734249022419
-0.06741573033707865,1.137497947429626,1.1856276282326361
-0.0660112359550562,1.1373907071415135,1.1855232160954532
-0.0646067415730337,1.1372857357534776,1.1854210119670026
-0.06320224719101125,1.137183032548804,1.1853210152170783
-0.061797752808988804,1.1370825968263196,1.1852232252291273
-0.0603932584269663,1.1369844279003858,1.185127641400246
-0.05898876404494385,1.1368885251008878,1.1850342631411708
-0.05758426966292135,1.1367948877732297,1.184943089876272
-0.0561797752808989,1.136703515278324,1.1848541210435504
-0.0547752808988764,1.1366144069925848,1.1847673560946281
-0.05337078651685395,1.1365275623079198,1.1846827944947433
-0.05196629213483145,1.1364429806317258,1.1846004357227475
-0.050561797752809,1.136360661386878,1.184520279271095
-0.049157303370786554,1.136280604011723,1.184442324645841
-0.04775280898876405,1.1362028079600777,1.1843665713666358
-0.0463483146067416,1.1361272727012133,1.1842930189667171
-0.0449438202247191,1.1360539977198587,1.1842216669929102
-0.04353932584269665,1.1359829825161882,1.1841525150056165
-0.04213483146067415,1.135914226605816,1.1840855625788151
-0.0407303370786517,1.1358477295197944,1.1840208093000526
-0.0393258426966292,1.1357834908046027,1.1839582547704444
-0.03792134831460675,1.1357215100221458,1.1838978986046649
-0.0365168539325843,1.1356617867497474,1.1838397404309462
-0.0351123595505618,1.1356043205801447,1.1837837798910762
-0.03370786516853935,1.1355491111214853,1.1837300166403897
-0.03230337078651685,1.1354961579973182,1.1836784503477675
-0.030898876404494402,1.1354454608465963,1.1836290806956347
-0.0294943820224719,1.1353970193236642,1.183581907379953
-0.02808988764044945,1.1353508330982607,1.183536930110221
-0.026685393258427004,1.1353069018555104,1.1834941486094697
-0.0252808988764045,1.135265225295922,1.183453562614259
-0.023876404494382053,1.1352258031353852,1.1834151718746773
-0.02247191011235955,1.1351886351051643,1.1833789761543336
-0.021067415730337102,1.1351537209518991,1.183344975230362
-0.0196629213483146,1.1351210604375983,1.1833131688934135
-0.01825842696629215,1.1350906533396388,1.183283556947657
-0.016853932584269704,1.1350624994507637,1.1832561392107759
-0.015449438202247201,1.1350365985790751,1.1832309155139655
-0.014044943820224753,1.1350129505480389,1.1832078857019328
-0.01264044943820225,1.1349915551964767,1.183187049632895
-0.011235955056179803,1.1349724123785676,1.1831684071785757
-0.0098314606741573,1.1349555219638443,1.183151958224206
-0.008426966292134852,1.1349408838371913,1.183137702668521
-0.007022471910112349,1.1349284978988468,1.18312564042376
-0.005617977528089901,1.1349183640643965,1.1831157714156675
-0.004213483146067454,1.134910482264778,1.183108095583488
-0.0028089887640449507,1.134904852446275,1.1831026128799687
-0.001404494382022503,1.13490147457052,1.1830993232713574
0.0,1.1349003486144928,1.1830982267374035
0.001404494382022503,1.13490147457052,1.1830993232713578
0.002808988764044895,1.1349048524462748,1.1831026128799687
0.004213483146067398,1.1349104822647778,1.183108095583488
0.005617977528089901,1.1349183640643965,1.1831157714156677
0.0070224719101122934,1.1349284978988468,1.1831256404237607
0.008426966292134797,1.1349408838371915,1.1831377026685208
0.0098314606741573,1.1349555219638443,1.1831519582242056
0.011235955056179803,1.1349724123785676,1.183168407178576
0.012640449438202195,1.1349915551964769,1.1831870496328951
0.014044943820224698,1.1350129505480389,1.1832078857019328
0.015449438202247201,1.1350365985790751,1.1832309155139653
0.016853932584269593,1.1350624994507634,1.1832561392107754
0.018258426966292096,1.1350906533396388,1.183283556947657
0.0196629213483146,1.1351210604375983,1.1833131688934138
0.021067415730337102,1.1351537209518991,1.1833449752303622
0.022471910112359494,1.1351886351051643,1.1833789761543336
0.023876404494381998,1.1352258031353852,1.1834151718746766
0.0252808988764045,1.135265225295922,1.1834535626142593
0.026685393258427004,1.1353069018555104,1.1834941486094699
0.028089887640449396,1.1353508330982607,1.1835369301102212
0.0294943820224719,1.1353970193236642,1.1835819073799527
0.030898876404494402,1.1354454608465963,1.1836290806956349
0.032303370786516794,1.1354961579973184,1.1836784503477675
0.0337078651685393,1.1355491111214848,1.1837300166403888
0.0351123595505618,1.1356043205801447,1.1837837798910764
0.0365168539325843,1.1356617867497474,1.1838397404309466
0.037921348314606695,1.1357215100221458,1.1838978986046642
0.0393258426966292,1.1357834908046027,1.183958254770444
0.0407303370786517,1.1358477295197944,1.1840208093000528
0.042134831460674094,1.135914226605816,1.1840855625788147
0.0435393258426966,1.1359829825161882,1.184152515005617
0.0449438202247191,1.1360539977198587,1.18422166699291
0.0463483146067416,1.1361272727012133,1.1842930189667171
0.047752808988763995,1.1362028079600777,1.1843665713666356
0.0491573033707865,1.136280604011723,1.1844423246458413
0.050561797752809,1.136360661386878,1.1845202792710956
0.05196629213483139,1.1364429806317258,1.1846004357227475
0.053370786516853896,1.1365275623079198,1.184682794494744
0.0547752808988764,1.1366144069925848,1.1847673560946277
0.0561797752808989,1.136703515278324,1.1848541210435504
0.057584269662921295,1.1367948877732297,1.184943089876272
0.0589887640449438,1.1368885251008882,1.1850342631411708
0.0603932584269663,1.1369844279003858,1.185127641400246
0.061797752808988804,1.1370825968263196,1.1852232252291275
0.0632022471910112,1.1371830325488044,1.1853210152170783
0.0646067415730337,1.1372857357534776,1.185421011967003
0.0660112359550562,1.1373907071415135,1.1855232160954527
0.0674157303370786,1.137497947429626,1.185627628232636
0.0688202247191011,1.13760745735008,1.185734249022419
0.0702247191011236,1.1377192376506995,1.185843079122337
0.0716292134831461,1.1378332890948777,1.1859541192036003
0.0730337078651685,1.137949612461584,1.1860673699511017
0.074438202247191,1.1380682085453746,1.1861828320634225
0.0758426966292135,1.1381890781564032,1.186300506252842
0.0772471910112359,1.138312222120428,1.1864203932453437
0.0786516853932584,1.138437641278824,1.1865424937806242
0.0800561797752809,1.138565336488592,1.1866668086121004
0.0814606741573034,1.1386953086223688,1.186793338506917
0.0828651685393258,1.1388275585684378,1.186922084245956
0.0842696629213483,1.1389620872307415,1.187053046623845
0.0856741573033708,1.1390988955288885,1.187186226448965
0.0870786516853932,1.1392379843981675,1.1873216245434597
0.0884831460674157,1.1393793547895585,1.1874592417432444
0.0898876404494382,1.1395230076697425,1.1875990788980135
0.0912921348314607,1.1396689440211145,1.1877411368712523
0.0926966292134831,1.139817164841795,1.187885416540243
0.0941011235955056,1.1399676711456421,1.1880319187960786
0.0955056179775281,1.1401204639622626,1.1881806445436673
0.0969101123595505,1.140275544337026,1.188331594701747
0.098314606741573,1.1404329133310764,1.188484770202891
0.0997191011235955,1.1405925720213446,1.1886401719935213
0.101123595505618,1.1407545215005626,1.1887978010339177
0.1025280898876404,1.1409187628772746,1.1889576582982273
0.1039325842696629,1.1410852972758518,1.189119744774476
0.1053370786516854,1.1412541258365068,1.1892840614645792
0.10674157303370779,1.141425249715304,1.1894506093843509
0.1081460674157303,1.1415986700841778,1.189619389563518
0.1095505617977528,1.141774388130943,1.1897904030457274
0.1109550561797753,1.1419524050593113,1.1899636508885603
0.1123595505617977,1.1421327220889057,1.1901391341635428
0.1137640449438202,1.1423153404552733,1.1903168539561562
0.1151685393258427,1.1425002614099016,1.1904968113658505
0.1165730337078652,1.1426874862202354,1.1906790075060545
0.1179775280898876,1.142877016169688,1.1908634435041898
0.1193820224719101,1.143068852557659,1.1910501205016824
0.1207865168539326,1.1432629966995513,1.1912390396539718
0.122191011235955,1.1434594499267838,1.1914302021305285
0.1235955056179775,1.143658213586809,1.1916236091148646
0.125,1.1438592890431298,1.1918192618045444
0.1264044943820225,1.1440626776753162,1.1920171614112012
0.1278089887640449,1.1442683808790202,1.1922173091605466
0.1292134831460674,1.1444764000659922,1.192419706292386
0.1306179775280899,1.144686736664102,1.1926243540606334
0.1320224719101123,1.144899392117352,1.1928312537333199
0.1334269662921348,1.1451143678858962,1.1930404065926126
0.1348314606741573,1.1453316654460572,1.1932518139348265
0.1362359550561798,1.1455512862903448,1.193465477070437
0.1376404494382022,1.1457732319274743,1.193681397324097
0.1390449438202247,1.145997503882383,1.1938995760346487
0.1404494382022472,1.1462241036962495,1.1941200145551396
0.1418539325842696,1.1464530329265146,1.1943427142528356
0.1432584269662921,1.1466842931468948,1.194567676509238
0.1446629213483146,1.1469178859474076,1.1947949027200968
0.1460674157303371,1.1471538129343848,1.1950243942954257
0.1474719101123595,1.1473920757304965,1.1952561526595185
0.148876404494382,1.147632675974769,1.195490179250964
0.1502808988764045,1.1478756153226035,1.1957264755226604
0.151685393258427,1.1481208954457982,1.1959650429418334
0.1530898876404494,1.148368518032566,1.1962058829900495
0.1544943820224719,1.1486184847875578,1.1964489971632348
0.1558988764044944,1.1488707974318806,1.1966943869716873
0.1573033707865168,1.149125457703121,1.1969420539400988
0.1587078651685393,1.1493824673553634,1.1971919996075655
0.1601123595505618,1.1496418281592122,1.1974442255276092
0.1615168539325843,1.1499035419018142,1.1976987332681912
0.1629213483146067,1.150167610386879,1.197955524411732
0.1643258426966292,1.1504340354347025,1.1982146005551246
0.1657303370786517,1.150702818882186,1.1984759633097564
0.1671348314606741,1.1509739625828623,1.1987396143015236
0.1685393258426966,1.151247468406915,1.1990055551708494
0.1699438202247191,1.1515233382412018,1.199273787572702
0.1713483146067416,1.1518015739892795,1.199544313176613
0.172752808988764,1.1520821775714238,1.1998171336666954
0.1741573033707865,1.1523651509246555,1.2000922507416607
0.175561797752809,1.1526504960027624,1.2003696661148389
0.1769662921348314,1.1529382147763225,1.2006493815141965
0.1783707865168539,1.1532283092327302,1.200931398682355
0.1797752808988764,1.1535207813762176,1.2012157193766106
0.1811797752808989,1.1538156332278815,1.2015023453689517
0.1825842696629213,1.1541128668257055,1.20179127844608
0.1839887640449438,1.1544124842245866,1.2020825204094285
0.1853932584269663,1.1547144874963595,1.2023760730751831
0.1867977528089887,1.1550188787298217,1.2026719382743
0.1882022471910112,1.1553256600307584,1.2029701178525265
0.1896067415730337,1.155634833521969,1.2032706136704208
0.1910112359550562,1.1559464013432927,1.2035734276033732
0.1924157303370786,1.1562603656516348,1.203878561541627
0.1938202247191011,1.1565767286209911,1.2041860173902958
0.1952247191011236,1.1568954924424775,1.2044957970693881
0.196629213483146,1.1572166593243536,1.2048079025138259
0.1980337078651685,1.1575402314920509,1.2051223356734666
0.199438202247191,1.1578662111882012,1.2054390985131236
0.2008426966292135,1.1581946006726616,1.2057581930125898
0.2022471910112359,1.1585254022225433,1.206079621166655
0.2036516853932584,1.1588586181322391,1.2064033849851323
0.2050561797752809,1.1591942507134503,1.2067294864928781
0.2064606741573034,1.1595323022952189,1.2070579277298121
0.2078651685393258,1.159872775223949,1.2073887107509431
0.2092696629213483,1.160215671863443,1.2077218376263887
0.2106741573033708,1.1605609945949253,1.2080573104414005
0.2120786516853932,1.160908745817073,1.2083951312963848
0.2134831460674157,1.1612589279460448,1.2087353023069252
0.2148876404494382,1.1616115434155119,1.2090778256038073
0.2162921348314607,1.1619665946766855,1.2094227033330416
0.2176966292134831,1.162324084198349,1.209769937655885
0.2191011235955056,1.162684014466887,1.2101195307488697
0.2205056179775281,1.1630463879863144,1.2104714848038194
0.2219101123595505,1.1634112072783098,1.2108258020278797
0.223314606741573,1.1637784748822442,1.2111824846435393
0.2247191011235955,1.164148193355213,1.2115415348886538
0.226123595505618,1.1645203652720666,1.211902955016472
0.2275280898876404,1.1648949932254442,1.2122667472956603
0.2289325842696629,1.1652720798258005,1.2126329140103258
0.2303370786516854,1.165651627701444,1.2130014574600432
0.2317415730337078,1.166033639498564,1.2133723799598806
0.2331460674157303,1.1664181178812667,1.2137456838404204
0.2345505617977528,1.1668050655316042,1.2141213714477905
0.2359550561797753,1.1671944851496117,1.2144994451436875
0.2373595505617977,1.1675863794533363,1.214879907305401
0.2387640449438202,1.167980751178874,1.2152627603258448
0.2401685393258427,1.1683776030803998,1.2156480066135742
0.2415730337078652,1.1687769379302062,1.2160356485928234
0.2429775280898876,1.1691787585187317,1.2164256887035227
0.2443820224719101,1.1695830676545977,1.2168181294013316
0.2457865168539326,1.1699898681646455,1.2172129731576633
0.247191011235955,1.1703991628939658,1.217610222459709
0.2485955056179775,1.1708109547059378,1.2180098798104728
0.25,1.171225246482264,1.218411947728791
0.2514044943820225,1.1716420411230026,1.2188164287493652
0.2528089887640449,1.172061341546606,1.2192233254227878
0.2542134831460674,1.1724831506899571,1.2196326403155702
0.2556179775280899,1.172907471508403,1.2200443760101713
0.2570224719101123,1.173334306975792,1.2204585351050283
0.2584269662921348,1.1737636600845138,1.2208751202145813
0.2598314606741573,1.1741955338455305,1.221294133969303
0.2612359550561798,1.1746299312884183,1.221715579015731
0.2626404494382022,1.1750668554614023,1.2221394580164922
0.2640449438202247,1.1755063094313958,1.2225657736503375
0.2654494382022472,1.1759482962840375,1.2229945286121646
0.2668539325842696,1.1763928191237285,1.2234257256130552
0.2682584269662921,1.1768398810736724,1.2238593673802973
0.2696629213483146,1.1772894852759128,1.2242954566574227
0.2710674157303371,1.1777416348913716,1.224733996204232
0.2724719101123595,1.1781963330998906,1.2251749887968277
0.273876404494382,1.1786535831002665,1.225618437227643
0.2752808988764045,1.1791133881102949,1.2260643443054748
0.2766853932584269,1.1795757513668075,1.2265127128555118
0.2780898876404494,1.1800406761257123,1.2269635457193704
0.2794943820224719,1.1805081656620349,1.2274168457551207
0.2808988764044944,1.1809782232699584,1.2278726158373223
0.2823033707865168,1.1814508522628642,1.2283308588570536
0.2837078651685393,1.1819260559733735,1.2287915777219445
0.2851123595505618,1.1824038377533868,1.2292547753562106
0.2865168539325842,1.1828842009741285,1.229720454700681
0.2879213483146067,1.1833671490261868,1.230188618712837
0.2893258426966292,1.1838526853195557,1.2306592703668382
0.2907303370786517,1.184340813283677,1.2311324126535617
0.2921348314606741,1.1848315363674848,1.2316080485806307
0.2935393258426966,1.1853248580394464,1.2320861811724495
0.2949438202247191,1.1858207817876059,1.2325668134702379
0.2963483146067416,1.1863193111196269,1.2330499485320647
0.297752808988764,1.1868204495628394,1.2335355894328803
0.2991573033707865,1.1873242006642781,1.2340237392645512
0.300561797752809,1.187830567990731,1.2345144011358957
0.3019662921348314,1.1883395551287828,1.2350075781727177
0.3033707865168539,1.1888511656848575,1.2355032735178408
0.3047752808988764,1.189365403285266,1.2360014903311445
0.3061797752808989,1.18988227157625,1.2365022317895984
0.3075842696629213,1.1904017742240274,1.2370055010872971
0.3089887640449438,1.1909239149148378,1.2375113014354988
0.3103932584269663,1.1914486973549903,1.2380196360626547
0.3117977528089887,1.1919761252709054,1.238530508214454
0.3132022471910112,1.1925062024091668,1.2390439211538515
0.3146067415730337,1.1930389325365645,1.2395598781611086
0.3160112359550562,1.193574319440144,1.2400783825338295
0.3174157303370786,1.1941123669272518,1.2405994375869975
0.3188202247191011,1.1946530788255847,1.2411230466530099
0.3202247191011236,1.195196458983235,1.241649213081719
0.321629213483146,1.1957425112687425,1.2421779402404678
0.3230337078651685,1.1962912395711394,1.242709231514126
0.324438202247191,1.196842647800001,1.243243090305131
0.3258426966292135,1.1973967398854939,1.2437795200335233
0.3272471910112359,1.1979535197784252,1.2443185241369847
0.3286516853932584,1.1985129914502919,1.24486010607088
0.3300561797752809,1.199075158893332,1.2454042693082927
0.3314606741573034,1.1996400261205715,1.2459510173400634
0.3328651685393258,1.2002075971658785,1.2465003536748307
0.3342696629213483,1.2007778760840118,1.2470522818390704
0.3356741573033708,1.2013508669506707,1.2476068053771345
0.3370786516853932,1.2019265738625489,1.2481639278512906
0.3384831460674157,1.2025050009373843,1.2487236528417618
0.3398876404494382,1.20308615231401,1.2492859839467685
0.3412921348314607,1.2036700321524083,1.2498509247825653
0.3426966292134831,1.2042566446337621,1.2504184789834871
0.3441011235955056,1.2048459939605076,1.2509886502019842
0.3455056179775281,1.2054380843563863,1.2515614421086656
0.3469101123595505,1.2060329200664994,1.2521368583923427
0.348314606741573,1.2066305053573607,1.2527149027600661
0.3497191011235955,1.207230844516951,1.2532955789371714
0.351123595505618,1.207833941854771,1.2538788906673193
0.3525280898876404,1.208439801701897,1.254464841712536
0.3539325842696629,1.2090484284110337,1.2550534358532597
0.3553370786516854,1.2096598263565725,1.2556446768883802
0.3567415730337078,1.2102739999346415,1.2562385686352817
0.3581460674157303,1.2108909535631673,1.2568351149298875
0.3595505617977528,1.2115106916819245,1.2574343196267022
0.3609550561797753,1.212133218752598,1.2580361865988547
0.3623595505617977,1.2127585392588338,1.258640719738143
0.3637640449438202,1.2133866577063004,1.259247922955077
0.3651685393258427,1.214017578622742,1.2598578001789253
0.3665730337078651,1.2146513065580387,1.2604703553577548
0.3679775280898876,1.2152878460842629,1.26108559245848
0.3693820224719101,1.2159272017957365,1.2617035154669047
0.3707865168539326,1.2165693783090916,1.2623241283877702
0.372191011235955,1.2172143802633257,1.2629474352447974
0.3735955056179775,1.217862212319865,1.263573440080734
0.375,1.2185128791626179,1.2642021469573996
0.3764044943820224,1.2191663854980392,1.2648335599557334
0.3778089887640449,1.219822736055188,1.2654676831758385
0.3792134831460674,1.2204819355857892,1.2661045207370283
0.3806179775280899,1.2211439888642903,1.2667440767778753
0.3820224719101123,1.2218089006879262,1.2673863554562563
0.3834269662921348,1.22247667587678,1.2680313609494
0.3848314606741573,1.2231473192738405,1.2686790974539341
0.3862359550561798,1.2238208357450682,1.2693295691859345
0.3876404494382022,1.2244972301794548,1.2699827803809707
0.3890449438202247,1.2251765074890868,1.2706387352941568
0.3904494382022472,1.2258586726092076,1.2712974382001967
0.3918539325842696,1.226543730498281,1.2719588933934367
0.3932584269662921,1.2272316861380534,1.2726231051879104
0.3946629213483146,1.2279225445336177,1.2732900779173908
0.3960674157303371,1.2286163107134798,1.2739598159354375
0.3974719101123595,1.2293129897296187,1.2746323236154484
0.398876404494382,1.230012586657554,1.2753076053507078
0.4002808988764045,1.2307151065964104,1.2759856655544366
0.4016853932584269,1.2314205546689807,1.2766665086598454
0.4030898876404494,1.232128936021797,1.277350139120181
0.4044943820224719,1.2328402558251899,1.27803656140878
0.4058988764044944,1.2335545192733592,1.2787257800191185
0.4073033707865168,1.2342717315844371,1.2794177994648661
0.4087078651685393,1.2349918980005612,1.2801126242799334
0.4101123595505618,1.2357150237879342,1.280810259018527
0.4115168539325842,1.236441114236897,1.2815107082552002
0.4129213483146067,1.237170174661994,1.282213976584907
0.4143258426966292,1.2379022104020432,1.2829200686230526
0.4157303370786517,1.2386372268202017,1.2836289890055466
0.4171348314606741,1.2393752293040399,1.2843407423888586
0.4185393258426966,1.2401162232656056,1.2850553334500694
0.4199438202247191,1.240860214141497,1.2857727668869234
0.4213483146067416,1.2416072073929318,1.2864930474178864
0.422752808988764,1.2423572085058168,1.2872161797821964
0.4241573033707865,1.2431102229908189,1.2879421687399204
0.425561797752809,1.2438662563834384,1.2886710190720063
0.4269662921348314,1.244625314244077,1.2894027355803417
0.4283707865168539,1.245387402158112,1.2901373230878062
0.4297752808988764,1.2461525257359676,1.2908747864383254
0.4311797752808989,1.2469206906131873,1.2916151304969339
0.4325842696629213,1.2476919024505078,1.292358360149822
0.4339887640449438,1.2484661669339316,1.2931044803043994
0.4353932584269663,1.2492434897747993,1.293853495889348
0.4367977528089887,1.2500238767098653,1.2946054118546793
0.4382022471910112,1.2508073335013712,1.2953602331717913
0.4396067415730337,1.251593865937123,1.296117964833528
0.4410112359550562,1.252383479830562,1.296878611854235
0.4424157303370786,1.2531761810208415,1.2976421792698178
0.4438202247191011,1.2539719753729064,1.2984086721377996
0.4452247191011236,1.2547708687775638,1.2991780955373828
0.446629213483146,1.2555728671515634,1.2999504545695026
0.4480337078651685,1.2563779764376721,1.3007257543568904
0.449438202247191,1.2571862026047544,1.3015040000441316
0.4508426966292135,1.2579975516478454,1.3022851967977238
0.4522471910112359,1.2588120295882337,1.3030693498061414
0.4536516853932584,1.2596296424735365,1.3038564642798884
0.4550561797752809,1.2604503963777798,1.304646545451566
0.4564606741573033,1.261274297401477,1.3054395985759293
0.4578651685393258,1.2621013516717097,1.3062356289299497
0.4592696629213483,1.2629315653422064,1.3070346418128747
0.4606741573033708,1.263764944593423,1.3078366425462913
0.4620786516853932,1.2646014956326244,1.308641636474189
0.4634831460674157,1.2654412246939646,1.3094496289630184
0.4648876404494382,1.2662841380385679,1.3102606254017546
0.4662921348314606,1.2671302419546144,1.3110746312019634
0.4676966292134831,1.2679795427574168,1.3118916517978612
0.4691011235955056,1.2688320467895071,1.312711692646378
0.4705056179775281,1.2696877604207184,1.3135347592272224
0.4719101123595505,1.2705466900482685,1.314360857042946
0.473314606741573,1.2714088420968441,1.3151899916190064
0.4747191011235955,1.2722742230186834,1.3160221685038314
0.476123595505618,1.2731428392936652,1.3168573932688856
0.4775280898876404,1.2740146974293893,1.3176956715087353
0.4789325842696629,1.2748898039612624,1.3185370088411124
0.4803370786516854,1.275768165452589,1.3193814109069795
0.4817415730337078,1.2766497884946524,1.3202288833705997
0.4831460674157303,1.2775346797068028,1.3210794319196004
0.4845505617977528,1.278422845736546,1.321933062265038
0.4859550561797753,1.2793142932596302,1.3227897801414703
0.4873595505617977,1.2802090289801344,1.3236495913070188
0.4887640449438202,1.281107059630554,1.3245125015434374
0.4901685393258427,1.2820083919718954,1.3253785166561822
0.4915730337078651,1.2829130327937595,1.3262476424744785
0.4929775280898876,1.2838209889144347,1.3271198848513879
0.4943820224719101,1.2847322671809864,1.327995249663881
0.4957865168539326,1.2856468744693468,1.3288737428129007
0.497191011235955,1.2865648176844064,1.329755370223437
0.4985955056179775,1.2874861037601066,1.330640137844596
0.5,1.2884107396595303,1.3315280516496657


==> SimRes/minimax_th_b0.5_sig1.5.csv <==
x,y,z
-0.5,3.6803431609713475,3.726982365899828
-0.49859550561797755,3.6795047936774963,3.726151846945198
-0.49719101123595505,3.6786690016574637,3.7253238721985698
-0.4957865168539326,3.677835783018583,3.724498439847702
-0.4943820224719101,3.6770051358743707,3.723675548086251
-0.49297752808988765,3.676177058344521,3.722855195113766
-0.49157303370786515,3.6753515485549015,3.7220373791356733
-0.4901685393258427,3.674528604637543,3.721222098363263
-0.4887640449438202,3.6737082247306314,3.7204093510137057
-0.48735955056179775,3.6728904069785027,3.719599135310028
-0.4859550561797753,3.672075149531631,3.7187914494811087
-0.4845505617977528,3.671262450546628,3.717986291761666
-0.48314606741573035,3.67045230818623,3.7171836603922705
-0.48174157303370785,3.669644720619292,3.7163835536193175
-0.4803370786516854,3.6688396860207844,3.715585969695025
-0.4789325842696629,3.6680372025717802,3.7147909068774436
-0.47752808988764045,3.6672372684594476,3.7139983634304246
-0.476123595505618,3.6664398818770474,3.713208337623626
-0.4747191011235955,3.665645041023926,3.7124208277325126
-0.47331460674157305,3.6648527441055028,3.7116358320383362
-0.47191011235955055,3.664062989333264,3.71085334882814
-0.4705056179775281,3.663275774924764,3.7100733763947398
-0.4691011235955056,3.662491099103608,3.70929591303673
-0.46769662921348315,3.6617089600994484,3.708520957058471
-0.4662921348314607,3.660929356147979,3.7077485067700833
-0.4648876404494382,3.6601522854909283,3.7069785604874395
-0.46348314606741575,3.659377746376051,3.7062111165321623
-0.46207865168539325,3.658605737057121,3.7054461732316137
-0.4606741573033708,3.6578362557939252,3.7046837289188894
-0.4592696629213483,3.657069300852255,3.7039237819328155
-0.45786516853932585,3.656304870503908,3.703166330617942
-0.4564606741573034,3.655542963026664,3.7024113733245283
-0.4550561797752809,3.654783576704295,3.701658908408547
-0.4536516853932584,3.6540267098265504,3.7009089342316757
-0.45224719101123595,3.6532723606891477,3.700161449161284
-0.4508426966292135,3.6525205275937753,3.6994164515704355
-0.449438202247191,3.6517712088480794,3.698673939837878
-0.44803370786516855,3.6510244027656507,3.697933912348039
-0.44662921348314605,3.650280107666034,3.6971963674910095
-0.4452247191011236,3.6495383218747066,3.696461303662556
-0.4438202247191011,3.6487990437230806,3.6957287192641064
-0.44241573033707865,3.6480622715484943,3.69499861270273
-0.4410112359550562,3.647328003694201,3.694270982391157
-0.4396067415730337,3.6465962385093658,3.6935458267477514
-0.43820224719101125,3.6458669743490644,3.692823144196512
-0.43679775280898875,3.645140209574268,3.692102933167077
-0.4353932584269663,3.644415942551842,3.691385192094696
-0.4339887640449438,3.6436941716545324,3.6906699194202455
-0.43258426966292135,3.6429748952609753,3.6899571135902063
-0.4311797752808989,3.6422581117556714,3.6892467730566727
-0.4297752808988764,3.64154381952899,3.6885388962773322
-0.42837078651685395,3.640832016977165,3.6878334817154688
-0.42696629213483145,3.6401227025022775,3.687130527839961
-0.425561797752809,3.6394158745122667,3.686430033125256
-0.4241573033707865,3.638711531420903,3.6857319960513903
-0.42275280898876405,3.6380096716477976,3.685036415103967
-0.4213483146067416,3.6373102936183925,3.6843432887741523
-0.4199438202247191,3.6366133957639475,3.683652615558674
-0.4185393258426966,3.635918976521544,3.682964393959814
-0.41713483146067415,3.6352270343340716,3.6822786224853976
-0.4157303370786517,3.6345375676502227,3.681595299648801
-0.4143258426966292,3.633850574924492,3.680914423968928
-0.41292134831460675,3.633166054617165,3.680235993970222
-0.4115168539325843,3.6324840051943132,3.6795600081826456
-0.4101123595505618,3.631804425127789,3.678886465141683
-0.4087078651685393,3.631127312895215,3.678215363388331
-0.40730337078651685,3.630452666979988,3.677546701469103
-0.4058988764044944,3.6297804858712652,3.676880477936004
-0.4044943820224719,3.629110768063955,3.676216691346546
-0.40308988764044945,3.628443512058726,3.675555340263728
-0.401685393258427,3.627778716361982,3.6748964232560404
-0.4002808988764045,3.6271163794858685,3.6742399388974514
-0.398876404494382,3.626456499948265,3.6735858857674084
-0.39747191011235955,3.6257990762727768,3.672934262450825
-0.3960674157303371,3.625144106988733,3.672285067538084
-0.3946629213483146,3.6244915906311723,3.6716382996250254
-0.39325842696629215,3.623841525740849,3.67099395731295
-0.39185393258426965,3.6231939108642166,3.670352039208599
-0.3904494382022472,3.6225487445534275,3.669712543924164
-0.3890449438202247,3.6219060253663287,3.669075470077272
-0.38764044943820225,3.621265751866455,3.668440816290989
-0.3862359550561798,3.6206279226230182,3.6678085811938024
-0.3848314606741573,3.619992536210906,3.6671787634196265
-0.38342696629213485,3.61935959121068,3.6665513616077936
-0.38202247191011235,3.618729086208565,3.6659263744030497
-0.3806179775280899,3.618101019796439,3.665303800455546
-0.3792134831460674,3.6174753905718418,3.664683638420839
-0.37780898876404495,3.616852197137953,3.6640658869598814
-0.3764044943820225,3.6162314381036,3.6634505447390175
-0.375,3.615613112083244,3.6628376104299805
-0.3735955056179775,3.614997217696981,3.6622270827098884
-0.37219101123595505,3.6143837535705288,3.6616189602612317
-0.3707865168539326,3.613772718335229,3.6610132417718773
-0.3693820224719101,3.6131641106280363,3.6604099259350567
-0.36797752808988765,3.612557929091515,3.659809011449367
-0.3665730337078652,3.6119541723738364,3.6592104970187616
-0.3651685393258427,3.6113528391287697,3.658614381352544
-0.3637640449438202,3.6107539280156775,3.658020663165372
-0.36235955056179775,3.6101574376995123,3.6574293411772407
-0.3609550561797753,3.609563366850807,3.6568404141134865
-0.3595505617977528,3.6089717141456785,3.6562538807047775
-0.35814606741573035,3.6083824782658125,3.6556697396871094
-0.3567415730337079,3.6077956578984627,3.655087989801809
-0.3553370786516854,3.607211251736446,3.6545086297955125
-0.3539325842696629,3.6066292584781396,3.653931658420175
-0.35252808988764045,3.60604967682747,3.653357074433062
-0.351123595505618,3.605472505493916,3.6527848765967454
-0.3497191011235955,3.6048977431924873,3.65221506367909
-0.34831460674157305,3.604325388643748,3.6516476344532656
-0.3469101123595506,3.603755440573779,3.65108258769773
-0.3455056179775281,3.6031878977142,3.650519922196223
-0.3441011235955056,3.6026227588021436,3.6499596367377727
-0.34269662921348315,3.6020600225802712,3.64940173011668
-0.3412921348314607,3.601499687796744,3.6488462011325202
-0.3398876404494382,3.6009417532052437,3.6482930485901384
-0.3384831460674157,3.6003862175649433,3.647742271299642
-0.33707865168539325,3.599833079640523,3.647193868076394
-0.3356741573033708,3.59928233820215,3.6466478377410207
-0.3342696629213483,3.598733992025484,3.6461041791193916
-0.33286516853932585,3.5981880398916655,3.6455628910426254
-0.3314606741573034,3.5976444805873147,3.6450239723470803
-0.3300561797752809,3.5971033129045287,3.644487421874355
-0.3286516853932584,3.596564535640867,3.643953238471279
-0.32724719101123595,3.5960281475993634,3.643421420989908
-0.3258426966292135,3.5954941475885023,3.6428919682875254
-0.324438202247191,3.5949625344222302,3.642364879226632
-0.32303370786516855,3.594433306919941,3.641840152674949
-0.3216292134831461,3.5939064639064755,3.641317787505402
-0.3202247191011236,3.593382004212116,3.6407977825961297
-0.3188202247191011,3.592859926672583,3.6402801368304694
-0.31741573033707865,3.5923402301290293,3.639764849096959
-0.3160112359550562,3.591822913428033,3.6392519182893297
-0.3146067415730337,3.591307975421597,3.6387413433065054
-0.31320224719101125,3.590795414967144,3.638233123052597
-0.3117977528089888,3.590285230927512,3.637727256436893
-0.3103932584269663,3.5897774221709455,3.6372237423738625
-0.3089887640449438,3.5892719875711014,3.6367225797831484
-0.30758426966292135,3.5887689260070292,3.6362237675895623
-0.3061797752808989,3.5882682363631813,3.6357273047230856
-0.3047752808988764,3.5877699175294007,3.635233190118858
-0.30337078651685395,3.5872739684009187,3.634741422717175
-0.3019662921348315,3.5867803878783495,3.6342520014634916
-0.300561797752809,3.5862891748676904,3.6337649253084083
-0.2991573033707865,3.5858003282803113,3.633280193207674
-0.29775280898876405,3.585313847032952,3.632797804122178
-0.2963483146067416,3.5848297300477228,3.632317757017949
-0.2949438202247191,3.5843479762520922,3.6318400508661473
-0.2935393258426966,3.5838685845788927,3.631364684643068
-0.29213483146067415,3.583391553966308,3.630891657330128
-0.2907303370786517,3.5829168833578726,3.6304209679138726
-0.2893258426966292,3.582444571702465,3.6299526153859603
-0.28792134831460675,3.58197461795431,3.629486598743167
-0.2865168539325843,3.581507021072967,3.6290229169873807
-0.2851123595505618,3.5810417800233294,3.6285615691255964
-0.2837078651685393,3.5805788937756255,3.6281025541699137
-0.28230337078651685,3.580118361305402,3.6276458711375312
-0.2808988764044944,3.5796601815935336,3.6271915190507436
-0.2794943820224719,3.5792043536262077,3.626739496936942
-0.27808988764044945,3.57875087639493,3.626289803828603
-0.276685393258427,3.578299748896517,3.6258424387632897
-0.2752808988764045,3.577850970133086,3.6253974007836476
-0.273876404494382,3.5774045391120604,3.6249546889374007
-0.27247191011235955,3.576960454846165,3.6245143022773467
-0.2710674157303371,3.5765187163534127,3.6240762398613593
-0.2696629213483146,3.57607932265711,3.623640500752373
-0.26825842696629215,3.5756422727858514,3.6232070840183903
-0.2668539325842697,3.5752075657735167,3.6227759887324744
-0.2654494382022472,3.574775200659258,3.622347213972745
-0.2640449438202247,3.5743451764875096,3.6219207588223767
-0.26264044943820225,3.573917492307977,3.621496622369592
-0.2612359550561798,3.573492147175633,3.6210748037076677
-0.2598314606741573,3.5730691401507135,3.6206553019349124
-0.25842696629213485,3.5726484702987182,3.6202381161546833
-0.2570224719101124,3.572230136690402,3.619823245475376
-0.2556179775280899,3.5718141384017756,3.619410689010412
-0.2542134831460674,3.5714004745140984,3.619000445878249
-0.25280898876404495,3.570989144113878,3.6185925152023706
-0.2514044943820225,3.5705801462928646,3.6181868961112817
-0.25,3.5701734801480445,3.617783587738512
-0.24859550561797755,3.569769144781647,3.617382589222601
-0.24719101123595505,3.5693671393011277,3.616983899707112
-0.2457865168539326,3.5689674628191757,3.616587518340611
-0.2443820224719101,3.568570114453701,3.616193444276673
-0.24297752808988765,3.5681750933278433,3.6158016766738825
-0.2415730337078652,3.5677823985699515,3.615412214695819
-0.2401685393258427,3.5673920293136003,3.6150250575110623
-0.23876404494382025,3.5670039846975685,3.6146402042931913
-0.23735955056179775,3.566618263865846,3.614257654220768
-0.2359550561797753,3.5662348659676306,3.6138774064773527
-0.2345505617977528,3.565853790157321,3.6134994602514845
-0.23314606741573035,3.565475035594511,3.613123814736688
-0.23174157303370785,3.565098601443998,3.6127504691314725
-0.2303370786516854,3.5647244868757664,3.6123794226393113
-0.22893258426966295,3.5643526910649865,3.6120106744686646
-0.22752808988764045,3.5639832131920226,3.6116442238329562
-0.226123595505618,3.5636160524424167,3.611280069950581
-0.2247191011235955,3.5632512080068928,3.610918212044897
-0.22331460674157305,3.5628886790813503,3.6105586493442265
-0.22191011235955055,3.5625284648668623,3.610201381081849
-0.2205056179775281,3.5621705645696697,3.6098464064959983
-0.2191011235955056,3.561814977401186,3.6094937248298677
-0.21769662921348315,3.561461702577985,3.6091433353315963
-0.2162921348314607,3.561110739321804,3.608795237254273
-0.2148876404494382,3.560762086859533,3.6084494298559298
-0.21348314606741575,3.5604157444232265,3.6081059123995454
-0.21207865168539325,3.5600717112500835,3.607764684153032
-0.2106741573033708,3.559729986582455,3.607425744389245
-0.2092696629213483,3.5593905696678383,3.60708909238597
-0.20786516853932585,3.5590534597588754,3.606754727425926
-0.2064606741573034,3.558718656113345,3.606422648796757
-0.2050561797752809,3.5583861579941662,3.6060928557910388
-0.20365168539325845,3.558055964669395,3.605765347706265
-0.20224719101123595,3.557728075412214,3.6054401238448532
-0.2008426966292135,3.557402489500939,3.6051171835141425
-0.199438202247191,3.5570792062190115,3.604796526026379
-0.19803370786516855,3.5567582248549963,3.6044781506987293
-0.1966292134831461,3.5564395447025756,3.60416205685327
-0.1952247191011236,3.556123165060558,3.6038482438169828
-0.19382022471910115,3.5558090852328577,3.6035367109217495
-0.19241573033707865,3.555497304528512,3.6032274575043726
-0.1910112359550562,3.555187822261658,3.6029204829065353
-0.1896067415730337,3.554880637751545,3.6026157864748347
-0.18820224719101125,3.55457575032253,3.6023133675607513
-0.18679775280898875,3.5542731593040675,3.6020132255206656
-0.1853932584269663,3.553972864030712,3.60171535971585
-0.18398876404494385,3.553674863842118,3.60141976951246
-0.18258426966292135,3.5533791580830316,3.601126454281542
-0.1811797752808989,3.553085746103292,3.6008354133990235
-0.1797752808988764,3.5527946272578252,3.6005466462457134
-0.17837078651685395,3.55250580090665,3.6002601522073037
-0.17696629213483145,3.5522192664148635,3.5999759306743573
-0.175561797752809,3.5519350231526485,3.599693981042316
-0.1741573033707865,3.551653070495266,3.5994143027114935
-0.17275280898876405,3.5513734078230557,3.5991368950870695
-0.1713483146067416,3.5510960345214277,3.5988617575790993
-0.1699438202247191,3.5508209499808703,3.598588889602497
-0.16853932584269665,3.5505481535969374,3.5983182905770428
-0.16713483146067415,3.5502776447702518,3.5980499599273803
-0.1657303370786517,3.5500094229065042,3.5977838970830067
-0.1643258426966292,3.5497434874164426,3.5975201014782847
-0.16292134831460675,3.5494798377158836,3.597258572552422
-0.1615168539325843,3.5492184732256935,3.596999309749488
-0.1601123595505618,3.5489593933718036,3.596742312518399
-0.15870786516853935,3.548702597585194,3.59648758031292
-0.15730337078651685,3.5484480853018963,3.596235112591663
-0.1558988764044944,3.548195855962995,3.5959849088180857
-0.1544943820224719,3.5479459090146204,3.5957369684604883
-0.15308988764044945,3.5476982439079485,3.5954912909920087
-0.151685393258427,3.5474528600991975,3.59524787589063
-0.1502808988764045,3.547209757049629,3.5950067226391673
-0.14887640449438205,3.546968934225541,3.59476783072527
-0.14747191011235955,3.546730391098272,3.5945311996414246
-0.1460674157303371,3.5464941271441934,3.5942968288849473
-0.1446629213483146,3.546260141844711,3.59406471795798
-0.14325842696629215,3.5460284346862587,3.5938348663674993
-0.14185393258426965,3.5457990051603026,3.5936072736252993
-0.1404494382022472,3.545571852763331,3.5933819392480033
-0.13904494382022475,3.545346976996865,3.5931588627570545
-0.13764044943820225,3.5451243773674443,3.592938043678719
-0.1362359550561798,3.5449040533866283,3.592719481544077
-0.1348314606741573,3.5446860045710005,3.592503175889027
-0.13342696629213485,3.544470230442156,3.5922891262542858
-0.13202247191011235,3.5442567305267136,3.59207733218538
-0.1306179775280899,3.544045504356299,3.5918677932326486
-0.1292134831460674,3.5438365514675514,3.591660508951239
-0.12780898876404495,3.5436298714021244,3.5914554789011133
-0.1264044943820225,3.5434254637066744,3.591252702647029
-0.125,3.5432233279328678,3.5910521797585604
-0.12359550561797755,3.543023463637377,3.590853909810078
-0.12219101123595505,3.542825870381874,3.5906578923807566
-0.1207865168539326,3.542630547733034,3.5904641270545694
-0.1193820224719101,3.542437495262538,3.590272613420293
-0.11797752808988765,3.542246712547055,3.590083351071494
-0.1165730337078652,3.542058199168261,3.589896339606541
-0.1151685393258427,3.5418719547128177,3.5897115786285947
-0.11376404494382025,3.5416879787723867,3.5895290677456084
-0.11235955056179775,3.5415062709436196,3.589348806570325
-0.1109550561797753,3.541326830828159,3.589170794720281
-0.1095505617977528,3.541149658032634,3.5889950318177983
-0.10814606741573035,3.540974752168663,3.5888215174899862
-0.1067415730337079,3.5408021128528526,3.588650251368742
-0.1053370786516854,3.5406317397067895,3.588481233090744
-0.10393258426966295,3.5404636323570426,3.588314462297457
-0.10252808988764045,3.54029779043517,3.5881499386351225
-0.101123595505618,3.5401342135777,3.5879876617547684
-0.0997191011235955,3.5399729014261463,3.5878276313121966
-0.09831460674157305,3.5398138536269945,3.5876698469679864
-0.09691011235955055,3.539657069831715,3.5875143083874983
-0.0955056179775281,3.5395025496967425,3.587361015240866
-0.09410112359550565,3.53935029288349,3.587209967202993
-0.09269662921348315,3.5392002990583453,3.5870611639535634
-0.0912921348314607,3.539052567892659,3.5869146051770255
-0.0898876404494382,3.5389070990627594,3.586770290562603
-0.08848314606741575,3.5387638922499343,3.586628219804287
-0.08707865168539325,3.5386229471404484,3.586488392600833
-0.0856741573033708,3.538484263425525,3.586350808655774
-0.0842696629213483,3.5383478408013542,3.586215467677397
-0.08286516853932585,3.538213678969087,3.5860823693787593
-0.0814606741573034,3.5380817776348406,3.585951513477683
-0.0800561797752809,3.5379521365096918,3.5858228996967525
-0.07865168539325845,3.537824755309678,3.5856965277633117
-0.07724719101123595,3.5376996337557913,3.585572397409465
-0.0758426966292135,3.5375767715739865,3.5854505083720816
-0.074438202247191,3.5374561684951744,3.5853308603927823
-0.07303370786516855,3.537337824255219,3.585213453217952
-0.0716292134831461,3.5372217385949427,3.5850982865987278
-0.0702247191011236,3.5371079112601156,3.5849853602910047
-0.06882022471910115,3.5369963420014687,3.584874674055433
-0.06741573033707865,3.536887030574677,3.584766227657416
-0.0660112359550562,3.53677997674037,3.5846600208671124
-0.0646067415730337,3.5366751802641296,3.584556053459427
-0.06320224719101125,3.5365726409164817,3.584454325214026
-0.061797752808988804,3.536472358472903,3.5843548359153194
-0.0603932584269663,3.5363743327138177,3.584257585352465
-0.05898876404494385,3.536278563424595,3.584162573319382
-0.05758426966292135,3.5361850503955496,3.5840697996147193
-0.0561797752808989,3.536093793421941,3.583979264041893
-0.0547752808988764,3.536004792303977,3.58389096640905
-0.05337078651685395,3.535918046846802,3.583804906529095
-0.05196629213483145,3.535833556860506,3.58372108421967
-0.050561797752809,3.5357513221601238,3.583639499303167
-0.049157303370786554,3.5356713425656237,3.583560151606718
-0.04775280898876405,3.535593617901922,3.583483040962205
-0.0463483146067416,3.5355181479988684,3.5834081672062443
-0.0449438202247191,3.5354449326912567,3.5833355301802015
-0.04353932584269665,3.535373971818817,3.5832651297301825
-0.04213483146067415,3.5353052652262154,3.58319696570703
-0.0407303370786517,3.5352388127630596,3.5831310379663326
-0.0393258426966292,3.5351746142838874,3.5830673463684146
-0.03792134831460675,3.5351126696481794,3.5830058907783466
-0.0365168539325843,3.5350529787203473,3.582946671065929
-0.0351123595505618,3.5349955413697396,3.5828896871057085
-0.03370786516853935,3.5349403574706377,3.5828349387769634
-0.03230337078651685,3.534887426902259,3.582782425963716
-0.030898876404494402,3.5348367495487536,3.5827321485547223
-0.0294943820224719,3.534788325299204,3.582684106443477
-0.02808988764044945,3.5347421540476254,3.582638299528208
-0.026685393258427004,3.534698235692965,3.582594727711878
-0.0252808988764045,3.534656570139104,3.5825533909021936
-0.023876404494382053,3.534617157294853,3.58251428901159
-0.02247191011235955,3.5345799970739553,3.582477421957239
-0.021067415730337102,3.5345450893950816,3.5824427896610453
-0.0196629213483146,3.534512434181836,3.5824103920496513
-0.01825842696629215,3.534482031362754,3.58238022905443
-0.016853932584269704,3.534453880871298,3.582352300611495
-0.015449438202247201,3.5344279826458607,3.582326606661681
-0.014044943820224753,3.5344043366297644,3.582303147150572
-0.01264044943820225,3.5343829427712623,3.5822819220284714
-0.011235955056179803,3.5343638010235363,3.5822629312504244
-0.0098314606741573,3.5343469113446937,3.582246174776203
-0.008426966292134852,3.5343322736977734,3.582231652570319
-0.007022471910112349,3.5343198880507423,3.5822193646020084
-0.005617977528089901,3.534309754376496,3.582209310845247
-0.004213483146067454,3.534301872652857,3.5822014912787363
-0.0028089887640449507,3.5342962428625784,3.5821959058859174
-0.001404494382022503,3.534292864993338,3.5821925546549584
0.0,3.534291739037747,3.5821914375787607
0.001404494382022503,3.534292864993338,3.582192554654957
0.002808988764044895,3.5342962428625784,3.5821959058859174
0.004213483146067398,3.534301872652857,3.5822014912787363
0.005617977528089901,3.534309754376496,3.5822093108452457
0.0070224719101122934,3.5343198880507423,3.582219364602008
0.008426966292134797,3.5343322736977734,3.582231652570317
0.0098314606741573,3.5343469113446937,3.5822461747762038
0.011235955056179803,3.5343638010235363,3.5822629312504235
0.012640449438202195,3.5343829427712623,3.5822819220284723
0.014044943820224698,3.5344043366297644,3.582303147150572
0.015449438202247201,3.5344279826458607,3.5823266066616832
0.016853932584269593,3.5344538808712973,3.5823523006114932
0.018258426966292096,3.534482031362753,3.58238022905443
0.0196629213483146,3.534512434181836,3.5824103920496513
0.021067415730337102,3.5345450893950816,3.5824427896610445
0.022471910112359494,3.5345799970739553,3.582477421957238
0.023876404494381998,3.534617157294853,3.58251428901159
0.0252808988764045,3.534656570139104,3.5825533909021945
0.026685393258427004,3.534698235692965,3.5825947277118795
0.028089887640449396,3.534742154047625,3.582638299528206
0.0294943820224719,3.534788325299204,3.5826841064434767
0.030898876404494402,3.5348367495487536,3.5827321485547228
0.032303370786516794,3.534887426902259,3.582782425963716
0.0337078651685393,3.5349403574706377,3.5828349387769642
0.0351123595505618,3.5349955413697396,3.582889687105707
0.0365168539325843,3.5350529787203473,3.582946671065929
0.037921348314606695,3.5351126696481794,3.5830058907783466
0.0393258426966292,3.5351746142838874,3.583067346368416
0.0407303370786517,3.5352388127630596,3.5831310379663317
0.042134831460674094,3.5353052652262154,3.58319696570703
0.0435393258426966,3.535373971818817,3.583265129730182
0.0449438202247191,3.5354449326912567,3.5833355301802015
0.0463483146067416,3.5355181479988684,3.5834081672062443
0.047752808988763995,3.535593617901922,3.583483040962204
0.0491573033707865,3.5356713425656237,3.583560151606719
0.050561797752809,3.5357513221601238,3.583639499303166
0.05196629213483139,3.535833556860506,3.5837210842196705
0.053370786516853896,3.535918046846802,3.5838049065290942
0.0547752808988764,3.536004792303977,3.5838909664090512
0.0561797752808989,3.536093793421941,3.583979264041893
0.057584269662921295,3.5361850503955483,3.5840697996147215
0.0589887640449438,3.536278563424595,3.5841625733193805
0.0603932584269663,3.5363743327138177,3.5842575853524656
0.061797752808988804,3.536472358472903,3.5843548359153186
0.0632022471910112,3.5365726409164817,3.5844543252140264
0.0646067415730337,3.5366751802641296,3.5845560534594263
0.0660112359550562,3.53677997674037,3.5846600208671116
0.0674157303370786,3.536887030574677,3.584766227657417
0.0688202247191011,3.5369963420014687,3.5848746740554325
0.0702247191011236,3.5371079112601156,3.584985360291005
0.0716292134831461,3.5372217385949427,3.5850982865987286
0.0730337078651685,3.537337824255219,3.585213453217952
0.074438202247191,3.5374561684951744,3.5853308603927823
0.0758426966292135,3.5375767715739865,3.5854505083720807
0.0772471910112359,3.5376996337557913,3.5855723974094658
0.0786516853932584,3.537824755309677,3.585696527763311
0.0800561797752809,3.5379521365096918,3.585822899696752
0.0814606741573034,3.5380817776348406,3.5859515134776827
0.0828651685393258,3.538213678969087,3.586082369378758
0.0842696629213483,3.5383478408013542,3.5862154676773965
0.0856741573033708,3.538484263425525,3.586350808655774
0.0870786516853932,3.5386229471404484,3.586488392600834
0.0884831460674157,3.5387638922499343,3.586628219804287
0.0898876404494382,3.5389070990627594,3.5867702905626038
0.0912921348314607,3.539052567892659,3.586914605177027
0.0926966292134831,3.5392002990583453,3.5870611639535626
0.0941011235955056,3.53935029288349,3.587209967202994
0.0955056179775281,3.5395025496967425,3.587361015240865
0.0969101123595505,3.539657069831715,3.5875143083874983
0.098314606741573,3.5398138536269945,3.587669846967986
0.0997191011235955,3.5399729014261463,3.587827631312195
0.101123595505618,3.5401342135777,3.587987661754768
0.1025280898876404,3.54029779043517,3.5881499386351225
0.1039325842696629,3.5404636323570435,3.5883144622974577
0.1053370786516854,3.5406317397067895,3.5884812330907434
0.10674157303370779,3.5408021128528535,3.588650251368744
0.1081460674157303,3.5409747521686636,3.588821517489987
0.1095505617977528,3.541149658032634,3.5889950318177974
0.1109550561797753,3.541326830828159,3.5891707947202827
0.1123595505617977,3.5415062709436196,3.589348806570325
0.1137640449438202,3.5416879787723876,3.5895290677456084
0.1151685393258427,3.5418719547128177,3.5897115786285947
0.1165730337078652,3.542058199168261,3.589896339606541
0.1179775280898876,3.542246712547055,3.5900833510714936
0.1193820224719101,3.542437495262538,3.5902726134202925
0.1207865168539326,3.542630547733034,3.5904641270545703
0.122191011235955,3.542825870381874,3.5906578923807566
0.1235955056179775,3.543023463637377,3.590853909810079
0.125,3.5432233279328678,3.5910521797585604
0.1264044943820225,3.5434254637066744,3.591252702647031
0.1278089887640449,3.5436298714021244,3.5914554789011133
0.1292134831460674,3.5438365514675514,3.59166050895124
0.1306179775280899,3.544045504356299,3.5918677932326477
0.1320224719101123,3.5442567305267136,3.592077332185382
0.1334269662921348,3.544470230442156,3.5922891262542858
0.1348314606741573,3.5446860045710005,3.592503175889027
0.1362359550561798,3.5449040533866283,3.592719481544076
0.1376404494382022,3.5451243773674443,3.5929380436787177
0.1390449438202247,3.545346976996866,3.5931588627570554
0.1404494382022472,3.545571852763331,3.5933819392480033
0.1418539325842696,3.5457990051603026,3.593607273625299
0.1432584269662921,3.5460284346862587,3.5938348663674993
0.1446629213483146,3.546260141844711,3.59406471795798
0.1460674157303371,3.5464941271441934,3.5942968288849464
0.1474719101123595,3.546730391098272,3.5945311996414246
0.148876404494382,3.546968934225541,3.59476783072527
0.1502808988764045,3.547209757049629,3.595006722639166
0.151685393258427,3.5474528600991975,3.5952478758906294
0.1530898876404494,3.5476982439079485,3.59549129099201
0.1544943820224719,3.5479459090146204,3.5957369684604865
0.1558988764044944,3.548195855962995,3.5959849088180857
0.1573033707865168,3.5484480853018963,3.5962351125916627
0.1587078651685393,3.548702597585194,3.596487580312922
0.1601123595505618,3.5489593933718036,3.5967423125183995
0.1615168539325843,3.5492184732256935,3.596999309749488
0.1629213483146067,3.5494798377158836,3.5972585725524215
0.1643258426966292,3.5497434874164426,3.5975201014782843
0.1657303370786517,3.5500094229065042,3.5977838970830076
0.1671348314606741,3.5502776447702518,3.5980499599273794
0.1685393258426966,3.5505481535969374,3.5983182905770428
0.1699438202247191,3.5508209499808703,3.598588889602497
0.1713483146067416,3.5510960345214277,3.5988617575790998
0.172752808988764,3.551373407823056,3.5991368950870695
0.1741573033707865,3.551653070495266,3.5994143027114918
0.175561797752809,3.5519350231526485,3.5996939810423147
0.1769662921348314,3.5522192664148635,3.599975930674357
0.1783707865168539,3.5525058009066495,3.6002601522073037
0.1797752808988764,3.5527946272578252,3.600546646245714
0.1811797752808989,3.553085746103292,3.6008354133990235
0.1825842696629213,3.5533791580830316,3.601126454281543
0.1839887640449438,3.5536748638421174,3.60141976951246
0.1853932584269663,3.553972864030712,3.601715359715851
0.1867977528089887,3.5542731593040675,3.602013225520668
0.1882022471910112,3.55457575032253,3.6023133675607513
0.1896067415730337,3.554880637751545,3.602615786474833
0.1910112359550562,3.555187822261658,3.6029204829065367
0.1924157303370786,3.555497304528512,3.603227457504371
0.1938202247191011,3.5558090852328577,3.6035367109217495
0.1952247191011236,3.556123165060558,3.6038482438169797
0.196629213483146,3.5564395447025765,3.60416205685327
0.1980337078651685,3.5567582248549963,3.604478150698729
0.199438202247191,3.5570792062190115,3.604796526026379
0.2008426966292135,3.557402489500939,3.6051171835141407
0.2022471910112359,3.5577280754122147,3.605440123844855
0.2036516853932584,3.5580559646693946,3.605765347706265
0.2050561797752809,3.5583861579941662,3.6060928557910388
0.2064606741573034,3.558718656113345,3.606422648796758
0.2078651685393258,3.5590534597588754,3.6067547274259257
0.2092696629213483,3.5593905696678383,3.60708909238597
0.2106741573033708,3.559729986582455,3.607425744389246
0.2120786516853932,3.5600717112500835,3.6077646841530315
0.2134831460674157,3.5604157444232265,3.608105912399545
0.2148876404494382,3.560762086859533,3.6084494298559298
0.2162921348314607,3.561110739321804,3.608795237254273
0.2176966292134831,3.5614617025779856,3.6091433353315963
0.2191011235955056,3.561814977401186,3.6094937248298677
0.2205056179775281,3.5621705645696697,3.6098464064959983
0.2219101123595505,3.5625284648668614,3.610201381081849
0.223314606741573,3.562888679081351,3.6105586493442265
0.2247191011235955,3.5632512080068928,3.6109182120448984
0.226123595505618,3.5636160524424167,3.611280069950582
0.2275280898876404,3.5639832131920226,3.611644223832957
0.2289325842696629,3.5643526910649865,3.6120106744686646
0.2303370786516854,3.5647244868757664,3.6123794226393104
0.2317415730337078,3.5650986014439985,3.6127504691314716
0.2331460674157303,3.565475035594512,3.6131238147366895
0.2345505617977528,3.565853790157321,3.613499460251485
0.2359550561797753,3.5662348659676306,3.6138774064773536
0.2373595505617977,3.566618263865846,3.6142576542207694
0.2387640449438202,3.5670039846975685,3.6146402042931904
0.2401685393258427,3.5673920293136003,3.6150250575110627
0.2415730337078652,3.5677823985699515,3.6154122146958194
0.2429775280898876,3.5681750933278433,3.6158016766738825
0.2443820224719101,3.568570114453701,3.616193444276673
0.2457865168539326,3.5689674628191757,3.6165875183406095
0.247191011235955,3.5693671393011277,3.6169838997071104
0.2485955056179775,3.569769144781647,3.617382589222601
0.25,3.5701734801480445,3.617783587738511
0.2514044943820225,3.5705801462928646,3.6181868961112826
0.2528089887640449,3.570989144113878,3.6185925152023697
0.2542134831460674,3.5714004745140984,3.619000445878249
0.2556179775280899,3.5718141384017756,3.6194106890104116
0.2570224719101123,3.572230136690402,3.6198232454753754
0.2584269662921348,3.5726484702987173,3.6202381161546833
0.2598314606741573,3.5730691401507135,3.6206553019349124
0.2612359550561798,3.573492147175633,3.621074803707666
0.2626404494382022,3.5739174923079764,3.6214966223695932
0.2640449438202247,3.5743451764875096,3.621920758822376
0.2654494382022472,3.574775200659258,3.622347213972746
0.2668539325842696,3.575207565773515,3.6227759887324735
0.2682584269662921,3.5756422727858514,3.6232070840183894
0.2696629213483146,3.57607932265711,3.623640500752373
0.2710674157303371,3.5765187163534127,3.6240762398613597
0.2724719101123595,3.576960454846165,3.6245143022773476
0.273876404494382,3.5774045391120604,3.6249546889374007
0.2752808988764045,3.577850970133086,3.6253974007836476
0.2766853932584269,3.5782997488965167,3.62584243876329
0.2780898876404494,3.57875087639493,3.626289803828603
0.2794943820224719,3.5792043536262077,3.626739496936943
0.2808988764044944,3.5796601815935336,3.6271915190507436
0.2823033707865168,3.580118361305402,3.6276458711375317
0.2837078651685393,3.5805788937756255,3.6281025541699137
0.2851123595505618,3.5810417800233294,3.628561569125597
0.2865168539325842,3.581507021072968,3.6290229169873807
0.2879213483146067,3.58197461795431,3.629486598743167
0.2893258426966292,3.582444571702465,3.6299526153859603
0.2907303370786517,3.5829168833578726,3.6304209679138726
0.2921348314606741,3.5833915539663086,3.6308916573301286
0.2935393258426966,3.5838685845788927,3.6313646846430685
0.2949438202247191,3.5843479762520922,3.6318400508661473
0.2963483146067416,3.5848297300477228,3.632317757017948
0.297752808988764,3.5853138470329515,3.6327978041221782
0.2991573033707865,3.5858003282803113,3.633280193207674
0.300561797752809,3.5862891748676904,3.6337649253084083
0.3019662921348314,3.586780387878349,3.6342520014634916
0.3033707865168539,3.5872739684009187,3.634741422717176
0.3047752808988764,3.5877699175294007,3.635233190118857
0.3061797752808989,3.5882682363631813,3.635727304723086
0.3075842696629213,3.5887689260070292,3.6362237675895632
0.3089887640449438,3.5892719875711014,3.6367225797831484
0.3103932584269663,3.5897774221709455,3.637223742373862
0.3117977528089887,3.5902852309275115,3.637727256436893
0.3132022471910112,3.590795414967144,3.638233123052596
0.3146067415730337,3.591307975421597,3.6387413433065072
0.3160112359550562,3.591822913428033,3.6392519182893297
0.3174157303370786,3.5923402301290293,3.639764849096958
0.3188202247191011,3.592859926672583,3.640280136830469
0.3202247191011236,3.593382004212116,3.640797782596129
0.321629213483146,3.5939064639064755,3.641317787505403
0.3230337078651685,3.594433306919941,3.641840152674949
0.324438202247191,3.5949625344222302,3.642364879226633
0.3258426966292135,3.5954941475885023,3.642891968287526
0.3272471910112359,3.5960281475993634,3.643421420989907
0.3286516853932584,3.596564535640867,3.6439532384712785
0.3300561797752809,3.5971033129045287,3.6444874218743557
0.3314606741573034,3.5976444805873147,3.6450239723470803
0.3328651685393258,3.5981880398916655,3.6455628910426254
0.3342696629213483,3.598733992025484,3.6461041791193924
0.3356741573033708,3.59928233820215,3.646647837741022
0.3370786516853932,3.5998330796405225,3.647193868076396
0.3384831460674157,3.6003862175649433,3.647742271299641
0.3398876404494382,3.6009417532052437,3.6482930485901397
0.3412921348314607,3.601499687796744,3.6488462011325216
0.3426966292134831,3.6020600225802704,3.64940173011668
0.3441011235955056,3.6026227588021436,3.6499596367377705
0.3455056179775281,3.6031878977142,3.650519922196223
0.3469101123595505,3.603755440573779,3.65108258769773
0.348314606741573,3.604325388643748,3.651647634453266
0.3497191011235955,3.6048977431924873,3.652215063679091
0.351123595505618,3.605472505493916,3.652784876596744
0.3525280898876404,3.60604967682747,3.6533570744330617
0.3539325842696629,3.6066292584781396,3.653931658420173
0.3553370786516854,3.607211251736446,3.6545086297955125
0.3567415730337078,3.6077956578984636,3.655087989801808
0.3581460674157303,3.6083824782658125,3.6556697396871103
0.3595505617977528,3.6089717141456785,3.656253880704776
0.3609550561797753,3.609563366850807,3.656840414113486
0.3623595505617977,3.610157437699512,3.6574293411772403
0.3637640449438202,3.6107539280156775,3.658020663165371
0.3651685393258427,3.6113528391287697,3.658614381352544
0.3665730337078651,3.6119541723738364,3.6592104970187598
0.3679775280898876,3.612557929091515,3.659809011449367
0.3693820224719101,3.6131641106280363,3.6604099259350558
0.3707865168539326,3.613772718335229,3.6610132417718773
0.372191011235955,3.6143837535705288,3.6616189602612317
0.3735955056179775,3.614997217696981,3.6622270827098875
0.375,3.615613112083244,3.6628376104299805
0.3764044943820224,3.6162314381036,3.6634505447390175
0.3778089887640449,3.616852197137953,3.6640658869598814
0.3792134831460674,3.6174753905718418,3.664683638420839
0.3806179775280899,3.618101019796439,3.665303800455546
0.3820224719101123,3.618729086208565,3.6659263744030492
0.3834269662921348,3.61935959121068,3.6665513616077923
0.3848314606741573,3.619992536210906,3.667178763419626
0.3862359550561798,3.6206279226230182,3.6678085811938024
0.3876404494382022,3.621265751866455,3.668440816290988
0.3890449438202247,3.6219060253663287,3.669075470077273
0.3904494382022472,3.6225487445534275,3.669712543924163
0.3918539325842696,3.6231939108642166,3.6703520392085984
0.3932584269662921,3.6238415257408483,3.6709939573129513
0.3946629213483146,3.6244915906311723,3.6716382996250254
0.3960674157303371,3.625144106988733,3.6722850675380845
0.3974719101123595,3.6257990762727768,3.6729342624508257
0.398876404494382,3.626456499948265,3.6735858857674084
0.4002808988764045,3.6271163794858685,3.674239938897453
0.4016853932584269,3.62777871636198,3.674896423256042
0.4030898876404494,3.628443512058726,3.6755553402637298
0.4044943820224719,3.629110768063955,3.6762166913465455
0.4058988764044944,3.6297804858712652,3.6768804779360047
0.4073033707865168,3.630452666979988,3.677546701469103
0.4087078651685393,3.631127312895215,3.678215363388333
0.4101123595505618,3.631804425127789,3.6788864651416815
0.4115168539325842,3.632484005194314,3.6795600081826456
0.4129213483146067,3.6331660546171647,3.680235993970222
0.4143258426966292,3.633850574924492,3.6809144239689293
0.4157303370786517,3.6345375676502227,3.6815952996488
0.4171348314606741,3.6352270343340716,3.6822786224853985
0.4185393258426966,3.635918976521544,3.682964393959813
0.4199438202247191,3.6366133957639475,3.683652615558674
0.4213483146067416,3.6373102936183925,3.6843432887741514
0.422752808988764,3.6380096716477985,3.685036415103967
0.4241573033707865,3.638711531420903,3.6857319960513912
0.425561797752809,3.6394158745122667,3.686430033125256
0.4269662921348314,3.6401227025022775,3.6871305278399604
0.4283707865168539,3.640832016977165,3.6878334817154705
0.4297752808988764,3.64154381952899,3.688538896277333
0.4311797752808989,3.6422581117556714,3.689246773056673
0.4325842696629213,3.6429748952609753,3.6899571135902063
0.4339887640449438,3.6436941716545324,3.6906699194202455
0.4353932584269663,3.644415942551842,3.691385192094697
0.4367977528089887,3.645140209574268,3.692102933167077
0.4382022471910112,3.6458669743490644,3.6928231441965127
0.4396067415730337,3.6465962385093658,3.69354582674775
0.4410112359550562,3.647328003694201,3.694270982391157
0.4424157303370786,3.6480622715484943,3.6949986127027294
0.4438202247191011,3.6487990437230806,3.6957287192641046
0.4452247191011236,3.6495383218747066,3.6964613036625575
0.446629213483146,3.650280107666034,3.697196367491009
0.4480337078651685,3.65102440276565,3.697933912348036
0.449438202247191,3.6517712088480794,3.6986739398378767
0.4508426966292135,3.6525205275937753,3.6994164515704355
0.4522471910112359,3.6532723606891477,3.700161449161285
0.4536516853932584,3.6540267098265504,3.7009089342316748
0.4550561797752809,3.654783576704295,3.701658908408547
0.4564606741573033,3.655542963026664,3.7024113733245287
0.4578651685393258,3.6563048705039085,3.703166330617942
0.4592696629213483,3.657069300852255,3.703923781932817
0.4606741573033708,3.6578362557939252,3.7046837289188894
0.4620786516853932,3.658605737057121,3.7054461732316115
0.4634831460674157,3.659377746376051,3.7062111165321623
0.4648876404494382,3.6601522854909283,3.7069785604874395
0.4662921348314606,3.66092935614798,3.7077485067700833
0.4676966292134831,3.6617089600994484,3.708520957058473
0.4691011235955056,3.662491099103608,3.70929591303673
0.4705056179775281,3.663275774924764,3.710073376394739
0.4719101123595505,3.6640629893332646,3.7108533488281408
0.473314606741573,3.6648527441055028,3.711635832038337
0.4747191011235955,3.665645041023926,3.712420827732512
0.476123595505618,3.6664398818770474,3.7132083376236267
0.4775280898876404,3.6672372684594476,3.7139983634304223
0.4789325842696629,3.6680372025717802,3.714790906877443
0.4803370786516854,3.6688396860207844,3.715585969695027
0.4817415730337078,3.669644720619292,3.7163835536193166
0.4831460674157303,3.67045230818623,3.7171836603922714
0.4845505617977528,3.671262450546628,3.717986291761667
0.4859550561797753,3.672075149531631,3.718791449481108
0.4873595505617977,3.6728904069785027,3.719599135310029
0.4887640449438202,3.6737082247306314,3.720409351013707
0.4901685393258427,3.674528604637543,3.721222098363263
0.4915730337078651,3.6753515485549015,3.7220373791356707
0.4929775280898876,3.676177058344521,3.722855195113767
0.4943820224719101,3.6770051358743707,3.723675548086253
0.4957865168539326,3.677835783018583,3.724498439847702
0.497191011235955,3.6786690016574637,3.725323872198568
0.4985955056179775,3.6795047936774963,3.726151846945199
0.5,3.6803431609713475,3.726982365899828


==> SimRes/minimax_th_b0.5_sig1.csv <==
x,y,z
-0.5,1.7211951277185082,1.7659467771971997
-0.49859550561797755,1.7203068317486645,1.765081292306034
-0.49719101123595505,1.7194215532996553,1.76421871114479
-0.4957865168539326,1.7185392876700036,1.763359029483884
-0.4943820224719101,1.7176600301761733,1.7625022431095443
-0.49297752808988765,1.7167837761525175,1.7616483478237859
-0.49157303370786515,1.7159105209512375,1.7607973394443694
-0.4901685393258427,1.7150402599423409,1.759949213804765
-0.4887640449438202,1.7141729885135975,1.7591039667541208
-0.48735955056179775,1.7133087020704971,1.758261594157222
-0.4859550561797753,1.7124473960362034,1.7574220918944607
-0.4845505617977528,1.711589065851516,1.7565854558617953
-0.48314606741573035,1.7107337069748263,1.755751681970723
-0.48174157303370785,1.7098813148820735,1.754920766148236
-0.4803370786516854,1.709031885066706,1.754092704336793
-0.4789325842696629,1.7081854130396357,1.7532674924942833
-0.47752808988764045,1.7073418943291996,1.7524451265939907
-0.476123595505618,1.7065013244811165,1.7516256026245598
-0.4747191011235955,1.7056636990584473,1.7508089165899625
-0.47331460674157305,1.704829013641551,1.7499950645094664
-0.47191011235955055,1.703997263828047,1.7491840424175937
-0.4705056179775281,1.703168445232773,1.748375846364096
-0.4691011235955056,1.702342553487743,1.7475704724139132
-0.46769662921348315,1.7015195842421076,1.7467679166471477
-0.4662921348314607,1.7006995331621175,1.7459681751590226
-0.4648876404494382,1.6998823959310754,1.7451712440598555
-0.46348314606741575,1.6990681682493065,1.7443771194750224
-0.46207865168539325,1.6982568458341072,1.743585797544924
-0.4606741573033708,1.6974484244197166,1.7427972744249547
-0.4592696629213483,1.6966428997572682,1.7420115462854708
-0.45786516853932585,1.6958402676147568,1.7412286093117546
-0.4564606741573034,1.6950405237769968,1.7404484597039853
-0.4550561797752809,1.6942436640455818,1.7396710936772037
-0.4536516853932584,1.6934496842388496,1.7388965074612857
-0.45224719101123595,1.6926585801918403,1.7381246973009035
-0.4508426966292135,1.6918703477562613,1.7373556594554962
-0.449438202247191,1.6910849828004464,1.7365893901992433
-0.44803370786516855,1.690302481209317,1.7358258858210225
-0.44662921348314605,1.6895228388843462,1.7350651426243906
-0.4452247191011236,1.688746051743523,1.7343071569275437
-0.4438202247191011,1.6879721157213101,1.7335519250632867
-0.44241573033707865,1.6872010267686086,1.7327994433790075
-0.4410112359550562,1.6864327808527233,1.7320497082366395
-0.4396067415730337,1.6856673739573196,1.7313027160126384
-0.43820224719101125,1.6849048020823947,1.7305584630979436
-0.43679775280898875,1.6841450612442337,1.7298169458979527
-0.4353932584269663,1.6833881474753762,1.729078160832492
-0.4339887640449438,1.6826340568245803,1.7283421043357823
-0.43258426966292135,1.6818827853567853,1.72760877285641
-0.4311797752808989,1.6811343291530758,1.7268781628573013
-0.4297752808988764,1.6803886843106457,1.7261502708156866
-0.42837078651685395,1.6796458469427638,1.7254250932230732
-0.42696629213483145,1.6789058131787353,1.724702626585219
-0.425561797752809,1.678168579163871,1.7239828674220963
-0.4241573033707865,1.6774341410594464,1.7232658122678695
-0.42275280898876405,1.6767024950426714,1.7225514576708594
-0.4213483146067416,1.6759736373066507,1.7218398001935216
-0.4199438202247191,1.6752475640603537,1.7211308364124098
-0.4185393258426966,1.6745242715285786,1.7204245629181532
-0.41713483146067415,1.6738037559519154,1.7197209763154246
-0.4157303370786517,1.6730860135867136,1.7190200732229128
-0.4143258426966292,1.6723710407050472,1.718321850273293
-0.41292134831460675,1.671658833594683,1.7176263041132027
-0.4115168539325843,1.6709493885590427,1.7169334314032079
-0.4101123595505618,1.670242701917173,1.7162432288177778
-0.4087078651685393,1.6695387700037088,1.7155556930452578
-0.40730337078651685,1.6688375891688443,1.7148708207878427
-0.4058988764044944,1.6681391557782943,1.714188608761543
-0.4044943820224719,1.667443466213264,1.7135090536961644
-0.40308988764044945,1.666750516870416,1.712832152335278
-0.401685393258427,1.6660603041618383,1.7121579014361912
-0.4002808988764045,1.665372824515009,1.711486297769923
-0.398876404494382,1.664688074372767,1.7108173381211749
-0.39747191011235955,1.6640060501932767,1.710151019288307
-0.3960674157303371,1.6633267484499983,1.7094873380833089
-0.3946629213483146,1.6626501656316537,1.7088262913317707
-0.39325842696629215,1.6619762982421962,1.708167875872864
-0.39185393258426965,1.6613051428007775,1.7075120885593076
-0.3904494382022472,1.6606366958417187,1.7068589262573464
-0.3890449438202247,1.6599709539144727,1.7062083858467216
-0.38764044943820225,1.6593079135836022,1.7055604642206472
-0.3862359550561798,1.6586475714287396,1.7049151582857844
-0.3848314606741573,1.6579899240445612,1.7042724649622114
-0.38342696629213485,1.6573349680407568,1.7036323811834067
-0.38202247191011235,1.6566827000419926,1.702994903896211
-0.3806179775280899,1.6560331166878897,1.702360030060814
-0.3792134831460674,1.6553862146329874,1.7017277566507214
-0.37780898876404495,1.654741990546714,1.701098080652733
-0.3764044943820225,1.6541004411133586,1.7004709990669153
-0.375,1.6534615630320395,1.6998465089065784
-0.3735955056179775,1.6528253530166745,1.6992246071982522
-0.37219101123595505,1.6521918077959519,1.698605290981658
-0.3707865168539326,1.6515609241132996,1.6979885573096867
-0.3693820224719101,1.6509326987268576,1.697374403248375
-0.36797752808988765,1.6503071284094468,1.696762825876877
-0.3665730337078652,1.6496842099485411,1.6961538222874462
-0.3651685393258427,1.6490639401462395,1.695547389585404
-0.3637640449438202,1.648446315819234,1.6949435248891205
-0.36235955056179775,1.6478313337987816,1.6943422253299913
-0.3609550561797753,1.6472189909306807,1.6937434880524118
-0.3595505617977528,1.6466092840752355,1.6931473102137498
-0.35814606741573035,1.6460022101072327,1.6925536889843313
-0.3567415730337079,1.6453977659159107,1.6919626215474068
-0.3553370786516854,1.644795948404933,1.691374105099136
-0.3539325842696629,1.644196754492361,1.690788136848559
-0.35252808988764045,1.6436001811106231,1.6902047140175762
-0.351123595505618,1.6430062252064899,1.6896238338409257
-0.3497191011235955,1.642414883741048,1.6890454935661574
-0.34831460674157305,1.641826153689667,1.6884696904536136
-0.3469101123595506,1.6412400320419787,1.6878964217764039
-0.3455056179775281,1.6406565158018471,1.687325684820383
-0.3441011235955056,1.6400756019873406,1.6867574768841302
-0.34269662921348315,1.6394972876307083,1.6861917952789258
-0.3412921348314607,1.6389215697783488,1.6856286373287284
-0.3398876404494382,1.638348445490788,1.6850680003701506
-0.3384831460674157,1.6377779118426514,1.6845098817524444
-0.33707865168539325,1.6372099659226362,1.6839542788374704
-0.3356741573033708,1.636644604833488,1.683401188999683
-0.3342696629213483,1.6360818256919707,1.6828506096261038
-0.33286516853932585,1.6355216256288463,1.6823025381163033
-0.3314606741573034,1.6349640017888438,1.6817569718823775
-0.3300561797752809,1.6344089513306395,1.6812139083489277
-0.3286516853932584,1.6338564714268236,1.6806733449530389
-0.32724719101123595,1.633306559263881,1.6801352791442592
-0.3258426966292135,1.6327592120421668,1.6795997083845773
-0.324438202247191,1.6322144269758747,1.6790666301484025
-0.32303370786516855,1.6316722012930207,1.6785360419225464
-0.3216292134831461,1.6311325322354107,1.6780079412061961
-0.3202247191011236,1.6305954170586197,1.6774823255108993
-0.3188202247191011,1.6300608530319682,1.6769591923605425
-0.31741573033707865,1.6295288374384949,1.6764385392913272
-0.3160112359550562,1.6289993675749332,1.6759203638517555
-0.3146067415730337,1.6284724407516888,1.675404663602607
-0.31320224719101125,1.6279480542928153,1.6748914361169147
-0.3117977528089888,1.6274262055359865,1.6743806789799531
-0.3103932584269663,1.626906891832479,1.6738723897892123
-0.3089887640449438,1.626390110547143,1.6733665661543802
-0.30758426966292135,1.6258758590583815,1.672863205697323
-0.3061797752808989,1.6253641347581294,1.6723623060520665
-0.3047752808988764,1.624854935051822,1.6718638648647737
-0.30337078651685395,1.6243482573583816,1.6713678797937297
-0.3019662921348315,1.6238440991101886,1.6708743485093198
-0.300561797752809,1.6233424577530593,1.6703832686940092
-0.2991573033707865,1.6228433307462258,1.669894638042328
-0.29775280898876405,1.622346715562311,1.669408454260848
-0.2963483146067416,1.6218526096873054,1.6689247150681679
-0.2949438202247191,1.621361010620548,1.668443418194892
-0.2935393258426966,1.6208719158747016,1.6679645613836107
-0.29213483146067415,1.620385322975729,1.6674881423888859
-0.2907303370786517,1.6199012294628776,1.6670141589772274
-0.2893258426966292,1.6194196328886488,1.66654260892708
-0.28792134831460675,1.6189405308187843,1.6660734900288034
-0.2865168539325843,1.6184639208322371,1.6656068000846513
-0.2851123595505618,1.6179898005211568,1.6651425369087551
-0.2837078651685393,1.6175181674908623,1.6646806983271105
-0.28230337078651685,1.6170490193598264,1.6642212821775517
-0.2808988764044944,1.6165823537596493,1.6637642863097397
-0.2794943820224719,1.616118168335042,1.6633097085851434
-0.27808988764044945,1.6156564607438002,1.6628575468770204
-0.276685393258427,1.6151972286567884,1.6624077990704016
-0.2752808988764045,1.6147404697579189,1.6619604630620728
-0.273876404494382,1.6142861817441279,1.6615155367605576
-0.27247191011235955,1.6138343623253577,1.6610730180861017
-0.2710674157303371,1.6133850092245356,1.6606329049706539
-0.2696629213483146,1.6129381201775546,1.66019519535785
-0.26825842696629215,1.6124936929332516,1.6597598872029984
-0.2668539325842697,1.61205172525339,1.6593269784730575
-0.2654494382022472,1.6116122149126357,1.658896467146626
-0.2640449438202247,1.611175159698543,1.6584683512139216
-0.26264044943820225,1.6107405574115317,1.6580426286767682
-0.2612359550561798,1.610308405864867,1.6576192975485757
-0.2598314606741573,1.6098787028846404,1.6571983558543266
-0.25842696629213485,1.6094514463097547,1.6567798016305593
-0.2570224719101124,1.6090266339918988,1.656363632925351
-0.2556179775280899,1.608604263795532,1.6559498477983057
-0.2542134831460674,1.6081843335978658,1.6555384443205314
-0.25280898876404495,1.6077668412888426,1.6551294205746319
-0.2514044943820225,1.6073517847711178,1.654722774654686
-0.25,1.6069391619600444,1.6543185046662345
-0.24859550561797755,1.606528970783651,1.653916608726264
-0.24719101123595505,1.606121209182622,1.6535170849631908
-0.2457865168539326,1.6057158751102873,1.6531199315168494
-0.2443820224719101,1.6053129665325945,1.6527251465384702
-0.24297752808988765,1.6049124814280977,1.6523327281906721
-0.2415730337078652,1.6045144177879362,1.6519426746474437
-0.2401685393258427,1.6041187736158191,1.6515549840941284
-0.23876404494382025,1.6037255469280063,1.6511696547274104
-0.23735955056179775,1.603334735753291,1.6507866847553019
-0.2359550561797753,1.6029463381329838,1.6504060723971241
-0.2345505617977528,1.6025603521208935,1.6500278158834956
-0.23314606741573035,1.6021767757833099,1.6496519134563195
-0.23174157303370785,1.6017956071989898,1.6492783633687667
-0.2303370786516854,1.6014168444591372,1.6489071638852608
-0.22893258426966295,1.6010404856673859,1.6485383132814673
-0.22752808988764045,1.6006665289397854,1.6481718098442777
-0.226123595505618,1.6002949724047841,1.6478076518717977
-0.2247191011235955,1.5999258142032102,1.647445837673327
-0.22331460674157305,1.5995590524882577,1.6470863655693542
-0.22191011235955055,1.59919468542547,1.6467292338915378
-0.2205056179775281,1.598832711192722,1.6463744409826941
-0.2191011235955056,1.5984731279802062,1.646021985196784
-0.21769662921348315,1.598115933990417,1.6456718648988986
-0.2162921348314607,1.5977611274381311,1.6453240784652485
-0.2148876404494382,1.597408706550398,1.6449786242831468
-0.21348314606741575,1.5970586695665174,1.6446355007510003
-0.21207865168539325,1.5967110147380312,1.6442947062782924
-0.2106741573033708,1.5963657403287015,1.6439562392855738
-0.2092696629213483,1.5960228446144977,1.6436200982044475
-0.20786516853932585,1.5956823258835857,1.6432862814775573
-0.2064606741573034,1.5953441824363046,1.6429547875585742
-0.2050561797752809,1.5950084125851596,1.642625614912185
-0.20365168539325845,1.594675014654802,1.642298762014078
-0.20224719101123595,1.5943439869820162,1.6419742273509348
-0.2008426966292135,1.5940153279157063,1.6416520094204115
-0.199438202247191,1.59368903581688,1.6413321067311326
-0.19803370786516855,1.5933651090586358,1.6410145178026767
-0.1966292134831461,1.5930435460261454,1.6406992411655645
-0.1952247191011236,1.5927243451166453,1.6403862753612457
-0.19382022471910115,1.592407504739416,1.6400756189420902
-0.19241573033707865,1.5920930233157742,1.639767270471374
-0.1910112359550562,1.5917808992790548,1.6394612285232668
-0.1896067415730337,1.591471131074599,1.6391574916828253
-0.18820224719101125,1.5911637171597397,1.6388560585459744
-0.18679775280898875,1.5908586560037903,1.638556927719505
-0.1853932584269663,1.5905559460880279,1.6382600978210522
-0.18398876404494385,1.5902555859056826,1.6379655674790932
-0.18258426966292135,1.5899575739619227,1.6376733353329325
-0.1811797752808989,1.5896619087738444,1.6373834000326901
-0.1797752808988764,1.5893685888704545,1.637095760239292
-0.17837078651685395,1.5890776127926607,1.6368104146244589
-0.17696629213483145,1.5887889790932583,1.6365273618706961
-0.175561797752809,1.5885026863369174,1.6362466006712826
-0.1741573033707865,1.5882187331001691,1.6359681297302602
-0.17275280898876405,1.5879371179713961,1.6356919477624219
-0.1713483146067416,1.587657839550817,1.6354180534933067
-0.1699438202247191,1.5873808964504756,1.6351464456591802
-0.16853932584269665,1.5871062872942292,1.6348771230070347
-0.16713483146067415,1.5868340107177363,1.6346100842945717
-0.1657303370786517,1.586564065368444,1.6343453282901952
-0.1643258426966292,1.5862964499055776,1.6340828537730003
-0.16292134831460675,1.5860311630001251,1.6338226595327647
-0.1615168539325843,1.585768203334833,1.6335647443699386
-0.1601123595505618,1.585507569604188,1.633309107095634
-0.15870786516853935,1.5852492605144064,1.6330557465316162
-0.15730337078651685,1.584993274783426,1.632804661510295
-0.1558988764044944,1.584739611140894,1.6325558508747136
-0.1544943820224719,1.5844882683281534,1.632309313478539
-0.15308988764044945,1.584239245098235,1.6320650481860557
-0.151685393258427,1.583992540215845,1.6318230538721537
-0.1502808988764045,1.583748152457354,1.6315833294223208
-0.14887640449438205,1.5835060806107886,1.631345873732633
-0.14747191011235955,1.5832663234758164,1.6311106857097464
-0.1460674157303371,1.5830288798637417,1.6308777642708892
-0.1446629213483146,1.5827937485974888,1.630647108343848
-0.14325842696629215,1.5825609285115951,1.6304187168669673
-0.14185393258426965,1.582330418452202,1.6301925887891335
-0.1404494382022472,1.5821022172770434,1.6299687230697721
-0.13904494382022475,1.5818763238554332,1.629747118678834
-0.13764044943820225,1.58165273706826,1.6295277745967927
-0.1362359550561798,1.581431455807976,1.6293106898146317
-0.1348314606741573,1.5812124789785853,1.6290958633338406
-0.13342696629213485,1.5809958054956361,1.6288832941664015
-0.13202247191011235,1.580781434286211,1.6286729813347853
-0.1306179775280899,1.5805693642889171,1.628464923871945
-0.1292134831460674,1.580359594453878,1.6282591208213033
-0.12780898876404495,1.5801521237427258,1.628055571236748
-0.1264044943820225,1.5799469511285849,1.6278542741826245
-0.125,1.5797440755960743,1.627655228733726
-0.12359550561797755,1.5795434961412884,1.6274584339752898
-0.12219101123595505,1.5793452117717957,1.6272638890029865
-0.1207865168539326,1.5791492215066256,1.6270715929229143
-0.1193820224719101,1.5789555243762605,1.6268815448515914
-0.11797752808988765,1.5787641194226316,1.62669374391595
-0.1165730337078652,1.5785750056991046,1.626508189253327
-0.1151685393258427,1.5783881822704753,1.6263248800114596
-0.11376404494382025,1.5782036482129596,1.6261438153484782
-0.11235955056179775,1.5780214026141868,1.625964994432897
-0.1109550561797753,1.5778414445731905,1.625788416443611
-0.1095505617977528,1.5776637732004033,1.6256140805698849
-0.10814606741573035,1.5774883876176446,1.625441986011353
-0.1067415730337079,1.5773152869581173,1.6252721319780066
-0.1053370786516854,1.5771444703663973,1.62510451769019
-0.10393258426966295,1.5769759369984282,1.6249391423785957
-0.10252808988764045,1.5768096860215128,1.624776005284257
-0.101123595505618,1.5766457166143055,1.6246151056585416
-0.0997191011235955,1.5764840279668069,1.6244564427631454
-0.09831460674157305,1.5763246192803546,1.624300015870087
-0.09691011235955055,1.576167489767619,1.624145824261704
-0.0955056179775281,1.5760126386525921,1.623993867230642
-0.09410112359550565,1.5758600651705856,1.6238441440798541
-0.09269662921348315,1.5757097685682226,1.623696654122595
-0.0912921348314607,1.575561748103428,1.6235513966824098
-0.0898876404494382,1.5754160030454265,1.6234083710931357
-0.08848314606741575,1.5752725326747348,1.6232675766988944
-0.08707865168539325,1.575131336283154,1.623129012854082
-0.0856741573033708,1.5749924131737645,1.6229926789233733
-0.0842696629213483,1.5748557626609212,1.6228585742817077
-0.08286516853932585,1.574721384070244,1.6227266983142867
-0.0814606741573034,1.574589276738616,1.6225970504165756
-0.0800561797752809,1.5744594400141747,1.6224696299942876
-0.07865168539325845,1.5743318732563099,1.6223444364633879
-0.07724719101123595,1.574206575835652,1.6222214692500856
-0.0758426966292135,1.5740835471340744,1.6221007277908266
-0.074438202247191,1.5739627865446817,1.621982211532296
-0.07303370786516855,1.573844293471808,1.6218659199314056
-0.0716292134831461,1.5737280673310095,1.621751852455297
-0.0702247191011236,1.5736141075490622,1.621640008581329
-0.06882022471910115,1.5735024135639537,1.6215303877970835
-0.06741573033707865,1.57339298482488,1.6214229896003527
-0.0660112359550562,1.5732858207922424,1.6213178134991406
-0.0646067415730337,1.5731809209376395,1.6212148590116537
-0.06320224719101125,1.5730782847438642,1.6211141256663044
-0.061797752808988804,1.5729779117048999,1.6210156130017015
-0.0603932584269663,1.572879801325915,1.620919320566647
-0.05898876404494385,1.572783953123259,1.6208252479201364
-0.05758426966292135,1.5726903666244598,1.620733394631349
-0.0561797752808989,1.5725990413682154,1.6206437602796513
-0.0547752808988764,1.5725099769043935,1.6205563444545905
-0.05337078651685395,1.5724231727940299,1.6204711467558872
-0.05196629213483145,1.5723386286093182,1.6203881667934388
-0.050561797752809,1.5722563439336095,1.6203074041873156
-0.049157303370786554,1.5721763183614104,1.6202288585677502
-0.04775280898876405,1.5720985514983772,1.6201525295751464
-0.0463483146067416,1.572023042961312,1.6200784168600657
-0.0449438202247191,1.5719497923781633,1.6200065200832303
-0.04353932584269665,1.571878799388017,1.61993683891552
-0.04213483146067415,1.5718100636410979,1.6198693730379663
-0.0407303370786517,1.5717435847987653,1.619804122141754
-0.0393258426966292,1.5716793625335084,1.6197410859282173
-0.03792134831460675,1.5716173965289457,1.6196802641088337
-0.0365168539325843,1.571557686479822,1.619621656405229
-0.0351123595505618,1.5715002320920048,1.6195652625491683
-0.03370786516853935,1.5714450330824812,1.6195110822825576
-0.03230337078651685,1.571392089179358,1.6194591153574398
-0.030898876404494402,1.571341400121857,1.6194093615359966
-0.0294943820224719,1.5712929656603134,1.6193618205905391
-0.02808988764044945,1.5712467855561727,1.6193164923035144
-0.026685393258427004,1.5712028595819916,1.6192733764674971
-0.0252808988764045,1.5711611875214346,1.619232472885194
-0.023876404494382053,1.571121769169269,1.619193781369435
-0.02247191011235955,1.5710846043313669,1.6191573017431784
-0.021067415730337102,1.5710496928247033,1.6191230338395068
-0.0196629213483146,1.5710170344773529,1.6190909775016236
-0.01825842696629215,1.5709866291284884,1.6190611325828559
-0.016853932584269704,1.570958476628382,1.6190334989466517
-0.015449438202247201,1.5709325768384006,1.619008076466575
-0.014044943820224753,1.5709089296310068,1.6189848650263123
-0.01264044943820225,1.5708875348897564,1.6189638645196656
-0.011235955056179803,1.570868392509299,1.6189450748505527
-0.0098314606741573,1.570851502395375,1.6189284959330104
-0.008426966292134852,1.5708368644648187,1.6189141276911874
-0.007022471910112349,1.5708244786455519,1.6189019700593466
-0.005617977528089901,1.5708143448765868,1.6188920229818697
-0.004213483146067454,1.5708064631080259,1.6188842864132462
-0.0028089887640449507,1.5708008333010595,1.6188787603180828
-0.001404494382022503,1.5707974554279682,1.6188754446710976
0.0,1.5707963294721192,1.6188743394571208
0.001404494382022503,1.5707974554279682,1.6188754446710967
0.002808988764044895,1.5708008333010595,1.6188787603180825
0.004213483146067398,1.5708064631080259,1.6188842864132462
0.005617977528089901,1.5708143448765868,1.6188920229818697
0.0070224719101122934,1.570824478645552,1.6189019700593474
0.008426966292134797,1.5708368644648183,1.618914127691187
0.0098314606741573,1.570851502395375,1.6189284959330106
0.011235955056179803,1.570868392509299,1.6189450748505532
0.012640449438202195,1.5708875348897564,1.6189638645196658
0.014044943820224698,1.5709089296310068,1.6189848650263123
0.015449438202247201,1.5709325768384006,1.619008076466575
0.016853932584269593,1.5709584766283822,1.619033498946651
0.018258426966292096,1.5709866291284884,1.6190611325828552
0.0196629213483146,1.5710170344773529,1.619090977501624
0.021067415730337102,1.5710496928247033,1.6191230338395068
0.022471910112359494,1.571084604331367,1.619157301743179
0.023876404494381998,1.571121769169269,1.6191937813694344
0.0252808988764045,1.5711611875214346,1.619232472885194
0.026685393258427004,1.5712028595819916,1.6192733764674971
0.028089887640449396,1.5712467855561727,1.619316492303514
0.0294943820224719,1.5712929656603134,1.6193618205905391
0.030898876404494402,1.571341400121857,1.6194093615359964
0.032303370786516794,1.5713920891793582,1.6194591153574398
0.0337078651685393,1.5714450330824816,1.6195110822825574
0.0351123595505618,1.5715002320920048,1.6195652625491677
0.0365168539325843,1.571557686479822,1.6196216564052286
0.037921348314606695,1.571617396528946,1.6196802641088333
0.0393258426966292,1.5716793625335084,1.6197410859282169
0.0407303370786517,1.5717435847987653,1.6198041221417534
0.042134831460674094,1.571810063641098,1.6198693730379665
0.0435393258426966,1.571878799388017,1.6199368389155204
0.0449438202247191,1.5719497923781633,1.6200065200832303
0.0463483146067416,1.572023042961312,1.6200784168600657
0.047752808988763995,1.5720985514983772,1.620152529575146
0.0491573033707865,1.5721763183614104,1.6202288585677505
0.050561797752809,1.5722563439336095,1.620307404187315
0.05196629213483139,1.5723386286093186,1.620388166793439
0.053370786516853896,1.57242317279403,1.620471146755887
0.0547752808988764,1.5725099769043935,1.6205563444545907
0.0561797752808989,1.5725990413682154,1.620643760279652
0.057584269662921295,1.5726903666244596,1.6207333946313494
0.0589887640449438,1.572783953123259,1.6208252479201357
0.0603932584269663,1.572879801325915,1.6209193205666472
0.061797752808988804,1.5729779117048999,1.6210156130017015
0.0632022471910112,1.573078284743864,1.6211141256663053
0.0646067415730337,1.5731809209376395,1.621214859011654
0.0660112359550562,1.5732858207922424,1.6213178134991402
0.0674157303370786,1.5733929848248802,1.6214229896003525
0.0688202247191011,1.5735024135639535,1.6215303877970833
0.0702247191011236,1.5736141075490622,1.6216400085813292
0.0716292134831461,1.5737280673310095,1.6217518524552965
0.0730337078651685,1.573844293471808,1.6218659199314063
0.074438202247191,1.5739627865446817,1.621982211532296
0.0758426966292135,1.5740835471340744,1.622100727790827
0.0772471910112359,1.5742065758356518,1.622221469250085
0.0786516853932584,1.5743318732563092,1.6223444364633879
0.0800561797752809,1.5744594400141747,1.6224696299942871
0.0814606741573034,1.574589276738616,1.6225970504165754
0.0828651685393258,1.574721384070244,1.6227266983142865
0.0842696629213483,1.5748557626609212,1.6228585742817068
0.0856741573033708,1.5749924131737645,1.6229926789233735
0.0870786516853932,1.575131336283154,1.6231290128540823
0.0884831460674157,1.575272532674735,1.6232675766988944
0.0898876404494382,1.5754160030454265,1.6234083710931362
0.0912921348314607,1.575561748103428,1.6235513966824102
0.0926966292134831,1.5757097685682226,1.623696654122595
0.0941011235955056,1.5758600651705856,1.6238441440798546
0.0955056179775281,1.5760126386525921,1.623993867230642
0.0969101123595505,1.576167489767619,1.6241458242617042
0.098314606741573,1.5763246192803546,1.6243000158700878
0.0997191011235955,1.5764840279668069,1.6244564427631458
0.101123595505618,1.5766457166143055,1.624615105658542
0.1025280898876404,1.5768096860215126,1.624776005284257
0.1039325842696629,1.576975936998428,1.624939142378596
0.1053370786516854,1.5771444703663973,1.6251045176901902
0.10674157303370779,1.577315286958117,1.6252721319780057
0.1081460674157303,1.5774883876176449,1.6254419860113536
0.1095505617977528,1.5776637732004033,1.625614080569885
0.1109550561797753,1.5778414445731905,1.625788416443611
0.1123595505617977,1.5780214026141868,1.6259649944328973
0.1137640449438202,1.578203648212959,1.6261438153484782
0.1151685393258427,1.5783881822704753,1.6263248800114605
0.1165730337078652,1.5785750056991046,1.6265081892533269
0.1179775280898876,1.5787641194226316,1.6266937439159495
0.1193820224719101,1.5789555243762605,1.6268815448515916
0.1207865168539326,1.5791492215066256,1.627071592922914
0.122191011235955,1.5793452117717954,1.627263889002987
0.1235955056179775,1.5795434961412886,1.6274584339752896
0.125,1.5797440755960743,1.627655228733726
0.1264044943820225,1.5799469511285849,1.6278542741826245
0.1278089887640449,1.5801521237427258,1.6280555712367482
0.1292134831460674,1.580359594453878,1.628259120821304
0.1306179775280899,1.5805693642889171,1.6284649238719455
0.1320224719101123,1.580781434286211,1.6286729813347856
0.1334269662921348,1.5809958054956355,1.6288832941664013
0.1348314606741573,1.5812124789785853,1.6290958633338404
0.1362359550561798,1.581431455807976,1.6293106898146323
0.1376404494382022,1.58165273706826,1.6295277745967927
0.1390449438202247,1.5818763238554325,1.6297471186788344
0.1404494382022472,1.5821022172770434,1.6299687230697721
0.1418539325842696,1.582330418452202,1.6301925887891338
0.1432584269662921,1.582560928511595,1.630418716866968
0.1446629213483146,1.5827937485974888,1.630647108343848
0.1460674157303371,1.5830288798637417,1.630877764270889
0.1474719101123595,1.5832663234758164,1.6311106857097473
0.148876404494382,1.5835060806107888,1.631345873732633
0.1502808988764045,1.583748152457354,1.6315833294223205
0.151685393258427,1.583992540215845,1.6318230538721537
0.1530898876404494,1.584239245098235,1.6320650481860557
0.1544943820224719,1.5844882683281534,1.6323093134785382
0.1558988764044944,1.584739611140894,1.6325558508747129
0.1573033707865168,1.584993274783426,1.6328046615102958
0.1587078651685393,1.5852492605144064,1.6330557465316167
0.1601123595505618,1.585507569604188,1.633309107095634
0.1615168539325843,1.585768203334833,1.6335647443699388
0.1629213483146067,1.5860311630001251,1.6338226595327647
0.1643258426966292,1.5862964499055776,1.6340828537730003
0.1657303370786517,1.586564065368444,1.6343453282901945
0.1671348314606741,1.586834010717736,1.6346100842945714
0.1685393258426966,1.5871062872942292,1.6348771230070347
0.1699438202247191,1.5873808964504756,1.6351464456591793
0.1713483146067416,1.587657839550817,1.6354180534933063
0.172752808988764,1.5879371179713964,1.635691947762422
0.1741573033707865,1.5882187331001691,1.63596812973026
0.175561797752809,1.5885026863369174,1.636246600671283
0.1769662921348314,1.5887889790932583,1.6365273618706961
0.1783707865168539,1.5890776127926607,1.6368104146244586
0.1797752808988764,1.5893685888704545,1.637095760239292
0.1811797752808989,1.5896619087738444,1.6373834000326901
0.1825842696629213,1.5899575739619227,1.6376733353329325
0.1839887640449438,1.5902555859056828,1.6379655674790934
0.1853932584269663,1.5905559460880279,1.6382600978210518
0.1867977528089887,1.5908586560037898,1.6385569277195042
0.1882022471910112,1.5911637171597397,1.638856058545975
0.1896067415730337,1.591471131074599,1.6391574916828253
0.1910112359550562,1.5917808992790548,1.6394612285232675
0.1924157303370786,1.592093023315774,1.639767270471374
0.1938202247191011,1.592407504739416,1.6400756189420898
0.1952247191011236,1.5927243451166453,1.6403862753612464
0.196629213483146,1.5930435460261454,1.640699241165564
0.1980337078651685,1.5933651090586358,1.6410145178026767
0.199438202247191,1.59368903581688,1.6413321067311328
0.2008426966292135,1.5940153279157063,1.6416520094204115
0.2022471910112359,1.5943439869820162,1.6419742273509348
0.2036516853932584,1.594675014654802,1.6422987620140783
0.2050561797752809,1.5950084125851596,1.6426256149121847
0.2064606741573034,1.5953441824363046,1.6429547875585744
0.2078651685393258,1.5956823258835855,1.6432862814775575
0.2092696629213483,1.5960228446144977,1.6436200982044475
0.2106741573033708,1.5963657403287015,1.6439562392855733
0.2120786516853932,1.5967110147380312,1.6442947062782922
0.2134831460674157,1.5970586695665179,1.6446355007509996
0.2148876404494382,1.597408706550398,1.644978624283147
0.2162921348314607,1.5977611274381311,1.645324078465248
0.2176966292134831,1.5981159339904165,1.6456718648988986
0.2191011235955056,1.5984731279802062,1.6460219851967837
0.2205056179775281,1.598832711192722,1.6463744409826941
0.2219101123595505,1.59919468542547,1.6467292338915374
0.223314606741573,1.5995590524882577,1.6470863655693537
0.2247191011235955,1.5999258142032102,1.6474458376733265
0.226123595505618,1.6002949724047841,1.6478076518717977
0.2275280898876404,1.6006665289397854,1.648171809844278
0.2289325842696629,1.6010404856673859,1.6485383132814666
0.2303370786516854,1.6014168444591372,1.64890716388526
0.2317415730337078,1.6017956071989898,1.649278363368766
0.2331460674157303,1.6021767757833096,1.6496519134563195
0.2345505617977528,1.6025603521208935,1.6500278158834951
0.2359550561797753,1.6029463381329838,1.6504060723971241
0.2373595505617977,1.603334735753291,1.6507866847553017
0.2387640449438202,1.6037255469280065,1.6511696547274104
0.2401685393258427,1.6041187736158191,1.651554984094128
0.2415730337078652,1.6045144177879362,1.6519426746474437
0.2429775280898876,1.6049124814280977,1.6523327281906715
0.2443820224719101,1.6053129665325945,1.6527251465384702
0.2457865168539326,1.6057158751102873,1.653119931516849
0.247191011235955,1.606121209182622,1.653517084963191
0.2485955056179775,1.606528970783651,1.6539166087262638
0.25,1.6069391619600444,1.6543185046662345
0.2514044943820225,1.6073517847711178,1.654722774654686
0.2528089887640449,1.607766841288843,1.6551294205746319
0.2542134831460674,1.6081843335978658,1.655538444320531
0.2556179775280899,1.608604263795532,1.6559498477983057
0.2570224719101123,1.6090266339918982,1.6563636329253515
0.2584269662921348,1.6094514463097547,1.6567798016305584
0.2598314606741573,1.6098787028846404,1.6571983558543257
0.2612359550561798,1.610308405864867,1.6576192975485762
0.2626404494382022,1.6107405574115317,1.6580426286767684
0.2640449438202247,1.611175159698543,1.658468351213922
0.2654494382022472,1.6116122149126357,1.6588964671466255
0.2668539325842696,1.6120517252533897,1.6593269784730569
0.2682584269662921,1.612493692933252,1.6597598872029977
0.2696629213483146,1.6129381201775546,1.6601951953578502
0.2710674157303371,1.6133850092245356,1.6606329049706539
0.2724719101123595,1.6138343623253577,1.661073018086102
0.273876404494382,1.6142861817441279,1.6615155367605574
0.2752808988764045,1.6147404697579189,1.661960463062073
0.2766853932584269,1.6151972286567884,1.662407799070402
0.2780898876404494,1.6156564607438002,1.6628575468770204
0.2794943820224719,1.616118168335042,1.6633097085851438
0.2808988764044944,1.6165823537596493,1.6637642863097404
0.2823033707865168,1.6170490193598261,1.664221282177552
0.2837078651685393,1.6175181674908623,1.66468069832711
0.2851123595505618,1.6179898005211568,1.6651425369087556
0.2865168539325842,1.6184639208322371,1.6656068000846511
0.2879213483146067,1.6189405308187843,1.6660734900288034
0.2893258426966292,1.6194196328886488,1.66654260892708
0.2907303370786517,1.6199012294628776,1.6670141589772274
0.2921348314606741,1.620385322975729,1.667488142388885
0.2935393258426966,1.6208719158747016,1.6679645613836107
0.2949438202247191,1.621361010620548,1.6684434181948922
0.2963483146067416,1.6218526096873054,1.6689247150681685
0.297752808988764,1.622346715562311,1.6694084542608487
0.2991573033707865,1.6228433307462258,1.6698946380423279
0.300561797752809,1.6233424577530593,1.6703832686940092
0.3019662921348314,1.623844099110188,1.6708743485093194
0.3033707865168539,1.6243482573583816,1.6713678797937297
0.3047752808988764,1.624854935051822,1.671863864864774
0.3061797752808989,1.6253641347581294,1.6723623060520665
0.3075842696629213,1.625875859058382,1.672863205697323
0.3089887640449438,1.626390110547143,1.6733665661543802
0.3103932584269663,1.626906891832479,1.6738723897892125
0.3117977528089887,1.6274262055359865,1.674380678979953
0.3132022471910112,1.6279480542928153,1.6748914361169154
0.3146067415730337,1.6284724407516888,1.6754046636026068
0.3160112359550562,1.6289993675749332,1.6759203638517564
0.3174157303370786,1.6295288374384949,1.6764385392913272
0.3188202247191011,1.6300608530319682,1.6769591923605425
0.3202247191011236,1.6305954170586197,1.6774823255108988
0.321629213483146,1.6311325322354107,1.6780079412061966
0.3230337078651685,1.6316722012930207,1.678536041922546
0.324438202247191,1.6322144269758747,1.679066630148403
0.3258426966292135,1.6327592120421668,1.679599708384577
0.3272471910112359,1.633306559263881,1.6801352791442592
0.3286516853932584,1.6338564714268236,1.6806733449530387
0.3300561797752809,1.6344089513306395,1.6812139083489275
0.3314606741573034,1.6349640017888438,1.6817569718823768
0.3328651685393258,1.6355216256288458,1.6823025381163033
0.3342696629213483,1.6360818256919707,1.682850609626104
0.3356741573033708,1.636644604833488,1.6834011889996832
0.3370786516853932,1.6372099659226362,1.6839542788374708
0.3384831460674157,1.6377779118426514,1.6845098817524444
0.3398876404494382,1.638348445490788,1.6850680003701508
0.3412921348314607,1.6389215697783488,1.6856286373287284
0.3426966292134831,1.6394972876307083,1.6861917952789265
0.3441011235955056,1.6400756019873406,1.686757476884131
0.3455056179775281,1.6406565158018471,1.6873256848203828
0.3469101123595505,1.6412400320419787,1.6878964217764034
0.348314606741573,1.641826153689667,1.6884696904536136
0.3497191011235955,1.642414883741048,1.689045493566157
0.351123595505618,1.6430062252064899,1.6896238338409264
0.3525280898876404,1.6436001811106231,1.6902047140175762
0.3539325842696629,1.644196754492361,1.690788136848559
0.3553370786516854,1.644795948404933,1.6913741050991362
0.3567415730337078,1.6453977659159107,1.691962621547407
0.3581460674157303,1.6460022101072322,1.6925536889843313
0.3595505617977528,1.6466092840752355,1.6931473102137498
0.3609550561797753,1.6472189909306807,1.6937434880524118
0.3623595505617977,1.6478313337987818,1.694342225329992
0.3637640449438202,1.648446315819234,1.6949435248891207
0.3651685393258427,1.6490639401462395,1.6955473895854034
0.3665730337078651,1.6496842099485416,1.696153822287446
0.3679775280898876,1.6503071284094468,1.6967628258768774
0.3693820224719101,1.6509326987268576,1.697374403248375
0.3707865168539326,1.6515609241132996,1.697988557309687
0.372191011235955,1.6521918077959523,1.6986052909816574
0.3735955056179775,1.6528253530166745,1.699224607198252
0.375,1.6534615630320395,1.6998465089065784
0.3764044943820224,1.6541004411133586,1.7004709990669147
0.3778089887640449,1.654741990546714,1.7010980806527325
0.3792134831460674,1.6553862146329874,1.7017277566507216
0.3806179775280899,1.6560331166878897,1.702360030060814
0.3820224719101123,1.6566827000419926,1.702994903896211
0.3834269662921348,1.657334968040756,1.703632381183406
0.3848314606741573,1.6579899240445612,1.704272464962212
0.3862359550561798,1.6586475714287396,1.7049151582857838
0.3876404494382022,1.6593079135836017,1.7055604642206477
0.3890449438202247,1.6599709539144727,1.7062083858467216
0.3904494382022472,1.6606366958417187,1.7068589262573464
0.3918539325842696,1.6613051428007775,1.7075120885593076
0.3932584269662921,1.6619762982421962,1.7081678758728636
0.3946629213483146,1.6626501656316537,1.7088262913317707
0.3960674157303371,1.6633267484499983,1.7094873380833082
0.3974719101123595,1.6640060501932765,1.710151019288307
0.398876404494382,1.664688074372767,1.7108173381211758
0.4002808988764045,1.665372824515009,1.7114862977699228
0.4016853932584269,1.6660603041618387,1.7121579014361912
0.4030898876404494,1.666750516870416,1.712832152335278
0.4044943820224719,1.667443466213264,1.7135090536961646
0.4058988764044944,1.6681391557782943,1.714188608761543
0.4073033707865168,1.6688375891688443,1.7148708207878423
0.4087078651685393,1.6695387700037088,1.7155556930452585
0.4101123595505618,1.670242701917173,1.7162432288177771
0.4115168539325842,1.6709493885590427,1.716933431403207
0.4129213483146067,1.671658833594683,1.7176263041132023
0.4143258426966292,1.6723710407050472,1.7183218502732935
0.4157303370786517,1.6730860135867136,1.7190200732229128
0.4171348314606741,1.6738037559519154,1.7197209763154246
0.4185393258426966,1.6745242715285786,1.720424562918154
0.4199438202247191,1.6752475640603537,1.7211308364124098
0.4213483146067416,1.6759736373066507,1.7218398001935216
0.422752808988764,1.676702495042671,1.7225514576708592
0.4241573033707865,1.6774341410594464,1.723265812267869
0.425561797752809,1.678168579163871,1.7239828674220963
0.4269662921348314,1.6789058131787356,1.7247026265852188
0.4283707865168539,1.6796458469427638,1.7254250932230732
0.4297752808988764,1.6803886843106457,1.7261502708156862
0.4311797752808989,1.6811343291530758,1.7268781628573013
0.4325842696629213,1.6818827853567853,1.7276087728564107
0.4339887640449438,1.6826340568245803,1.7283421043357825
0.4353932584269663,1.6833881474753762,1.7290781608324926
0.4367977528089887,1.6841450612442337,1.7298169458979538
0.4382022471910112,1.6849048020823947,1.7305584630979438
0.4396067415730337,1.6856673739573196,1.7313027160126384
0.4410112359550562,1.6864327808527233,1.7320497082366402
0.4424157303370786,1.6872010267686086,1.732799443379007
0.4438202247191011,1.6879721157213101,1.733551925063286
0.4452247191011236,1.688746051743523,1.7343071569275437
0.446629213483146,1.6895228388843464,1.7350651426243906
0.4480337078651685,1.6903024812093166,1.7358258858210225
0.449438202247191,1.6910849828004464,1.7365893901992429
0.4508426966292135,1.6918703477562613,1.7373556594554964
0.4522471910112359,1.6926585801918403,1.7381246973009026
0.4536516853932584,1.6934496842388496,1.7388965074612859
0.4550561797752809,1.6942436640455818,1.7396710936772042
0.4564606741573033,1.6950405237769968,1.7404484597039853
0.4578651685393258,1.6958402676147568,1.7412286093117548
0.4592696629213483,1.6966428997572682,1.7420115462854706
0.4606741573033708,1.6974484244197166,1.7427972744249554
0.4620786516853932,1.6982568458341072,1.7435857975449238
0.4634831460674157,1.6990681682493065,1.744377119475023
0.4648876404494382,1.6998823959310754,1.7451712440598561
0.4662921348314606,1.700699533162117,1.7459681751590233
0.4676966292134831,1.7015195842421076,1.7467679166471477
0.4691011235955056,1.702342553487743,1.7475704724139138
0.4705056179775281,1.703168445232773,1.7483758463640962
0.4719101123595505,1.703997263828047,1.749184042417594
0.473314606741573,1.704829013641551,1.7499950645094664
0.4747191011235955,1.7056636990584473,1.7508089165899632
0.476123595505618,1.7065013244811165,1.7516256026245594
0.4775280898876404,1.707341894329199,1.7524451265939902
0.4789325842696629,1.7081854130396357,1.753267492494283
0.4803370786516854,1.709031885066706,1.7540927043367935
0.4817415730337078,1.7098813148820735,1.7549207661482356
0.4831460674157303,1.7107337069748265,1.7557516819707235
0.4845505617977528,1.711589065851516,1.7565854558617964
0.4859550561797753,1.7124473960362034,1.7574220918944603
0.4873595505617977,1.7133087020704971,1.758261594157222
0.4887640449438202,1.7141729885135975,1.7591039667541204
0.4901685393258427,1.7150402599423409,1.7599492138047645
0.4915730337078651,1.7159105209512375,1.760797339444369
0.4929775280898876,1.7167837761525175,1.7616483478237865
0.4943820224719101,1.7176600301761733,1.7625022431095452
0.4957865168539326,1.7185392876700036,1.7633590294838837
0.497191011235955,1.719421553299655,1.7642187111447902
0.4985955056179775,1.7203068317486645,1.7650812923060333
0.5,1.7211951277185082,1.7659467771972


==> SimRes/minimax_th_b0.5_sig2.csv <==
x,y,z
-0.5,6.427756638638365,6.474925735659293
-0.49859550561797755,6.4269350409854304,6.474108119801184
-0.49719101123595505,6.426115873935141,6.473292920593144
-0.4957865168539326,6.425299136459422,6.472480137031134
-0.4943820224719101,6.424484827533361,6.4716697681142
-0.49297752808988765,6.423672946135204,6.4708618128444755
-0.49157303370786515,6.422863491246344,6.470056270227159
-0.4901685393258427,6.422056461851333,6.469253139270534
-0.4887640449438202,6.421251856937878,6.4684524189859465
-0.48735955056179775,6.420449675496828,6.467654108387816
-0.4859550561797753,6.419649916522184,6.466858206493637
-0.4845505617977528,6.418852579011084,6.466064712323958
-0.48314606741573035,6.418057661963817,6.465273624902403
-0.48174157303370785,6.417265164383807,6.464484943255651
-0.4803370786516854,6.416475085277615,6.463698666413442
-0.4789325842696629,6.4156874236549415,6.462914793408577
-0.47752808988764045,6.4149021785286156,6.462133323276903
-0.476123595505618,6.414119348914603,6.4613542550573335
-0.4747191011235955,6.4133389338319935,6.4605775877918195
-0.47331460674157305,6.412560932303008,6.459803320525378
-0.47191011235955055,6.411785343352988,6.4590314523060535
-0.4705056179775281,6.411012166010403,6.458261982184952
-0.4691011235955056,6.410241399306837,6.457494909216218
-0.46769662921348315,6.4094730422769945,6.456730232457031
-0.4662921348314607,6.408707093958698,6.455967950967617
-0.4648876404494382,6.407943553392887,6.4552080638112335
-0.46348314606741575,6.4071824196236005,6.454450570054183
-0.46207865168539325,6.406423691698004,6.453695468765781
-0.4606741573033708,6.40566736866636,6.452942759018398
-0.4592696629213483,6.404913449582034,6.452192439887419
-0.45786516853932585,6.404161933501509,6.451444510451258
-0.4564606741573034,6.403412819484353,6.450698969791354
-0.4550561797752809,6.402666106593249,6.449955816992172
-0.4536516853932584,6.4019217938939645,6.4492150511411985
-0.45224719101123595,6.401179880455372,6.448476671328935
-0.4508426966292135,6.400440365349427,6.447740676648903
-0.449438202247191,6.399703247651189,6.44700706619764
-0.44803370786516855,6.398968526438798,6.44627583907469
-0.44662921348314605,6.398236200793479,6.445546994382616
-0.4452247191011236,6.397506269799553,6.444820531226992
-0.4438202247191011,6.396778732544415,6.4440964487163885
-0.44241573033707865,6.396053588118543,6.443374745962394
-0.4410112359550562,6.395330835615496,6.44265542207959
-0.4396067415730337,6.394610474131909,6.4419384761855705
-0.43820224719101125,6.393892502767493,6.44122390740092
-0.43679775280898875,6.393176920625032,6.440511714849227
-0.4353932584269663,6.39246372681038,6.439801897657069
-0.4339887640449438,6.391752920432461,6.439094454954025
-0.43258426966292135,6.391044500603271,6.43838938587267
-0.4311797752808989,6.39033846643786,6.4376866895485545
-0.4297752808988764,6.389634817054353,6.4369863651202275
-0.42837078651685395,6.388933551573933,6.436288411729224
-0.42696629213483145,6.388234669120838,6.435592828520065
-0.425561797752809,6.38753816882237,6.434899614640251
-0.4241573033707865,6.386844049808882,6.43420876924027
-0.42275280898876405,6.386152311213784,6.433520291473583
-0.4213483146067416,6.3854629521735395,6.432834180496626
-0.4199438202247191,6.384775971827653,6.432150435468821
-0.4185393258426966,6.384091369318689,6.431469055552553
-0.41713483146067415,6.38340914379225,6.430790039913189
-0.4157303370786517,6.3827292943969915,6.43011338771906
-0.4143258426966292,6.382051820284598,6.429439098141472
-0.41292134831460675,6.381376720609803,6.428767170354687
-0.4115168539325843,6.380703994530384,6.428097603535939
-0.4101123595505618,6.380033641207145,6.42743039686543
-0.4087078651685393,6.379365659803933,6.426765549526309
-0.40730337078651685,6.378700049487625,6.426103060704703
-0.4058988764044944,6.378036809428124,6.425442929589685
-0.4044943820224719,6.3773759387983775,6.424785155373284
-0.40308988764044945,6.376717436774342,6.424129737250493
-0.401685393258427,6.37606130253502,6.423476674419243
-0.4002808988764045,6.3754075352624175,6.42282596608043
-0.398876404494382,6.374756134141583,6.422177611437895
-0.39747191011235955,6.37410709836057,6.421531609698422
-0.3960674157303371,6.37346042711046,6.420887960071746
-0.3946629213483146,6.372816119585346,6.4202466617705465
-0.39325842696629215,6.372174174982339,6.41960771401044
-0.39185393258426965,6.371534592501569,6.418971116009989
-0.3904494382022472,6.370897371346167,6.418336866990704
-0.3890449438202247,6.370262510722282,6.417704966177007
-0.38764044943820225,6.3696300098390655,6.417075412796282
-0.3862359550561798,6.368999867908682,6.4164482060788375
-0.3848314606741573,6.368372084146299,6.415823345257906
-0.38342696629213485,6.367746657770083,6.4152008295696685
-0.38202247191011235,6.367123588001207,6.414580658253224
-0.3806179775280899,6.366502874063841,6.413962830550598
-0.3792134831460674,6.365884515185158,6.413347345706748
-0.37780898876404495,6.365268510595318,6.41273420296955
-0.3764044943820225,6.364654859527482,6.412123401589813
-0.375,6.364043561217804,6.411514940821254
-0.3735955056179775,6.363434614905431,6.410908819920522
-0.37219101123595505,6.362828019832495,6.410305038147168
-0.3707865168539326,6.362223775244114,6.409703594763678
-0.3693820224719101,6.3616218803884035,6.409104489035441
-0.36797752808988765,6.361022334516455,6.408507720230765
-0.3665730337078652,6.36042513688234,6.407913287620865
-0.3651685393258427,6.359830286743121,6.407321190479869
-0.3637640449438202,6.359237783358837,6.406731428084811
-0.36235955056179775,6.358647625992501,6.4061439997156375
-0.3609550561797753,6.358059813910106,6.405558904655197
-0.3595505617977528,6.35747434638062,6.404976142189241
-0.35814606741573035,6.356891222675985,6.404395711606426
-0.3567415730337079,6.356310442071111,6.4038176121983055
-0.3553370786516854,6.355732003843886,6.403241843259334
-0.3539325842696629,6.3551559072751544,6.402668404086871
-0.35252808988764045,6.354582151648742,6.4020972939811625
-0.351123595505618,6.35401073625143,6.401528512245349
-0.3497191011235955,6.353441660372967,6.4009620581854785
-0.34831460674157305,6.3528749233060635,6.400397931110473
-0.3469101123595506,6.352310524346392,6.399836130332156
-0.3455056179775281,6.3517484627925835,6.399276655165238
-0.3441011235955056,6.351188737946226,6.398719504927312
-0.34269662921348315,6.350631349111865,6.398164678938864
-0.3412921348314607,6.350076295597,6.397612176523262
-0.3398876404494382,6.349523576712087,6.397061997006756
-0.3384831460674157,6.348973191770524,6.39651413971848
-0.33707865168539325,6.348425140088673,6.395968603990445
-0.3356741573033708,6.347879420985836,6.395425389157546
-0.3342696629213483,6.347336033784263,6.394884494557547
-0.33286516853932585,6.34679497780915,6.394345919531098
-0.3314606741573034,6.346256252388638,6.393809663421717
-0.3300561797752809,6.3457198568538145,6.393275725575796
-0.3286516853932584,6.345185790538704,6.392744105342601
-0.32724719101123595,6.344654052780268,6.392214802074269
-0.3258426966292135,6.344124642918414,6.391687815125801
-0.324438202247191,6.343597560295987,6.391163143855071
-0.32303370786516855,6.343072804258751,6.39064078762282
-0.3216292134831461,6.342550374155433,6.390120745792643
-0.3202247191011236,6.342030269337664,6.389603017731017
-0.3188202247191011,6.341512489160023,6.389087602807263
-0.31741573033707865,6.340997032980016,6.3885745003935765
-0.3160112359550562,6.340483900158074,6.388063709865004
-0.3146067415730337,6.33997309005756,6.387555230599454
-0.31320224719101125,6.33946460204476,6.387049061977686
-0.3117977528089888,6.338958435488885,6.38654520338333
-0.3103932584269663,6.338454589762066,6.386043654202853
-0.3089887640449438,6.337953064239361,6.385544413825585
-0.30758426966292135,6.337453858298745,6.385047481643705
-0.3061797752808989,6.336956971321114,6.384552857052239
-0.3047752808988764,6.3364624026902785,6.3840605394490675
-0.30337078651685395,6.335970151792966,6.383570528234919
-0.3019662921348315,6.335480218018824,6.38308282281336
-0.300561797752809,6.334992600760404,6.3825974225908135
-0.2991573033707865,6.334507299413181,6.382114326976535
-0.29775280898876405,6.334024313375528,6.3816335353826386
-0.2963483146067416,6.333543642048739,6.381155047224062
-0.2949438202247191,6.333065284837012,6.38067886191859
-0.2935393258426966,6.332589241147455,6.380204978886852
-0.29213483146067415,6.332115510390072,6.379733397552308
-0.2907303370786517,6.3316440919777826,6.379264117341257
-0.2893258426966292,6.331174985326406,6.378797137682834
-0.28792134831460675,6.330708189854659,6.378332458009001
-0.2865168539325843,6.330243704984166,6.377870077754569
-0.2851123595505618,6.329781530139444,6.377409996357163
-0.2837078651685393,6.329321664747914,6.376952213257252
-0.28230337078651685,6.328864108239889,6.3764967278981235
-0.2808988764044944,6.328408860048585,6.3760435397259
-0.2794943820224719,6.327955919610099,6.3755926481895235
-0.27808988764044945,6.3275052863634365,6.375144052740772
-0.276685393258427,6.327056959750486,6.374697752834241
-0.2752808988764045,6.326610939216026,6.374253747927351
-0.273876404494382,6.326167224207732,6.373812037480343
-0.27247191011235955,6.325725814176158,6.373372620956282
-0.2710674157303371,6.325286708574751,6.372935497821055
-0.2696629213483146,6.324849906859848,6.372500667543358
-0.26825842696629215,6.32441540849066,6.372068129594714
-0.2668539325842697,6.323983212929292,6.37163788344946
-0.2654494382022472,6.323553319640721,6.371209928584748
-0.2640449438202247,6.323125728092818,6.370784264480541
-0.26264044943820225,6.322700437756323,6.370360890619621
-0.2612359550561798,6.322277448104858,6.369939806487579
-0.2598314606741573,6.321856758614924,6.369521011572816
-0.25842696629213485,6.321438368765903,6.369104505366546
-0.2570224719101124,6.321022278040049,6.368690287362789
-0.2556179775280899,6.320608485922482,6.368278357058372
-0.2542134831460674,6.320196991901206,6.367868713952928
-0.25280898876404495,6.319787795467092,6.367461357548906
-0.2514044943820225,6.319380896113893,6.367056287351544
-0.25,6.3189762933382125,6.366653502868892
-0.24859550561797755,6.318573986639537,6.366253003611803
-0.24719101123595505,6.318173975520218,6.3658547890939285
-0.2457865168539326,6.317776259485472,6.365458858831722
-0.2443820224719101,6.317380838043382,6.365065212344431
-0.24297752808988765,6.316987710704894,6.364673849154113
-0.2415730337078652,6.316596876983823,6.3642847687856134
-0.2401685393258427,6.316208336396837,6.363897970766574
-0.23876404494382025,6.315822088463473,6.3635134546274355
-0.23735955056179775,6.315438132706128,6.363131219901427
-0.2359550561797753,6.315056468650054,6.36275126612458
-0.2345505617977528,6.314677095823362,6.362373592835715
-0.23314606741573035,6.314300013757028,6.361998199576434
-0.23174157303370785,6.313925221984874,6.361625085891147
-0.2303370786516854,6.31355272004358,6.361254251327036
-0.22893258426966295,6.313182507472684,6.360885695434085
-0.22752808988764045,6.312814583814572,6.360519417765059
-0.226123595505618,6.312448948614491,6.3601554178755055
-0.2247191011235955,6.312085601420526,6.3597936953237655
-0.22331460674157305,6.311724541783624,6.35943424967096
-0.22191011235955055,6.3113657692575735,6.359077080480995
-0.2205056179775281,6.311009283399017,6.35872218732056
-0.2191011235955056,6.310655083767441,6.358369569759123
-0.21769662921348315,6.310303169925181,6.358019227368939
-0.2162921348314607,6.30995354143741,6.357671159725037
-0.2148876404494382,6.309606197872161,6.357325366405225
-0.21348314606741575,6.309261138800292,6.356981846990095
-0.21207865168539325,6.30891836379552,6.3566406010630105
-0.2106741573033708,6.308577872434391,6.3563016282101135
-0.2092696629213483,6.308239664296299,6.3559649280203265
-0.20786516853932585,6.307903738963478,6.355630500085337
-0.2064606741573034,6.307570096020999,6.355298343999611
-0.2050561797752809,6.30723873505677,6.354968459360389
-0.20365168539325845,6.306909655661536,6.3546408457676815
-0.20224719101123595,6.30658285742888,6.354315502824269
-0.2008426966292135,6.30625833995522,6.353992430135705
-0.199438202247191,6.30593610283981,6.353671627310314
-0.19803370786516855,6.305616145684736,6.353353093959184
-0.1966292134831461,6.3052984680949145,6.353036829696179
-0.1952247191011236,6.3049830696781,6.352722834137913
-0.19382022471910115,6.304669950044873,6.35241110690379
-0.19241573033707865,6.304359108808642,6.352101647615964
-0.1910112359550562,6.3040505455856515,6.351794455899352
-0.1896067415730337,6.303744259994974,6.351489531381645
-0.18820224719101125,6.3034402516584995,6.351186873693295
-0.18679775280898875,6.303138520200963,6.350886482467503
-0.1853932584269663,6.302839065249907,6.35058835734025
-0.18398876404494385,6.30254188643571,6.350292497950264
-0.18258426966292135,6.3022469833915755,6.349998903939044
-0.1811797752808989,6.301954355753524,6.349707574950835
-0.1797752808988764,6.301664003160405,6.349418510632654
-0.17837078651685395,6.301375925253889,6.349131710634265
-0.17696629213483145,6.301090121678459,6.3488471746081965
-0.175561797752809,6.300806592081437,6.348564902209729
-0.1741573033707865,6.300525336112946,6.348284893096902
-0.17275280898876405,6.300246353425939,6.3480071469305
-0.1713483146067416,6.299969643676183,6.347731663374076
-0.1699438202247191,6.299695206522267,6.3474584420939255
-0.16853932584269665,6.299423041625592,6.3471874827591
-0.16713483146067415,6.299153148650376,6.346918785041403
-0.1657303370786517,6.298885527263653,6.3466523486153905
-0.1643258426966292,6.298620177135272,6.3463881731583704
-0.16292134831460675,6.298357097937896,6.346126258350386
-0.1615168539325843,6.2980962893470025,6.345866603874256
-0.1601123595505618,6.297837751040875,6.345609209415523
-0.15870786516853935,6.29758148270062,6.345354074662495
-0.15730337078651685,6.297327484010143,6.345101199306211
-0.1558988764044944,6.2970757546561735,6.34485058304047
-0.1544943820224719,6.296826294328233,6.3446022255618075
-0.15308988764044945,6.296579102718668,6.344356126569515
-0.151685393258427,6.296334179522627,6.344112285765615
-0.1502808988764045,6.296091524438065,6.343870702854887
-0.14887640449438205,6.295851137165747,6.343631377544844
-0.14747191011235955,6.295613017409245,6.343394309545741
-0.1460674157303371,6.295377164874931,6.343159498570588
-0.1446629213483146,6.295143579271988,6.342926944335123
-0.14325842696629215,6.294912260312403,6.342696646557828
-0.14185393258426965,6.294683207710965,6.342468604959929
-0.1404494382022472,6.294456421185266,6.342242819265391
-0.13904494382022475,6.294231900455699,6.342019289200912
-0.13764044943820225,6.294009645245471,6.341798014495937
-0.1362359550561798,6.293789655280571,6.341578994882644
-0.1348314606741573,6.293571930289804,6.3413622300959425
-0.13342696629213485,6.293356470004769,6.341147719873498
-0.13202247191011235,6.293143274159867,6.340935463955687
-0.1306179775280899,6.292932342492297,6.340725462085642
-0.1292134831460674,6.292723674742056,6.340517714009222
-0.12780898876404495,6.292517270651939,6.34031221947502
-0.1264044943820225,6.2923131299675426,6.340108978234362
-0.125,6.292111252437252,6.339907990041317
-0.12359550561797755,6.291911637812261,6.339709254652672
-0.12219101123595505,6.291714285846544,6.33951277182796
-0.1207865168539326,6.291519196296882,6.3393185413294395
-0.1193820224719101,6.2913263689228485,6.339126562922097
-0.11797752808988765,6.291135803486807,6.338936836373663
-0.1165730337078652,6.290947499753922,6.33874936145458
-0.1151685393258427,6.290761457492145,6.3385641379380395
-0.11376404494382025,6.290577676472221,6.338381165599948
-0.11235955056179775,6.290396156467692,6.338200444218945
-0.1109550561797753,6.290216897254882,6.338021973576404
-0.1095505617977528,6.290039898612915,6.3378457534564205
-0.10814606741573035,6.289865160323708,6.337671783645821
-0.1067415730337079,6.289692682171957,6.337500063934156
-0.1053370786516854,6.2895224639451595,6.337330594113706
-0.10393258426966295,6.289354505433594,6.337163373979478
-0.10252808988764045,6.289188806430329,6.336998403329201
-0.101123595505618,6.28902536673123,6.336835681963329
-0.0997191011235955,6.288864186134939,6.336675209685049
-0.09831460674157305,6.288705264442892,6.336516986300268
-0.09691011235955055,6.2885486014593095,6.33636101161761
-0.0955056179775281,6.288394196991205,6.336207285448433
-0.09410112359550565,6.288242050848365,6.336055807606817
-0.09269662921348315,6.288092162843377,6.335906577909558
-0.0912921348314607,6.287944532791602,6.335759596176183
-0.0898876404494382,6.2877991605112005,6.335614862228936
-0.08848314606741575,6.287656045823098,6.3354723758927864
-0.08707865168539325,6.287515188551022,6.335332136995418
-0.0856741573033708,6.2873765885214725,6.3351941453672485
-0.0842696629213483,6.287240245563739,6.3350584008414
-0.08286516853932585,6.287106159509895,6.33492490325373
-0.0814606741573034,6.28697433019479,6.334793652442807
-0.0800561797752809,6.286844757456063,6.334664648249921
-0.07865168539325845,6.286717441134129,6.334537890519085
-0.07724719101123595,6.286592381072193,6.334413379097023
-0.0758426966292135,6.286469577116233,6.334291113833189
-0.074438202247191,6.2863490291150175,6.334171094579748
-0.07303370786516855,6.28623073692008,6.334053321191581
-0.0716292134831461,6.286114700385755,6.333937793526293
-0.0702247191011236,6.286000919369142,6.333824511444203
-0.06882022471910115,6.2858893937301215,6.333713474808348
-0.06741573033707865,6.285780123331365,6.333604683484479
-0.0660112359550562,6.285673108038307,6.333498137341071
-0.0646067415730337,6.285568347719173,6.333393836249304
-0.06320224719101125,6.285465842244964,6.333291780083089
-0.061797752808988804,6.28536559148946,6.3331919687190394
-0.0603932584269663,6.285267595329212,6.3330944020364885
-0.05898876404494385,6.285171853643562,6.332999079917487
-0.05758426966292135,6.285078366314613,6.332906002246798
-0.0561797752808989,6.284987133227264,6.332815168911906
-0.0547752808988764,6.284898154269176,6.332726579802996
-0.05337078651685395,6.284811429330792,6.33264023481298
-0.05196629213483145,6.284726958305336,6.332556133837482
-0.050561797752809,6.284644741088802,6.332474276774832
-0.049157303370786554,6.284564777579962,6.332394663526085
-0.04775280898876405,6.284487067680365,6.332317293994998
-0.0463483146067416,6.284411611294334,6.332242168088055
-0.0449438202247191,6.28433840832897,6.332169285714438
-0.04353932584269665,6.2842674586941465,6.33209864678605
-0.04213483146067415,6.284198762302514,6.332030251217508
-0.0407303370786517,6.284132319069498,6.331964098926137
-0.0393258426966292,6.2840681289133,6.3319001898319796
-0.03792134831460675,6.284006191754887,6.331838523857777
-0.0365168539325843,6.283946507518016,6.331779100929007
-0.0351123595505618,6.283889076129205,6.331721920973837
-0.03370786516853935,6.283833897517752,6.331666983923153
-0.03230337078651685,6.283780971615728,6.331614289710556
-0.030898876404494402,6.283730298357975,6.33156383827235
-0.0294943820224719,6.283681877682112,6.331515629547562
-0.02808988764044945,6.283635709528535,6.3314696634779235
-0.026685393258427004,6.283591793840401,6.331425940007871
-0.0252808988764045,6.283550130563656,6.331384459084567
-0.023876404494382053,6.283510719647006,6.33134522065787
-0.02247191011235955,6.283473561041936,6.3313082246803605
-0.021067415730337102,6.283438654702702,6.331273471107316
-0.0196629213483146,6.283406000586337,6.3312409598967365
-0.01825842696629215,6.283375598652644,6.331210691009331
-0.016853932584269704,6.283347448864196,6.331182664408517
-0.015449438202247201,6.283321551186341,6.331156880060414
-0.014044943820224753,6.283297905587198,6.331133337933863
-0.01264044943820225,6.283276512037662,6.331112038000415
-0.011235955056179803,6.283257370511396,6.331092980234324
-0.0098314606741573,6.283240480984839,6.331076164612552
-0.008426966292134852,6.283225843437197,6.331061591114779
-0.007022471910112349,6.283213457850454,6.331049259723401
-0.005617977528089901,6.283203324209365,6.3310391704235
-0.004213483146067454,6.283195442501454,6.3310313232028905
-0.0028089887640449507,6.283189812717019,6.331025718052087
-0.001404494382022503,6.283186434849129,6.331022354964313
0.0,6.283185308893629,6.331021233935509
0.001404494382022503,6.283186434849129,6.331022354964316
0.002808988764044895,6.283189812717019,6.331025718052087
0.004213483146067398,6.283195442501454,6.33103132320289
0.005617977528089901,6.283203324209365,6.331039170423499
0.0070224719101122934,6.283213457850454,6.331049259723399
0.008426966292134797,6.283225843437197,6.331061591114782
0.0098314606741573,6.283240480984839,6.331076164612552
0.011235955056179803,6.283257370511396,6.331092980234323
0.012640449438202195,6.283276512037662,6.331112038000417
0.014044943820224698,6.283297905587198,6.3311333379338635
0.015449438202247201,6.283321551186341,6.331156880060415
0.016853932584269593,6.283347448864195,6.331182664408515
0.018258426966292096,6.283375598652644,6.331210691009332
0.0196629213483146,6.283406000586337,6.331240959896736
0.021067415730337102,6.283438654702702,6.331273471107316
0.022471910112359494,6.283473561041935,6.331308224680357
0.023876404494381998,6.283510719647006,6.33134522065787
0.0252808988764045,6.283550130563656,6.331384459084566
0.026685393258427004,6.283591793840401,6.331425940007873
0.028089887640449396,6.283635709528535,6.331469663477923
0.0294943820224719,6.283681877682112,6.331515629547565
0.030898876404494402,6.283730298357975,6.331563838272351
0.032303370786516794,6.283780971615728,6.331614289710554
0.0337078651685393,6.283833897517752,6.331666983923152
0.0351123595505618,6.283889076129205,6.331721920973837
0.0365168539325843,6.283946507518016,6.331779100929007
0.037921348314606695,6.284006191754887,6.331838523857781
0.0393258426966292,6.2840681289133,6.331900189831977
0.0407303370786517,6.284132319069498,6.331964098926137
0.042134831460674094,6.284198762302515,6.332030251217507
0.0435393258426966,6.2842674586941465,6.332098646786051
0.0449438202247191,6.28433840832897,6.332169285714438
0.0463483146067416,6.284411611294334,6.332242168088057
0.047752808988763995,6.284487067680365,6.332317293994998
0.0491573033707865,6.284564777579962,6.332394663526082
0.050561797752809,6.284644741088802,6.332474276774833
0.05196629213483139,6.284726958305337,6.33255613383748
0.053370786516853896,6.284811429330792,6.332640234812981
0.0547752808988764,6.284898154269176,6.332726579802994
0.0561797752808989,6.284987133227264,6.332815168911906
0.057584269662921295,6.285078366314614,6.3329060022468004
0.0589887640449438,6.285171853643562,6.332999079917489
0.0603932584269663,6.285267595329212,6.3330944020364885
0.061797752808988804,6.28536559148946,6.33319196871904
0.0632022471910112,6.285465842244965,6.333291780083088
0.0646067415730337,6.285568347719173,6.333393836249306
0.0660112359550562,6.285673108038307,6.33349813734107
0.0674157303370786,6.285780123331365,6.33360468348448
0.0688202247191011,6.2858893937301215,6.333713474808349
0.0702247191011236,6.286000919369142,6.333824511444204
0.0716292134831461,6.286114700385755,6.333937793526296
0.0730337078651685,6.28623073692008,6.334053321191583
0.074438202247191,6.2863490291150175,6.334171094579749
0.0758426966292135,6.286469577116233,6.334291113833191
0.0772471910112359,6.286592381072193,6.334413379097026
0.0786516853932584,6.286717441134129,6.334537890519083
0.0800561797752809,6.286844757456063,6.334664648249921
0.0814606741573034,6.28697433019479,6.334793652442807
0.0828651685393258,6.287106159509895,6.334924903253729
0.0842696629213483,6.287240245563739,6.335058400841402
0.0856741573033708,6.2873765885214725,6.335194145367245
0.0870786516853932,6.287515188551022,6.335332136995419
0.0884831460674157,6.287656045823098,6.335472375892785
0.0898876404494382,6.2877991605112005,6.335614862228936
0.0912921348314607,6.287944532791602,6.335759596176183
0.0926966292134831,6.288092162843377,6.335906577909559
0.0941011235955056,6.288242050848365,6.336055807606814
0.0955056179775281,6.288394196991205,6.336207285448435
0.0969101123595505,6.2885486014593095,6.3363610116176075
0.098314606741573,6.288705264442892,6.336516986300267
0.0997191011235955,6.288864186134939,6.336675209685052
0.101123595505618,6.28902536673123,6.33683568196333
0.1025280898876404,6.289188806430329,6.336998403329202
0.1039325842696629,6.289354505433594,6.337163373979478
0.1053370786516854,6.2895224639451595,6.337330594113707
0.10674157303370779,6.289692682171958,6.337500063934156
0.1081460674157303,6.289865160323708,6.33767178364582
0.1095505617977528,6.290039898612915,6.337845753456423
0.1109550561797753,6.290216897254882,6.338021973576405
0.1123595505617977,6.290396156467692,6.338200444218947
0.1137640449438202,6.290577676472222,6.338381165599946
0.1151685393258427,6.290761457492145,6.338564137938039
0.1165730337078652,6.290947499753922,6.338749361454582
0.1179775280898876,6.291135803486807,6.338936836373661
0.1193820224719101,6.2913263689228485,6.3391265629220985
0.1207865168539326,6.291519196296882,6.3393185413294395
0.122191011235955,6.291714285846544,6.339512771827961
0.1235955056179775,6.291911637812261,6.339709254652672
0.125,6.292111252437252,6.3399079900413176
0.1264044943820225,6.2923131299675426,6.340108978234363
0.1278089887640449,6.292517270651939,6.3403122194750186
0.1292134831460674,6.292723674742056,6.340517714009222
0.1306179775280899,6.292932342492297,6.340725462085643
0.1320224719101123,6.293143274159867,6.340935463955687
0.1334269662921348,6.293356470004769,6.341147719873495
0.1348314606741573,6.293571930289804,6.341362230095942
0.1362359550561798,6.293789655280571,6.341578994882644
0.1376404494382022,6.29400964524547,6.341798014495937
0.1390449438202247,6.294231900455699,6.342019289200912
0.1404494382022472,6.294456421185266,6.3422428192653895
0.1418539325842696,6.294683207710965,6.3424686049599295
0.1432584269662921,6.294912260312402,6.342696646557828
0.1446629213483146,6.295143579271988,6.342926944335121
0.1460674157303371,6.295377164874931,6.343159498570588
0.1474719101123595,6.295613017409245,6.34339430954574
0.148876404494382,6.295851137165747,6.343631377544841
0.1502808988764045,6.296091524438065,6.343870702854887
0.151685393258427,6.296334179522627,6.3441122857656165
0.1530898876404494,6.296579102718669,6.344356126569515
0.1544943820224719,6.296826294328233,6.344602225561808
0.1558988764044944,6.2970757546561735,6.344850583040469
0.1573033707865168,6.297327484010143,6.34510119930621
0.1587078651685393,6.29758148270062,6.345354074662494
0.1601123595505618,6.297837751040875,6.345609209415525
0.1615168539325843,6.2980962893470025,6.3458666038742555
0.1629213483146067,6.298357097937896,6.346126258350388
0.1643258426966292,6.298620177135272,6.34638817315837
0.1657303370786517,6.298885527263653,6.346652348615392
0.1671348314606741,6.299153148650376,6.346918785041404
0.1685393258426966,6.299423041625592,6.3471874827591
0.1699438202247191,6.299695206522267,6.347458442093923
0.1713483146067416,6.299969643676183,6.347731663374073
0.172752808988764,6.300246353425939,6.348007146930501
0.1741573033707865,6.300525336112946,6.348284893096901
0.175561797752809,6.300806592081437,6.348564902209728
0.1769662921348314,6.3010901216784605,6.348847174608197
0.1783707865168539,6.301375925253889,6.349131710634265
0.1797752808988764,6.301664003160405,6.349418510632654
0.1811797752808989,6.301954355753524,6.349707574950833
0.1825842696629213,6.3022469833915755,6.349998903939043
0.1839887640449438,6.302541886435712,6.350292497950264
0.1853932584269663,6.302839065249907,6.350588357340248
0.1867977528089887,6.303138520200962,6.350886482467502
0.1882022471910112,6.3034402516584995,6.351186873693292
0.1896067415730337,6.303744259994974,6.351489531381649
0.1910112359550562,6.3040505455856515,6.351794455899353
0.1924157303370786,6.304359108808642,6.352101647615961
0.1938202247191011,6.304669950044873,6.35241110690379
0.1952247191011236,6.3049830696781,6.352722834137915
0.196629213483146,6.3052984680949145,6.353036829696176
0.1980337078651685,6.305616145684736,6.353353093959184
0.199438202247191,6.30593610283981,6.353671627310313
0.2008426966292135,6.30625833995522,6.353992430135706
0.2022471910112359,6.30658285742888,6.354315502824269
0.2036516853932584,6.306909655661536,6.354640845767681
0.2050561797752809,6.30723873505677,6.3549684593603875
0.2064606741573034,6.307570096020999,6.35529834399961
0.2078651685393258,6.307903738963478,6.355630500085337
0.2092696629213483,6.308239664296299,6.355964928020327
0.2106741573033708,6.308577872434391,6.356301628210117
0.2120786516853932,6.30891836379552,6.35664060106301
0.2134831460674157,6.309261138800291,6.356981846990095
0.2148876404494382,6.309606197872161,6.357325366405225
0.2162921348314607,6.30995354143741,6.357671159725037
0.2176966292134831,6.310303169925181,6.358019227368939
0.2191011235955056,6.310655083767441,6.358369569759123
0.2205056179775281,6.311009283399017,6.358722187320558
0.2219101123595505,6.3113657692575735,6.359077080480994
0.223314606741573,6.311724541783624,6.35943424967096
0.2247191011235955,6.312085601420526,6.3597936953237655
0.226123595505618,6.312448948614491,6.360155417875504
0.2275280898876404,6.312814583814572,6.360519417765059
0.2289325842696629,6.313182507472684,6.360885695434087
0.2303370786516854,6.31355272004358,6.361254251327038
0.2317415730337078,6.313925221984874,6.361625085891147
0.2331460674157303,6.314300013757028,6.361998199576437
0.2345505617977528,6.314677095823362,6.362373592835715
0.2359550561797753,6.315056468650054,6.36275126612458
0.2373595505617977,6.315438132706128,6.363131219901427
0.2387640449438202,6.315822088463473,6.363513454627433
0.2401685393258427,6.316208336396837,6.363897970766573
0.2415730337078652,6.316596876983823,6.364284768785615
0.2429775280898876,6.316987710704894,6.364673849154116
0.2443820224719101,6.317380838043382,6.365065212344431
0.2457865168539326,6.317776259485472,6.365458858831721
0.247191011235955,6.318173975520219,6.3658547890939285
0.2485955056179775,6.318573986639537,6.366253003611804
0.25,6.3189762933382125,6.366653502868894
0.2514044943820225,6.319380896113893,6.367056287351544
0.2528089887640449,6.319787795467092,6.3674613575489065
0.2542134831460674,6.320196991901206,6.367868713952928
0.2556179775280899,6.320608485922482,6.3682783570583705
0.2570224719101123,6.321022278040049,6.368690287362789
0.2584269662921348,6.321438368765903,6.369104505366544
0.2598314606741573,6.321856758614924,6.369521011572816
0.2612359550561798,6.322277448104858,6.3699398064875785
0.2626404494382022,6.322700437756323,6.370360890619621
0.2640449438202247,6.323125728092818,6.37078426448054
0.2654494382022472,6.323553319640721,6.371209928584745
0.2668539325842696,6.32398321292929,6.37163788344946
0.2682584269662921,6.32441540849066,6.372068129594714
0.2696629213483146,6.324849906859848,6.372500667543358
0.2710674157303371,6.325286708574751,6.372935497821055
0.2724719101123595,6.325725814176158,6.373372620956281
0.273876404494382,6.326167224207732,6.3738120374803415
0.2752808988764045,6.326610939216026,6.374253747927351
0.2766853932584269,6.327056959750486,6.3746977528342414
0.2780898876404494,6.3275052863634365,6.375144052740773
0.2794943820224719,6.327955919610099,6.3755926481895235
0.2808988764044944,6.328408860048585,6.376043539725899
0.2823033707865168,6.328864108239889,6.3764967278981235
0.2837078651685393,6.329321664747914,6.376952213257252
0.2851123595505618,6.329781530139444,6.3774099963571675
0.2865168539325842,6.3302437049841656,6.377870077754571
0.2879213483146067,6.330708189854659,6.378332458009001
0.2893258426966292,6.331174985326406,6.378797137682834
0.2907303370786517,6.3316440919777826,6.379264117341254
0.2921348314606741,6.332115510390072,6.3797333975523065
0.2935393258426966,6.332589241147455,6.380204978886852
0.2949438202247191,6.333065284837012,6.38067886191859
0.2963483146067416,6.333543642048739,6.381155047224059
0.297752808988764,6.3340243133755285,6.3816335353826386
0.2991573033707865,6.334507299413181,6.382114326976538
0.300561797752809,6.334992600760404,6.382597422590812
0.3019662921348314,6.335480218018822,6.383082822813361
0.3033707865168539,6.335970151792967,6.3835705282349195
0.3047752808988764,6.3364624026902785,6.3840605394490675
0.3061797752808989,6.336956971321114,6.384552857052241
0.3075842696629213,6.337453858298745,6.385047481643705
0.3089887640449438,6.337953064239361,6.385544413825584
0.3103932584269663,6.338454589762066,6.386043654202853
0.3117977528089887,6.338958435488884,6.38654520338333
0.3132022471910112,6.33946460204476,6.387049061977685
0.3146067415730337,6.33997309005756,6.387555230599455
0.3160112359550562,6.340483900158074,6.388063709865004
0.3174157303370786,6.340997032980016,6.3885745003935765
0.3188202247191011,6.341512489160023,6.389087602807263
0.3202247191011236,6.342030269337664,6.389603017731016
0.321629213483146,6.342550374155433,6.390120745792646
0.3230337078651685,6.343072804258751,6.390640787622818
0.324438202247191,6.343597560295987,6.3911631438550724
0.3258426966292135,6.344124642918414,6.3916878151258
0.3272471910112359,6.344654052780269,6.392214802074268
0.3286516853932584,6.345185790538704,6.392744105342603
0.3300561797752809,6.3457198568538145,6.393275725575794
0.3314606741573034,6.346256252388638,6.393809663421716
0.3328651685393258,6.34679497780915,6.394345919531098
0.3342696629213483,6.347336033784263,6.394884494557546
0.3356741573033708,6.347879420985836,6.395425389157544
0.3370786516853932,6.348425140088673,6.395968603990446
0.3384831460674157,6.348973191770524,6.396514139718481
0.3398876404494382,6.349523576712087,6.397061997006756
0.3412921348314607,6.350076295597,6.397612176523262
0.3426966292134831,6.350631349111865,6.398164678938865
0.3441011235955056,6.351188737946226,6.39871950492731
0.3455056179775281,6.3517484627925835,6.3992766551652345
0.3469101123595505,6.352310524346392,6.399836130332153
0.348314606741573,6.3528749233060635,6.400397931110474
0.3497191011235955,6.353441660372967,6.4009620581854785
0.351123595505618,6.35401073625143,6.40152851224535
0.3525280898876404,6.354582151648742,6.402097293981162
0.3539325842696629,6.3551559072751544,6.402668404086872
0.3553370786516854,6.355732003843886,6.403241843259334
0.3567415730337078,6.356310442071111,6.4038176121983055
0.3581460674157303,6.356891222675985,6.404395711606426
0.3595505617977528,6.35747434638062,6.404976142189241
0.3609550561797753,6.358059813910106,6.405558904655196
0.3623595505617977,6.358647625992501,6.4061439997156375
0.3637640449438202,6.359237783358837,6.406731428084812
0.3651685393258427,6.359830286743121,6.407321190479869
0.3665730337078651,6.36042513688234,6.407913287620865
0.3679775280898876,6.361022334516455,6.408507720230762
0.3693820224719101,6.3616218803884035,6.409104489035442
0.3707865168539326,6.362223775244114,6.409703594763676
0.372191011235955,6.362828019832494,6.410305038147167
0.3735955056179775,6.363434614905431,6.41090881992052
0.375,6.364043561217804,6.411514940821253
0.3764044943820224,6.364654859527482,6.412123401589813
0.3778089887640449,6.3652685105953175,6.412734202969554
0.3792134831460674,6.365884515185158,6.413347345706748
0.3806179775280899,6.366502874063841,6.413962830550598
0.3820224719101123,6.367123588001207,6.414580658253224
0.3834269662921348,6.367746657770083,6.415200829569667
0.3848314606741573,6.368372084146299,6.415823345257909
0.3862359550561798,6.368999867908682,6.416448206078834
0.3876404494382022,6.3696300098390655,6.417075412796285
0.3890449438202247,6.370262510722282,6.417704966177008
0.3904494382022472,6.370897371346167,6.418336866990703
0.3918539325842696,6.371534592501569,6.418971116009993
0.3932584269662921,6.372174174982339,6.419607714010442
0.3946629213483146,6.372816119585346,6.4202466617705465
0.3960674157303371,6.37346042711046,6.420887960071744
0.3974719101123595,6.374107098360571,6.4215316096984205
0.398876404494382,6.374756134141583,6.4221776114378955
0.4002808988764045,6.3754075352624175,6.422825966080429
0.4016853932584269,6.37606130253502,6.423476674419243
0.4030898876404494,6.376717436774342,6.424129737250491
0.4044943820224719,6.3773759387983775,6.424785155373285
0.4058988764044944,6.378036809428124,6.425442929589685
0.4073033707865168,6.378700049487625,6.426103060704706
0.4087078651685393,6.379365659803933,6.42676554952631
0.4101123595505618,6.380033641207145,6.427430396865429
0.4115168539325842,6.380703994530384,6.4280976035359405
0.4129213483146067,6.381376720609806,6.428767170354687
0.4143258426966292,6.382051820284598,6.429439098141473
0.4157303370786517,6.3827292943969915,6.430113387719064
0.4171348314606741,6.38340914379225,6.430790039913191
0.4185393258426966,6.384091369318689,6.431469055552554
0.4199438202247191,6.384775971827653,6.432150435468822
0.4213483146067416,6.3854629521735395,6.432834180496624
0.422752808988764,6.386152311213784,6.4335202914735845
0.4241573033707865,6.386844049808882,6.434208769240272
0.425561797752809,6.38753816882237,6.434899614640252
0.4269662921348314,6.388234669120838,6.435592828520067
0.4283707865168539,6.388933551573932,6.436288411729226
0.4297752808988764,6.389634817054353,6.436986365120224
0.4311797752808989,6.39033846643786,6.437686689548552
0.4325842696629213,6.391044500603271,6.438389385872669
0.4339887640449438,6.391752920432461,6.439094454954026
0.4353932584269663,6.39246372681038,6.439801897657069
0.4367977528089887,6.393176920625032,6.440511714849228
0.4382022471910112,6.393892502767493,6.441223907400921
0.4396067415730337,6.394610474131909,6.4419384761855705
0.4410112359550562,6.395330835615496,6.442655422079591
0.4424157303370786,6.396053588118543,6.443374745962391
0.4438202247191011,6.396778732544415,6.4440964487163885
0.4452247191011236,6.397506269799553,6.44482053122699
0.446629213483146,6.398236200793479,6.445546994382615
0.4480337078651685,6.398968526438798,6.446275839074687
0.449438202247191,6.399703247651189,6.4470070661976395
0.4508426966292135,6.400440365349427,6.447740676648903
0.4522471910112359,6.401179880455372,6.448476671328936
0.4536516853932584,6.4019217938939645,6.4492150511411985
0.4550561797752809,6.402666106593249,6.4499558169921745
0.4564606741573033,6.403412819484353,6.450698969791354
0.4578651685393258,6.404161933501509,6.451444510451257
0.4592696629213483,6.404913449582034,6.452192439887419
0.4606741573033708,6.40566736866636,6.452942759018398
0.4620786516853932,6.406423691698006,6.453695468765783
0.4634831460674157,6.4071824196236005,6.45445057005418
0.4648876404494382,6.407943553392887,6.4552080638112335
0.4662921348314606,6.408707093958697,6.455967950967617
0.4676966292134831,6.4094730422769945,6.4567302324570335
0.4691011235955056,6.410241399306837,6.457494909216218
0.4705056179775281,6.411012166010403,6.458261982184954
0.4719101123595505,6.411785343352988,6.459031452306055
0.473314606741573,6.412560932303009,6.459803320525379
0.4747191011235955,6.4133389338319935,6.460577587791822
0.476123595505618,6.414119348914603,6.461354255057332
0.4775280898876404,6.4149021785286156,6.462133323276903
0.4789325842696629,6.4156874236549415,6.462914793408575
0.4803370786516854,6.416475085277615,6.4636986664134435
0.4817415730337078,6.417265164383807,6.464484943255651
0.4831460674157303,6.418057661963815,6.465273624902402
0.4845505617977528,6.418852579011084,6.466064712323959
0.4859550561797753,6.419649916522184,6.466858206493638
0.4873595505617977,6.420449675496828,6.467654108387817
0.4887640449438202,6.421251856937878,6.4684524189859465
0.4901685393258427,6.422056461851333,6.469253139270532
0.4915730337078651,6.422863491246341,6.470056270227162
0.4929775280898876,6.423672946135204,6.470861812844476
0.4943820224719101,6.424484827533361,6.4716697681142
0.4957865168539326,6.425299136459422,6.472480137031132
0.497191011235955,6.426115873935141,6.473292920593145
0.4985955056179775,6.4269350409854304,6.474108119801186
0.5,6.427756638638365,6.4749257356592915


==> SimRes/minmax_lmd_b0.5_sig0.03333333333333333.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.09058570335041304,0.09058570335041304
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.07131343041616015,0.07131343041616015
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.06858854114379252,0.06858854114379252
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0679122079968891,0.0679122079968891
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.06753092052231331,0.06753092052231331
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.06714379100681481,0.06714379100681481
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.06692540346926071,0.06692540346926071
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.0,0.0
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.06692540301021596,0.06692540301021596
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.06714379059620071,0.06714379059620071
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0675309207046494,0.0675309207046494
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.06791220814562134,0.06791220814562134
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0685885411686645,0.0685885411686645
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0713134304616237,0.0713134304616237
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.09058570335308966,0.09058570335308966
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,0.0,0.0


==> SimRes/minmax_lmd_b0.5_sig0.05.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.13710938525921312,0.13710938525921312
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.10810588834585477,0.10810588834585477
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.10297399712633924,0.10297399712633924
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.10133864846207696,0.10133864846207696
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.10094415914976518,0.10094415914976518
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.1013386486066172,0.1013386486066172
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.1029739968070336,0.1029739968070336
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.10810588844916409,0.10810588844916409
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.13710938527392422,0.13710938527392422
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,0.0,0.0


==> SimRes/minmax_lmd_b0.5_sig0.06666666666666667.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.1712189793558697,0.1712189793558697
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.13489183257640908,0.13489183257640908
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.12955350131986054,0.12955350131986054
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.12867137342947826,0.12867137342947826
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.1295535013029789,0.1295535013029789
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.13489183256230766,0.13489183256230766
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.17121897935618677,0.17121897935618677
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,0.0,0.0


==> SimRes/minmax_lmd_b0.5_sig0.1.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.22984104379172718,0.22984104379172718
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.18169352821987123,0.18169352821987123
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.17693085580526535,0.17693085580526535
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.18169352821470586,0.18169352821470586
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.22984104380376746,0.22984104380376746
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,0.0,0.0


==> SimRes/minmax_lmd_b0.5_sig0.13333333333333333.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.28957710108627754,0.28957710108627754
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.2104228984963948,0.2104228984963948
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.0,0.0
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.21042289865080951,0.21042289865080951
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.2895771011028208,0.2895771011028208
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,0.0,0.0


==> SimRes/minmax_lmd_b0.5_sig0.2.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.3882732325476563,0.3882732325476563
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.22345353079813754,0.22345353079813754
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.3882732330252053,0.3882732330252053
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,1.5978912186593478e-13,1.5978912186593478e-13


==> SimRes/minmax_lmd_b0.5_sig0.3333333333333333.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.49999999965975295,0.49999999965975295
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.0,0.0
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.4999999995883522,0.4999999995883522
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,0.0,0.0


==> SimRes/minmax_lmd_b0.5_sig0.5.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.9999999436221807,0.9999999436221807
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,0.0,0.0


==> SimRes/minmax_lmd_b0.5_sig0.6.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.9999999597493909,0.9999999597493909
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,0.0,0.0


==> SimRes/minmax_lmd_b0.5_sig0.75.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.9999999949128787,0.9999999949128787
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,7.998201519731675e-15,7.998201519731675e-15


==> SimRes/minmax_lmd_b0.5_sig0.85.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.999999997792599,0.999999997792599
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,0.0,0.0


==> SimRes/minmax_lmd_b0.5_sig1.5.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.9999999989391848,0.9999999989391848
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,0.0,0.0


==> SimRes/minmax_lmd_b0.5_sig1.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.9999999982956271,0.9999999982956271
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,0.0,0.0


==> SimRes/minmax_lmd_b0.5_sig2.csv <==
x,y,z
-0.5,0.0,0.0
-0.4980392156862745,0.0,0.0
-0.49607843137254903,0.0,0.0
-0.49411764705882355,0.0,0.0
-0.49215686274509807,0.0,0.0
-0.49019607843137253,0.0,0.0
-0.48823529411764705,0.0,0.0
-0.48627450980392156,0.0,0.0
-0.4843137254901961,0.0,0.0
-0.4823529411764706,0.0,0.0
-0.4803921568627451,0.0,0.0
-0.47843137254901963,0.0,0.0
-0.4764705882352941,0.0,0.0
-0.4745098039215686,0.0,0.0
-0.4725490196078431,0.0,0.0
-0.47058823529411764,0.0,0.0
-0.46862745098039216,0.0,0.0
-0.4666666666666667,0.0,0.0
-0.4647058823529412,0.0,0.0
-0.4627450980392157,0.0,0.0
-0.4607843137254902,0.0,0.0
-0.4588235294117647,0.0,0.0
-0.4568627450980392,0.0,0.0
-0.4549019607843137,0.0,0.0
-0.45294117647058824,0.0,0.0
-0.45098039215686275,0.0,0.0
-0.44901960784313727,0.0,0.0
-0.4470588235294118,0.0,0.0
-0.44509803921568625,0.0,0.0
-0.44313725490196076,0.0,0.0
-0.4411764705882353,0.0,0.0
-0.4392156862745098,0.0,0.0
-0.4372549019607843,0.0,0.0
-0.43529411764705883,0.0,0.0
-0.43333333333333335,0.0,0.0
-0.43137254901960786,0.0,0.0
-0.4294117647058824,0.0,0.0
-0.4274509803921569,0.0,0.0
-0.42549019607843136,0.0,0.0
-0.4235294117647059,0.0,0.0
-0.4215686274509804,0.0,0.0
-0.4196078431372549,0.0,0.0
-0.4176470588235294,0.0,0.0
-0.4156862745098039,0.0,0.0
-0.4137254901960784,0.0,0.0
-0.4117647058823529,0.0,0.0
-0.40980392156862744,0.0,0.0
-0.40784313725490196,0.0,0.0
-0.40588235294117647,0.0,0.0
-0.403921568627451,0.0,0.0
-0.4019607843137255,0.0,0.0
-0.4,0.0,0.0
-0.39803921568627454,0.0,0.0
-0.39607843137254906,0.0,0.0
-0.3941176470588235,0.0,0.0
-0.39215686274509803,0.0,0.0
-0.39019607843137255,0.0,0.0
-0.38823529411764707,0.0,0.0
-0.3862745098039216,0.0,0.0
-0.38431372549019605,0.0,0.0
-0.38235294117647056,0.0,0.0
-0.3803921568627451,0.0,0.0
-0.3784313725490196,0.0,0.0
-0.3764705882352941,0.0,0.0
-0.37450980392156863,0.0,0.0
-0.37254901960784315,0.0,0.0
-0.37058823529411766,0.0,0.0
-0.3686274509803922,0.0,0.0
-0.3666666666666667,0.0,0.0
-0.3647058823529412,0.0,0.0
-0.3627450980392157,0.0,0.0
-0.3607843137254902,0.0,0.0
-0.3588235294117647,0.0,0.0
-0.3568627450980392,0.0,0.0
-0.35490196078431374,0.0,0.0
-0.3529411764705882,0.0,0.0
-0.3509803921568627,0.0,0.0
-0.34901960784313724,0.0,0.0
-0.34705882352941175,0.0,0.0
-0.34509803921568627,0.0,0.0
-0.3431372549019608,0.0,0.0
-0.3411764705882353,0.0,0.0
-0.3392156862745098,0.0,0.0
-0.33725490196078434,0.0,0.0
-0.33529411764705885,0.0,0.0
-0.33333333333333337,0.0,0.0
-0.33137254901960783,0.0,0.0
-0.32941176470588235,0.0,0.0
-0.32745098039215687,0.0,0.0
-0.3254901960784314,0.0,0.0
-0.3235294117647059,0.0,0.0
-0.32156862745098036,0.0,0.0
-0.3196078431372549,0.0,0.0
-0.3176470588235294,0.0,0.0
-0.3156862745098039,0.0,0.0
-0.3137254901960784,0.0,0.0
-0.31176470588235294,0.0,0.0
-0.30980392156862746,0.0,0.0
-0.307843137254902,0.0,0.0
-0.3058823529411765,0.0,0.0
-0.303921568627451,0.0,0.0
-0.3019607843137255,0.0,0.0
-0.3,0.0,0.0
-0.2980392156862745,0.0,0.0
-0.296078431372549,0.0,0.0
-0.29411764705882354,0.0,0.0
-0.29215686274509806,0.0,0.0
-0.2901960784313725,0.0,0.0
-0.28823529411764703,0.0,0.0
-0.28627450980392155,0.0,0.0
-0.28431372549019607,0.0,0.0
-0.2823529411764706,0.0,0.0
-0.2803921568627451,0.0,0.0
-0.2784313725490196,0.0,0.0
-0.27647058823529413,0.0,0.0
-0.27450980392156865,0.0,0.0
-0.27254901960784317,0.0,0.0
-0.2705882352941177,0.0,0.0
-0.26862745098039215,0.0,0.0
-0.26666666666666666,0.0,0.0
-0.2647058823529412,0.0,0.0
-0.2627450980392157,0.0,0.0
-0.2607843137254902,0.0,0.0
-0.2588235294117647,0.0,0.0
-0.2568627450980392,0.0,0.0
-0.2549019607843137,0.0,0.0
-0.2529411764705882,0.0,0.0
-0.25098039215686274,0.0,0.0
-0.24901960784313726,0.0,0.0
-0.24705882352941178,0.0,0.0
-0.2450980392156863,0.0,0.0
-0.2431372549019608,0.0,0.0
-0.24117647058823533,0.0,0.0
-0.2392156862745098,0.0,0.0
-0.2372549019607843,0.0,0.0
-0.23529411764705882,0.0,0.0
-0.23333333333333334,0.0,0.0
-0.23137254901960785,0.0,0.0
-0.22941176470588237,0.0,0.0
-0.2274509803921569,0.0,0.0
-0.22549019607843135,0.0,0.0
-0.22352941176470587,0.0,0.0
-0.22156862745098038,0.0,0.0
-0.2196078431372549,0.0,0.0
-0.21764705882352942,0.0,0.0
-0.21568627450980393,0.0,0.0
-0.21372549019607845,0.0,0.0
-0.21176470588235297,0.0,0.0
-0.20980392156862748,0.0,0.0
-0.20784313725490194,0.0,0.0
-0.20588235294117646,0.0,0.0
-0.20392156862745098,0.0,0.0
-0.2019607843137255,0.0,0.0
-0.2,0.0,0.0
-0.19803921568627453,0.0,0.0
-0.19607843137254904,0.0,0.0
-0.1941176470588235,0.0,0.0
-0.19215686274509802,0.0,0.0
-0.19019607843137254,0.0,0.0
-0.18823529411764706,0.0,0.0
-0.18627450980392157,0.0,0.0
-0.1843137254901961,0.0,0.0
-0.1823529411764706,0.0,0.0
-0.18039215686274512,0.0,0.0
-0.17843137254901964,0.0,0.0
-0.1764705882352941,0.0,0.0
-0.17450980392156862,0.0,0.0
-0.17254901960784313,0.0,0.0
-0.17058823529411765,0.0,0.0
-0.16862745098039217,0.0,0.0
-0.16666666666666669,0.0,0.0
-0.1647058823529412,0.0,0.0
-0.16274509803921566,0.0,0.0
-0.16078431372549018,0.0,0.0
-0.1588235294117647,0.0,0.0
-0.1568627450980392,0.0,0.0
-0.15490196078431373,0.0,0.0
-0.15294117647058825,0.0,0.0
-0.15098039215686276,0.0,0.0
-0.14901960784313728,0.0,0.0
-0.1470588235294118,0.0,0.0
-0.14509803921568626,0.0,0.0
-0.14313725490196078,0.0,0.0
-0.1411764705882353,0.0,0.0
-0.1392156862745098,0.0,0.0
-0.13725490196078433,0.0,0.0
-0.13529411764705884,0.0,0.0
-0.13333333333333336,0.0,0.0
-0.13137254901960782,0.0,0.0
-0.12941176470588234,0.0,0.0
-0.12745098039215685,0.0,0.0
-0.12549019607843137,0.0,0.0
-0.12352941176470589,0.0,0.0
-0.1215686274509804,0.0,0.0
-0.11960784313725492,0.0,0.0
-0.11764705882352944,0.0,0.0
-0.11568627450980395,0.0,0.0
-0.11372549019607842,0.0,0.0
-0.11176470588235293,0.0,0.0
-0.10980392156862745,0.0,0.0
-0.10784313725490197,0.0,0.0
-0.10588235294117648,0.0,0.0
-0.103921568627451,0.0,0.0
-0.10196078431372552,0.0,0.0
-0.09999999999999998,0.0,0.0
-0.0980392156862745,0.0,0.0
-0.09607843137254901,0.0,0.0
-0.09411764705882353,0.0,0.0
-0.09215686274509804,0.0,0.0
-0.09019607843137256,0.0,0.0
-0.08823529411764708,0.0,0.0
-0.0862745098039216,0.0,0.0
-0.08431372549019611,0.0,0.0
-0.08235294117647057,0.0,0.0
-0.08039215686274509,0.0,0.0
-0.0784313725490196,0.0,0.0
-0.07647058823529412,0.0,0.0
-0.07450980392156864,0.0,0.0
-0.07254901960784316,0.0,0.0
-0.07058823529411767,0.0,0.0
-0.06862745098039214,0.0,0.0
-0.06666666666666665,0.0,0.0
-0.06470588235294117,0.0,0.0
-0.06274509803921569,0.0,0.0
-0.0607843137254902,0.0,0.0
-0.05882352941176472,0.0,0.0
-0.056862745098039236,0.0,0.0
-0.05490196078431375,0.0,0.0
-0.05294117647058827,0.0,0.0
-0.05098039215686273,0.0,0.0
-0.04901960784313725,0.0,0.0
-0.047058823529411764,0.0,0.0
-0.04509803921568628,0.0,0.0
-0.0431372549019608,0.0,0.0
-0.041176470588235314,0.0,0.0
-0.03921568627450983,0.0,0.0
-0.03725490196078429,0.0,0.0
-0.03529411764705881,0.0,0.0
-0.033333333333333326,0.0,0.0
-0.03137254901960784,0.0,0.0
-0.02941176470588236,0.0,0.0
-0.027450980392156876,0.0,0.0
-0.025490196078431393,0.0,0.0
-0.02352941176470591,0.0,0.0
-0.021568627450980427,0.0,0.0
-0.019607843137254888,0.0,0.0
-0.017647058823529405,0.0,0.0
-0.01568627450980392,0.0,0.0
-0.013725490196078438,0.0,0.0
-0.011764705882352955,0.0,0.0
-0.009803921568627472,0.0,0.0
-0.007843137254901988,0.0,0.0
-0.00588235294117645,0.0,0.0
-0.0039215686274509665,0.0,0.0
-0.0019607843137254832,0.0,0.0
0.0,0.9999999997272015,0.9999999997272015
0.0019607843137254832,0.0,0.0
0.0039215686274509665,0.0,0.0
0.00588235294117645,0.0,0.0
0.007843137254901933,0.0,0.0
0.009803921568627416,0.0,0.0
0.0117647058823529,0.0,0.0
0.013725490196078383,0.0,0.0
0.015686274509803866,0.0,0.0
0.01764705882352935,0.0,0.0
0.019607843137254943,0.0,0.0
0.021568627450980427,0.0,0.0
0.02352941176470591,0.0,0.0
0.025490196078431393,0.0,0.0
0.027450980392156876,0.0,0.0
0.02941176470588236,0.0,0.0
0.03137254901960784,0.0,0.0
0.033333333333333326,0.0,0.0
0.03529411764705881,0.0,0.0
0.03725490196078429,0.0,0.0
0.039215686274509776,0.0,0.0
0.04117647058823526,0.0,0.0
0.04313725490196074,0.0,0.0
0.045098039215686225,0.0,0.0
0.04705882352941171,0.0,0.0
0.0490196078431373,0.0,0.0
0.050980392156862786,0.0,0.0
0.05294117647058827,0.0,0.0
0.05490196078431375,0.0,0.0
0.056862745098039236,0.0,0.0
0.05882352941176472,0.0,0.0
0.0607843137254902,0.0,0.0
0.06274509803921569,0.0,0.0
0.06470588235294117,0.0,0.0
0.06666666666666665,0.0,0.0
0.06862745098039214,0.0,0.0
0.07058823529411762,0.0,0.0
0.0725490196078431,0.0,0.0
0.07450980392156858,0.0,0.0
0.07647058823529407,0.0,0.0
0.07843137254901955,0.0,0.0
0.08039215686274503,0.0,0.0
0.08235294117647063,0.0,0.0
0.08431372549019611,0.0,0.0
0.0862745098039216,0.0,0.0
0.08823529411764708,0.0,0.0
0.09019607843137256,0.0,0.0
0.09215686274509804,0.0,0.0
0.09411764705882353,0.0,0.0
0.09607843137254901,0.0,0.0
0.0980392156862745,0.0,0.0
0.09999999999999998,0.0,0.0
0.10196078431372546,0.0,0.0
0.10392156862745094,0.0,0.0
0.10588235294117643,0.0,0.0
0.10784313725490191,0.0,0.0
0.1098039215686274,0.0,0.0
0.11176470588235299,0.0,0.0
0.11372549019607847,0.0,0.0
0.11568627450980395,0.0,0.0
0.11764705882352944,0.0,0.0
0.11960784313725492,0.0,0.0
0.1215686274509804,0.0,0.0
0.12352941176470589,0.0,0.0
0.12549019607843137,0.0,0.0
0.12745098039215685,0.0,0.0
0.12941176470588234,0.0,0.0
0.13137254901960782,0.0,0.0
0.1333333333333333,0.0,0.0
0.1352941176470588,0.0,0.0
0.13725490196078427,0.0,0.0
0.13921568627450975,0.0,0.0
0.14117647058823524,0.0,0.0
0.14313725490196072,0.0,0.0
0.14509803921568631,0.0,0.0
0.1470588235294118,0.0,0.0
0.14901960784313728,0.0,0.0
0.15098039215686276,0.0,0.0
0.15294117647058825,0.0,0.0
0.15490196078431373,0.0,0.0
0.1568627450980392,0.0,0.0
0.1588235294117647,0.0,0.0
0.16078431372549018,0.0,0.0
0.16274509803921566,0.0,0.0
0.16470588235294115,0.0,0.0
0.16666666666666663,0.0,0.0
0.1686274509803921,0.0,0.0
0.1705882352941176,0.0,0.0
0.17254901960784308,0.0,0.0
0.17450980392156867,0.0,0.0
0.17647058823529416,0.0,0.0
0.17843137254901964,0.0,0.0
0.18039215686274512,0.0,0.0
0.1823529411764706,0.0,0.0
0.1843137254901961,0.0,0.0
0.18627450980392157,0.0,0.0
0.18823529411764706,0.0,0.0
0.19019607843137254,0.0,0.0
0.19215686274509802,0.0,0.0
0.1941176470588235,0.0,0.0
0.196078431372549,0.0,0.0
0.19803921568627447,0.0,0.0
0.19999999999999996,0.0,0.0
0.20196078431372544,0.0,0.0
0.20392156862745092,0.0,0.0
0.2058823529411764,0.0,0.0
0.207843137254902,0.0,0.0
0.20980392156862748,0.0,0.0
0.21176470588235297,0.0,0.0
0.21372549019607845,0.0,0.0
0.21568627450980393,0.0,0.0
0.21764705882352942,0.0,0.0
0.2196078431372549,0.0,0.0
0.22156862745098038,0.0,0.0
0.22352941176470587,0.0,0.0
0.22549019607843135,0.0,0.0
0.22745098039215683,0.0,0.0
0.22941176470588232,0.0,0.0
0.2313725490196078,0.0,0.0
0.23333333333333328,0.0,0.0
0.23529411764705876,0.0,0.0
0.23725490196078436,0.0,0.0
0.23921568627450984,0.0,0.0
0.24117647058823533,0.0,0.0
0.2431372549019608,0.0,0.0
0.2450980392156863,0.0,0.0
0.24705882352941178,0.0,0.0
0.24901960784313726,0.0,0.0
0.25098039215686274,0.0,0.0
0.2529411764705882,0.0,0.0
0.2549019607843137,0.0,0.0
0.2568627450980392,0.0,0.0
0.2588235294117647,0.0,0.0
0.26078431372549016,0.0,0.0
0.26274509803921564,0.0,0.0
0.2647058823529411,0.0,0.0
0.2666666666666666,0.0,0.0
0.2686274509803921,0.0,0.0
0.2705882352941177,0.0,0.0
0.27254901960784317,0.0,0.0
0.27450980392156865,0.0,0.0
0.27647058823529413,0.0,0.0
0.2784313725490196,0.0,0.0
0.2803921568627451,0.0,0.0
0.2823529411764706,0.0,0.0
0.28431372549019607,0.0,0.0
0.28627450980392155,0.0,0.0
0.28823529411764703,0.0,0.0
0.2901960784313725,0.0,0.0
0.292156862745098,0.0,0.0
0.2941176470588235,0.0,0.0
0.29607843137254897,0.0,0.0
0.29803921568627445,0.0,0.0
0.30000000000000004,0.0,0.0
0.3019607843137255,0.0,0.0
0.303921568627451,0.0,0.0
0.3058823529411765,0.0,0.0
0.307843137254902,0.0,0.0
0.30980392156862746,0.0,0.0
0.31176470588235294,0.0,0.0
0.3137254901960784,0.0,0.0
0.3156862745098039,0.0,0.0
0.3176470588235294,0.0,0.0
0.3196078431372549,0.0,0.0
0.32156862745098036,0.0,0.0
0.32352941176470584,0.0,0.0
0.3254901960784313,0.0,0.0
0.3274509803921568,0.0,0.0
0.3294117647058823,0.0,0.0
0.3313725490196078,0.0,0.0
0.33333333333333337,0.0,0.0
0.33529411764705885,0.0,0.0
0.33725490196078434,0.0,0.0
0.3392156862745098,0.0,0.0
0.3411764705882353,0.0,0.0
0.3431372549019608,0.0,0.0
0.34509803921568627,0.0,0.0
0.34705882352941175,0.0,0.0
0.34901960784313724,0.0,0.0
0.3509803921568627,0.0,0.0
0.3529411764705882,0.0,0.0
0.3549019607843137,0.0,0.0
0.35686274509803917,0.0,0.0
0.35882352941176465,0.0,0.0
0.36078431372549014,0.0,0.0
0.36274509803921573,0.0,0.0
0.3647058823529412,0.0,0.0
0.3666666666666667,0.0,0.0
0.3686274509803922,0.0,0.0
0.37058823529411766,0.0,0.0
0.37254901960784315,0.0,0.0
0.37450980392156863,0.0,0.0
0.3764705882352941,0.0,0.0
0.3784313725490196,0.0,0.0
0.3803921568627451,0.0,0.0
0.38235294117647056,0.0,0.0
0.38431372549019605,0.0,0.0
0.38627450980392153,0.0,0.0
0.388235294117647,0.0,0.0
0.3901960784313725,0.0,0.0
0.392156862745098,0.0,0.0
0.39411764705882346,0.0,0.0
0.39607843137254906,0.0,0.0
0.39803921568627454,0.0,0.0
0.4,0.0,0.0
0.4019607843137255,0.0,0.0
0.403921568627451,0.0,0.0
0.40588235294117647,0.0,0.0
0.40784313725490196,0.0,0.0
0.40980392156862744,0.0,0.0
0.4117647058823529,0.0,0.0
0.4137254901960784,0.0,0.0
0.4156862745098039,0.0,0.0
0.41764705882352937,0.0,0.0
0.41960784313725485,0.0,0.0
0.42156862745098034,0.0,0.0
0.4235294117647058,0.0,0.0
0.4254901960784314,0.0,0.0
0.4274509803921569,0.0,0.0
0.4294117647058824,0.0,0.0
0.43137254901960786,0.0,0.0
0.43333333333333335,0.0,0.0
0.43529411764705883,0.0,0.0
0.4372549019607843,0.0,0.0
0.4392156862745098,0.0,0.0
0.4411764705882353,0.0,0.0
0.44313725490196076,0.0,0.0
0.44509803921568625,0.0,0.0
0.44705882352941173,0.0,0.0
0.4490196078431372,0.0,0.0
0.4509803921568627,0.0,0.0
0.4529411764705882,0.0,0.0
0.45490196078431366,0.0,0.0
0.45686274509803915,0.0,0.0
0.45882352941176474,0.0,0.0
0.4607843137254902,0.0,0.0
0.4627450980392157,0.0,0.0
0.4647058823529412,0.0,0.0
0.4666666666666667,0.0,0.0
0.46862745098039216,0.0,0.0
0.47058823529411764,0.0,0.0
0.4725490196078431,0.0,0.0
0.4745098039215686,0.0,0.0
0.4764705882352941,0.0,0.0
0.4784313725490196,0.0,0.0
0.48039215686274506,0.0,0.0
0.48235294117647054,0.0,0.0
0.484313725490196,0.0,0.0
0.4862745098039215,0.0,0.0
0.4882352941176471,0.0,0.0
0.4901960784313726,0.0,0.0
0.49215686274509807,0.0,0.0
0.49411764705882355,0.0,0.0
0.49607843137254903,0.0,0.0
0.4980392156862745,0.0,0.0
0.5,0.0,0.0


==> SimRes/sim_res.csv <==
n,SGD,Bayes,split
0,0.90007013,0.90007,
1,1.50567158,1.14209714,
2,1.7454138300000002,1.30245564,
3,1.92217068,1.37187276,
4,2.03986915,1.4191893,
5,2.11801188,1.43797302,
6,2.16912766,1.4428159200000001,
7,2.20412144,1.45790552,
8,2.22901821,1.45652643,
9,2.2459454,1.4522513000000001,
10,2.25327465,1.44102706,
11,2.25554916,1.44352164,
12,2.25441034,1.43731016,
13,2.25103942,1.43730006,
14,2.24755485,1.44250785,
15,2.24528032,1.4517776,
16,2.24182094,1.4550629800000001,3.44470609
17,2.23735122,1.4586732,3.56738868
18,2.2320003,1.46565487,3.6950196799999997
19,2.2260284,1.4680786000000001,3.8198682
20,2.21911914,1.47079569,3.94777509
21,2.2130330199999997,1.4769213799999998,4.07614878
22,2.20793652,1.47837537,4.21303627
23,2.20213296,1.4812235999999999,4.3331623200000005
24,2.195751,1.48469575,4.45553175
25,2.19101766,1.48478902,4.58866434
26,2.18671029,1.48185126,4.7227970699999995
27,2.1818815199999997,1.48180928,4.8535267200000005
28,2.1766965,1.48159173,4.98186708
29,2.1716583000000003,1.4922138,5.1169251
30,2.16626047,1.4967841599999998,5.25225126
31,2.16133312,1.50010592,5.37571712
32,2.15700474,1.50008562,5.5158011700000005
33,2.15291774,1.5125274,5.6513763
34,2.1490749,1.51195205,5.7876616
35,2.14482852,1.50479028,5.9123728799999995
36,2.1407053,1.4966585099999998,6.04470887
37,2.1360997,1.49042422,6.175620159999999
38,2.13072288,1.48125744,6.29963217
39,2.1251552,1.4760887999999999,6.4262032
40,2.12008007,1.4891913399999999,6.56667521
41,2.11478148,1.48243158,6.68767848
42,2.10929878,1.4783946099999998,6.81972303
43,2.10432552,1.4786076799999999,6.960298400000001
44,2.0994012,1.4867955,7.0961715
45,2.0951182999999998,1.4901189400000001,7.2242434200000005
46,2.09061734,1.4882639300000002,7.3578171
47,2.0863224,1.4933961599999999,7.495007520000001
48,2.08163368,1.49269827,3.0450373799999997
49,2.0770805,1.4951105,3.0789875
50,2.07231717,1.4925802799999999,3.10758045
51,2.06769524,1.49180512,3.143868
52,2.06312888,1.48822251,3.17902215
53,2.05876998,1.49205726,3.21314418
54,2.0545359999999997,1.4884067,3.2456809
55,2.05039016,1.49141104,3.288278
56,2.04610392,1.48791888,3.31912596
57,2.04214868,1.48993474,3.35118316
58,2.03833908,1.49352128,3.3875794
59,2.0346726,1.4923104,3.4246788
60,2.03082969,1.4889178900000002,3.45965648
61,2.02710054,1.4876807,3.49038052
62,2.02370805,1.4990295599999999,3.52681182
63,2.02075264,1.49995136,3.56330176
64,2.0175733499999997,1.4972379500000002,3.5969609
65,2.01421836,1.4926810799999999,3.62588358
66,2.01119595,1.49477737,3.66105554
67,2.00820048,1.4960646,3.6917261199999998
68,2.0050627199999997,1.49372028,3.71944362
69,2.0021092,1.4963172,3.7555308
70,1.99960708,1.50349103,3.79402274
71,1.99711296,1.5031130400000001,3.83261256
72,1.9948184400000002,1.50860413,3.864328
73,1.99221098,1.5026166200000002,3.89755188
74,1.9894545000000001,1.49984025,3.9279532500000003
75,1.98694628,1.4973862,3.96373744
76,1.98451638,1.49745442,3.99399
77,1.9817522399999998,1.4944550399999998,4.02573834
78,1.9789934500000002,1.4881380100000001,4.05724329
79,1.9763464,1.492404,4.090059200000001
80,1.9738233900000002,1.49294178,2.5792425000000003
81,1.9713988999999998,1.4971535399999998,2.60042582
82,1.96880648,1.49864883,2.6135272400000003
83,1.96597548,1.49333268,2.62438764
84,1.9635,1.4983205,2.63887515
85,1.9607484000000002,1.49384236,2.64717288
86,1.95808377,1.49493144,2.66135958
87,1.95549112,1.49555296,2.67392664
88,1.95292255,1.4985188100000002,2.69109122
89,1.950471,1.4983568999999999,2.7020519999999997
90,1.94804246,1.4997764599999999,2.71702431
91,1.9458184,1.4996137999999999,2.73484904
92,1.9437744000000001,1.50242895,2.7469419299999998
93,1.94156624,1.4957646599999999,2.76049048
94,1.9393889000000002,1.4956496,2.7758049999999996
95,1.9374220800000002,1.4979408,2.79214848
96,1.9356796200000002,1.50131556,2.80858747
97,1.93395748,1.4994274399999998,2.82320262
98,1.93225527,1.50164784,2.84789241
99,1.930665,1.501842,2.859235
100,1.9290838399999999,1.5053534899999998,2.87760211
101,1.92767454,1.5070347000000002,2.89484976
102,1.9264285700000001,1.50938569,2.9110539799999997
103,1.9252313600000002,1.50947784,2.9259651200000003
104,1.92387405,1.5067248,2.9396703
105,1.92264496,1.51565584,2.95652762
106,1.92128237,1.51744297,2.9723744
107,1.92007368,1.51739352,2.99052216
108,1.9190638100000001,1.52549969,3.00669524
109,1.9179666,1.5208666,3.0166257
110,1.91680572,1.5186354,3.0313989
111,1.9156491199999999,1.5184892799999998,2.32186752
112,1.9145793399999997,1.52018222,2.32718528
113,1.9134763199999998,1.52228646,2.33362674
114,1.9123740999999999,1.52215265,2.3409630000000003
115,1.91105592,1.5183715599999998,2.3441314799999997
116,1.909791,1.51843185,2.34633204
117,1.9084765399999999,1.51970548,2.35243502
118,1.9071832499999999,1.52106276,2.35756969
119,1.9058160000000002,1.5208428,2.3621676000000003
120,1.90456904,1.52370944,2.36866454
121,1.9034379,1.5239141999999999,2.3736295600000004
122,1.9023020099999999,1.5242442900000002,2.38056783
123,1.90107996,1.52136716,2.38557524
124,1.89992,1.5210825,2.393075
125,1.8986574600000001,1.52015346,2.40238152
126,1.8972644300000001,1.51586438,2.40655094
127,1.89591168,1.51280768,2.41777024
128,1.89459075,1.51363956,2.4246478799999998
129,1.8931263,1.5139696,2.4307790000000002
130,1.8917172899999999,1.51628963,2.44016058
131,1.8903851999999999,1.51793004,2.45070012
132,1.88922776,1.5231399399999999,2.46393007
133,1.8881095799999998,1.52350228,2.47392274
134,1.88694765,1.5194385000000001,2.4798771
135,1.8858372,1.5172282400000001,2.48838112
136,1.8847775,1.51913409,2.49752507
137,1.88365998,1.5139428000000001,2.5088151599999997
138,1.88273554,1.5201415299999999,2.52253725
139,1.881887,1.5243423999999999,2.5297818
140,1.88125302,1.53040413,2.54438448
141,1.8806266999999999,1.52747128,2.54399248
142,1.88002815,1.52443291,2.5498044
143,1.879416,1.52495856,2.09385648
144,1.8788244500000002,1.5243067,2.09992335
145,1.8782169999999998,1.52104114,2.10388336
146,1.8775222200000001,1.52030781,2.1094749900000003
147,1.87697892,1.5235934,2.1133171600000002
148,1.8763406100000002,1.5208266099999999,2.11696667
149,1.8757005000000002,1.522359,2.1186884999999998
150,1.87505911,1.52081462,2.11971686
151,1.8743910400000001,1.51950904,2.12485664
152,1.8736961399999998,1.5189488100000001,2.12794389
153,1.87290642,1.51684148,2.13598
154,1.8721799000000001,1.51949135,2.1385691000000002
155,1.87143996,1.51933236,2.14035432
156,1.87073193,1.52318574,2.1475402000000003
157,1.8700390199999999,1.5241549,2.1501967200000003
158,1.8693168900000001,1.5196933799999999,2.15027625
159,1.8685904,1.5186208,2.1524368
160,1.8678431100000001,1.51869851,2.15668033
161,1.86720876,1.5204186,2.16216702
162,1.8665276700000002,1.52025862,2.16570765
163,1.86591984,1.5206408,2.16840472
164,1.8653200499999998,1.5190626,2.1737694
165,1.8646614000000001,1.5184401799999998,2.17768428
166,1.86406402,1.51905371,2.18186836
167,1.86353832,1.52119632,2.18773968
168,1.86299854,1.52129406,2.1936977399999997
169,1.8622547999999999,1.5187783,2.196264
170,1.86140511,1.51373475,2.19667455
171,1.8605446399999999,1.51415384,2.2042608400000003
172,1.85967561,1.5127258399999999,2.21008884
173,1.85884722,1.5165753,2.21825988
174,1.85787525,1.51297475,1.97048075
175,1.85688976,1.51099344,1.97558416
176,1.8559087200000002,1.50959052,1.98014502
177,1.8549468999999998,1.50918724,1.98148888
178,1.85408916,1.50916153,1.9827239300000001
179,1.8532908,1.5098796,1.9809612
180,1.85250604,1.5122658599999999,1.9869727499999998
181,1.85174626,1.5107328599999998,1.99118556
182,1.8509352000000001,1.5087343500000001,1.99299078
183,1.85021568,1.5106694399999998,1.9970164
184,1.8493821,1.50646425,1.9964034499999999
185,1.84853496,1.5069255,1.99761768
186,1.84761984,1.50584742,1.9990543100000002
187,1.84672776,1.5076565999999998,2.00185408
188,1.84584015,1.5074526600000002,2.00522763
189,1.8449589,1.5089856999999998,2.0084881
190,1.84411455,1.51072023,2.0141523
191,1.84328448,1.50972288,2.018304
192,1.84245906,1.5089319,2.0235278
193,1.8416226,1.50624122,2.02761622
194,1.840683,1.50527325,2.0322588
195,1.8397814399999999,1.50338076,2.03282968
196,1.83890438,1.5038192,2.03840037
197,1.83801618,1.50514848,2.0403998999999997
198,1.8372077999999998,1.5066091000000001,2.04210815
199,1.836434,1.508752,2.047084
200,1.8356727000000002,1.5092446800000001,2.05327329
201,1.83495588,1.50984092,2.05699226
202,1.83419229,1.50769724,2.0551273400000003
203,1.83348264,1.5080802,2.05806828
204,1.8327697,1.50883485,2.0622672
205,1.83203422,1.50868838,2.06589984
206,1.83125448,1.51042725,1.91232396
207,1.8304561600000002,1.51040032,1.9153264
208,1.8296758700000002,1.51025699,1.91270739
209,1.8289488,1.5152823,1.9154603999999997
210,1.82828124,1.5169845,1.9199945
211,1.82765412,1.51692572,1.92271704
212,1.82702028,1.5162404999999999,1.9273858799999999
213,1.82639798,1.51472196,1.92995044
214,1.825823,1.5133463,1.9302055
215,1.82529936,1.51407144,1.9317614399999998
216,1.82473998,1.5109493,1.9322678199999999
217,1.8242349,1.5133734399999998,1.9363959
218,1.8237641100000002,1.51500258,1.9418160599999998
219,1.8232544,1.5160288,1.943535
220,1.8227151799999999,1.51416382,1.9450209999999999
221,1.82217822,1.51387128,1.9455924599999999
222,1.8216981500000002,1.51540542,1.94653132
223,1.8212655999999998,1.51758432,1.9499424
224,1.82079675,1.51664175,1.95312375
225,1.82035542,1.51667922,1.95540624
226,1.8198816999999998,1.51654841,1.95934369
227,1.8193875600000002,1.5138196800000001,1.95981732
228,1.81884166,1.51219005,1.96158652
229,1.818242,1.5108033,1.9605590999999998
230,1.81764198,1.5096057900000002,1.9634676599999998
231,1.81706112,1.5128093599999999,1.96647376
232,1.81645868,1.5106927799999998,1.97025965
233,1.81582596,1.51053552,1.96972776
234,1.81523165,1.5125845500000001,1.9734266
235,1.81463704,1.50986664,1.97479844
236,1.8139553400000001,1.50692184,1.97114796
237,1.81331248,1.50686844,1.9745907999999999
238,1.8126859400000002,1.5078725099999999,1.87096609
239,1.8120456,1.5059543999999998,1.8725376
240,1.81145963,1.50735137,1.8736761899999999
241,1.81091504,1.50788748,1.87438196
242,1.81035243,1.50594633,1.87707294
243,1.80978948,1.5048578,1.8790976799999999
244,1.8092711,1.5074507,1.88111
245,1.80874206,1.50720264,1.88378928
246,1.80822278,1.50912554,1.8850027299999998
247,1.80763728,1.50852944,1.885916
248,1.80705276,1.50779709,1.88651862
249,1.806585,1.5140525,1.888575
250,1.80619349,1.51424033,1.89219864
251,1.8057967199999998,1.51370604,1.8925124400000002
252,1.80541053,1.5130260199999999,1.8936544
253,1.80508656,1.5150185600000001,1.89757812
254,1.8047931,1.5159291,1.8996837
255,1.80452608,1.515776,1.90230528
256,1.80429934,1.5182326400000001,1.90553421
257,1.80407274,1.5169884,1.90586406
258,1.8038314,1.51782547,1.9073588799999999
259,1.803568,1.5170324,1.9122194
260,1.80331686,1.51649352,1.9132344
261,1.8030918599999999,1.51766382,1.9134881799999999
262,1.80288341,1.51836212,1.91789857
263,1.8027187199999999,1.51978992,1.9204284
264,1.8025432499999998,1.5186196,1.92143285
265,1.8023947200000001,1.51974046,1.92302572
266,1.80227937,1.5222257399999999,1.92683487
267,1.8021231199999999,1.519493,1.9266868400000001
268,1.80191264,1.5166139299999999,1.92617719
269,1.8016911,1.5160581,1.8177129
270,1.80154025,1.51996583,1.81944251
271,1.80132,1.5159212800000001,1.81747136
272,1.80108201,1.5145575900000001,1.82138775
273,1.8008211600000001,1.51178404,1.82132732
274,1.80058175,1.51181525,1.82457825
275,1.80036456,1.51013124,1.82450076
276,1.8001509800000002,1.5112870699999998,1.82616682
277,1.79996104,1.51313454,1.8292177600000001
278,1.79975925,1.51316208,1.83061107
279,1.7995348,1.5102584,1.8301724
280,1.79931325,1.50993102,1.83231108
281,1.79909514,1.51054146,1.83294642
282,1.7989064799999999,1.51294913,1.8335994500000001
283,1.798714,1.51117536,1.83122064
284,1.79849535,1.5089781,1.8301189500000001
285,1.79830508,1.5081437800000002,1.83089764
286,1.79813249,1.5080443700000001,1.8340648899999998
287,1.79796384,1.5044630399999999,1.83582432
288,1.79767248,1.5000573899999998,1.8323727099999998
289,1.7974084,1.5009182,1.8359204
290,1.79714034,1.50010209,1.83509547
291,1.7968570400000001,1.5009676,1.83546528
292,1.7965851700000002,1.49976445,1.8346488
293,1.7962429800000002,1.49662464,1.83429834
294,1.79584495,1.4944346,1.8325341
295,1.79542352,1.4936929600000002,1.83440968
296,1.7950056300000001,1.49311701,1.83548079
297,1.7946007000000002,1.4925449199999998,1.83866
298,1.7942003299999998,1.4924883999999998,1.84002806
299,1.793796,1.493094,1.844403
300,1.7933941199999999,1.49358909,1.8466410199999999
301,1.7929739999999998,1.49093776,1.76857542
302,1.79260254,1.4948171700000001,1.77101379
303,1.7922775999999998,1.4980390399999999,1.77424128
304,1.79197565,1.49805935,1.777296
305,1.7916820199999999,1.4999048999999998,1.7808343199999999
306,1.79140947,1.50181944,1.78328318
307,1.79111548,1.50025568,1.78182928
308,1.79088057,1.50216951,1.78494159
309,1.7906034,1.5004403,1.7848777
310,1.79033681,1.50213,1.7881442600000002
311,1.79007192,1.50201792,1.78843704
312,1.7898435499999998,1.5026910900000001,1.78877309
313,1.7896084600000002,1.50122144,1.7876302599999998
314,1.7893827,1.502361,1.79016705
315,1.78915408,1.5016952,1.7893215599999999
316,1.78891659,1.50187626,1.7919344300000002
317,1.7887023,1.5009759,1.7933578199999998
318,1.78849583,1.50079292,1.7944260399999998
319,1.7882528,1.4997504,1.7947584
320,1.78803099,1.50036684,1.79560338
321,1.78781162,1.49997904,1.79808342
322,1.78759828,1.4984002299999999,1.8001791299999998
323,1.7873589600000002,1.4979103200000001,1.80091188
324,1.7871782500000002,1.50111325,1.80570975
325,1.7870374599999999,1.50142234,1.80739942
326,1.78688169,1.5020581499999999,1.80829692
327,1.7867537599999999,1.5047262399999999,1.80911024
328,1.78664108,1.50457293,1.8101119399999999
329,1.7865111,1.5050211,1.8113271
330,1.78638714,1.50546413,1.81349935
331,1.78623636,1.5036578800000002,1.81275984
332,1.78608213,1.50488028,1.8159455700000002
333,1.78597148,1.5068643800000001,1.76693348
334,1.7858816499999999,1.5066122499999999,1.76563425
335,1.7857896000000002,1.5084652799999998,1.76627472
336,1.78567875,1.50693257,1.76706287
337,1.78559316,1.50953504,1.7678752
338,1.78548249,1.50832965,1.7664612
339,1.785391,1.5086208,1.7693634
340,1.7852782200000001,1.50638796,1.76849079
341,1.7851887,1.50692382,1.76886846
342,1.78505775,1.5050291199999999,1.7682336
343,1.78491624,1.5061076800000002,1.76896496
344,1.7848023000000002,1.5082227000000001,1.7693325
345,1.78465762,1.50588888,1.77103906
346,1.7845377199999999,1.50785727,1.7749952199999999
347,1.7843943599999998,1.5085069199999999,1.77556212
348,1.78425203,1.50692616,1.77565267
349,1.7841144999999998,1.5069564999999998,1.7756375
350,1.78403121,1.5087980699999999,1.77887502
351,1.7839359999999997,1.51000256,1.7806518400000002
352,1.7838149,1.5086867,1.77770094
353,1.78370334,1.5095657400000002,1.77868362
354,1.7836123,1.5115864499999998,1.78294845
355,1.78351728,1.51254076,1.78573872
356,1.7834256300000002,1.51450824,1.7898444900000001
357,1.78333762,1.5146622,1.7934905
358,1.78331455,1.5175289,1.7966119100000002
359,1.7832564,1.5157512000000002,1.7951291999999999
360,1.7832317,1.51865841,1.79784498
361,1.78321562,1.51959636,1.79744222
362,1.7832302400000002,1.52201907,1.8001387800000002
363,1.78326148,1.5244174400000001,1.8036527599999999
364,1.78326225,1.5244699499999999,1.75697495
365,1.78323618,1.52300652,1.75632786
366,1.78321997,1.52272337,1.75603261
367,1.78320288,1.5225816,1.7564051200000002
368,1.7831925,1.52423937,1.75833297
369,1.7831632,1.5237525,1.7566933999999998
370,1.78319666,1.5269024400000002,1.76104054
371,1.7832303600000001,1.52601468,1.7616878399999998
372,1.7832384,1.5247829700000002,1.76144774
373,1.78326566,1.52538518,1.76504438
374,1.78327875,1.5245175000000002,1.7641762499999998
375,1.7832702399999998,1.5231759999999999,1.76485752
376,1.7832477,1.5231780200000002,1.7652836500000002
377,1.7832150000000002,1.5237973800000002,1.76671908
378,1.78318742,1.5251642199999997,1.76715951
379,1.7832146000000002,1.5284626,1.7709937999999998
380,1.78318287,1.52553543,1.77132996
381,1.7831568999999998,1.5261205599999998,1.77204834
382,1.78314459,1.52647714,1.77425133
383,1.7831424,1.5251904,1.77353856
384,1.7831313500000001,1.5248541000000002,1.7745034999999998
385,1.7831385800000001,1.5254411200000002,1.77344998
386,1.78316829,1.5277366799999998,1.7751883499999999
387,1.7832169599999999,1.52939512,1.7767722799999999
388,1.7832771399999998,1.52987865,1.7801807
389,1.7833374,1.5289793999999999,1.7816448
390,1.78335882,1.5281609399999998,1.78190821
391,1.78338048,1.5284864,1.78406256
392,1.7833789800000002,1.52779143,1.78329645
393,1.78338584,1.5284087400000002,1.7851943
394,1.7833894499999998,1.52825105,1.7853486499999998
395,1.7833543200000002,1.52720172,1.7849541599999998
396,1.78329224,1.5259092,1.73149565
397,1.7832549199999999,1.5263061199999999,1.7328163799999998
398,1.7832147900000002,1.5249460799999999,1.7326255799999999
399,1.783156,1.52468,1.733744
400,1.78306254,1.5232265699999998,1.73177464
401,1.78295844,1.5225347999999999,1.7308632600000002
402,1.7828639400000001,1.52300148,1.73202952
403,1.7827711999999998,1.52355672,1.73081276
404,1.7826723,1.52417295,1.73144385
405,1.7825308199999998,1.52277202,1.73068462
406,1.78236696,1.52211081,1.7325013200000001
407,1.78222152,1.5236311200000001,1.73773728
408,1.7821070700000001,1.52464566,1.7391947899999998
409,1.7820158000000001,1.5255936,1.7396259
410,1.7819274900000002,1.52494152,1.73794227
411,1.7818176000000001,1.52420636,1.73734632
412,1.78174808,1.5269023,1.74024158
413,1.7816697,1.52581356,1.74017862
414,1.781595,1.52624135,1.73960115
415,1.78152416,1.52602944,1.74114304
416,1.78141983,1.52404326,1.7394195900000002
417,1.7812861,1.52176662,1.7389510600000002
418,1.7811271,1.52139738,1.73830111
419,1.780968,1.5218868,1.7374014000000002
420,1.78083842,1.5239484300000001,1.7397235599999998
421,1.7806754200000001,1.5224367399999998,1.73719676
422,1.7805042899999999,1.52296497,1.73949444
423,1.78036752,1.52621344,1.7426018399999998
424,1.780189,1.52396925,1.7409955
425,1.7800069200000002,1.52338452,1.7399757
426,1.7798299400000002,1.5233950900000002,1.74118644
427,1.7796625199999998,1.5234018,1.7144824
428,1.77948342,1.52179599,1.71348177
429,1.7793142,1.5210561999999999,1.7109269999999999
430,1.7791852400000001,1.52302039,1.7127767600000001
431,1.7790624,1.52370288,1.71519984
432,1.77891555,1.5231511100000001,1.7158577600000002
433,1.7787273,1.52199026,1.71431302
434,1.77855405,1.5223042500000001,1.7135172
435,1.77839168,1.52303956,1.71719036
436,1.77826225,1.5239938,1.7183626600000002
437,1.7781310799999999,1.5252693,1.71860688
438,1.7780158499999998,1.52561719,1.7201073599999999
439,1.7778816,1.5236848,1.720004
440,1.7777503799999999,1.52495154,1.72053504
441,1.7776046600000002,1.52448452,1.7205513000000001
442,1.7774577599999999,1.5252622900000001,1.7230086299999998
443,1.77730092,1.52381244,1.7228487600000002
444,1.7771030499999998,1.52059615,1.7195245000000001
445,1.7769308999999998,1.5209224399999999,1.72143066
446,1.77676242,1.5207834,1.71991296
447,1.77663808,1.52328512,1.72071872
448,1.77652238,1.52450766,1.7242049
449,1.776402,1.5256574999999999,1.723185
450,1.7762905599999999,1.5258683,1.7229102
451,1.7761701600000002,1.52523332,1.7239506
452,1.7760680400000002,1.52725326,1.72609761
453,1.7759889799999997,1.52837284,1.72860954
454,1.77596055,1.5329314,1.73130685
455,1.7759512800000001,1.53374232,1.73183784
456,1.77596598,1.53520924,1.73513303
457,1.7759637,1.53329698,1.7337589999999998
458,1.77595362,1.53239445,1.73234403
459,1.7759404,1.5320208,1.7118256
460,1.77591952,1.53220726,1.71170222
461,1.77588642,1.5330823199999999,1.7125877999999999
462,1.7758828000000002,1.5350209400000001,1.71378987
463,1.77588112,1.53439232,1.71358912
464,1.7758815000000001,1.53200295,1.71345525
465,1.77587474,1.5314530800000001,1.7130672599999999
466,1.77585156,1.52953241,1.7112094199999999
467,1.77581664,1.52901216,1.7096133599999999
468,1.7757747,1.53049708,1.71023195
469,1.7757163999999999,1.5284541,1.7087038
470,1.77565116,1.52869644,1.71143031
471,1.77557432,1.52874192,1.71108024
472,1.77549537,1.52682035,1.7125485299999998
473,1.7754144,1.5269483400000001,1.7118984
474,1.7753125,1.5257,1.7098337499999998
475,1.77518488,1.5235332,1.70843064
476,1.7750696400000001,1.5236095500000002,1.71108009
477,1.77495262,1.52275982,1.71196178
478,1.77485307,1.5243312800000002,1.7140583900000002
479,1.7747424,1.5231599999999998,1.7147232
480,1.77462064,1.5233751,1.71527005
481,1.77446854,1.5224018199999998,1.71250262
482,1.77431499,1.52274927,1.712235
483,1.77419396,1.52544216,1.71396016
484,1.77408635,1.526295,1.71442165
485,1.77393402,1.52289072,1.7115947999999999
486,1.7737660100000001,1.52137339,1.71176117
487,1.77361648,1.52294064,1.71362176
488,1.77346608,1.52445261,1.7141699400000001
489,1.7733492000000002,1.5278787999999999,1.7170041
490,1.77323668,1.52801655,1.71706628
491,1.77312864,1.5287768400000001,1.69367064
492,1.7730104100000001,1.52822605,1.6938494000000002
493,1.77289684,1.5296067800000002,1.69472134
494,1.77277815,1.52772345,1.69503345
495,1.77262464,1.52645984,1.69459888
496,1.77247098,1.52682873,1.69405929
497,1.77232722,1.5281628,1.6941461999999998
498,1.77220848,1.5280378000000001,1.69532755
499,1.77209,1.52825,1.6951
500,1.7719869,1.5281652300000002,1.69605534
501,1.77189936,1.52958898,1.69787946
502,1.7718325899999998,1.5315394299999998,1.6995364
503,1.77177168,1.5330873600000001,1.70043552
504,1.77174705,1.53515455,1.70324885
505,1.77175394,1.5380122999999999,1.70448124
506,1.77176727,1.5389528700000001,1.70667354
507,1.771777,1.53834592,1.70543728
508,1.77176792,1.5369764,1.70484969
509,1.7717043000000001,1.5327642,1.7018751
510,1.77167788,1.53424684,1.70312723
511,1.77166336,1.53723904,1.7074688
512,1.77164037,1.53671715,1.7056788299999999
513,1.77160894,1.5368137400000002,1.70476324
514,1.77158455,1.5381814,1.70630315
515,1.7715879600000002,1.5390886799999999,1.70836764
516,1.77157288,1.5381783999999998,1.7075889599999998
517,1.77155482,1.53746026,1.70735908
518,1.77152346,1.5376413,1.70807571
519,1.7714892,1.5386799999999998,1.7080752
520,1.7714833600000002,1.54026877,1.70883832
521,1.77143832,1.53741528,1.70694522
522,1.77139054,1.53635434,1.7018053899999999
523,1.77134532,1.53688152,1.7030366799999999
524,1.7712712499999999,1.53571425,1.70304225
525,1.77120506,1.53501002,1.7035193800000001
526,1.7711468700000002,1.53585191,1.70378046
527,1.77110736,1.53630576,1.70476944
528,1.7710708400000001,1.53607317,1.70568644
529,1.7710056,1.5344347999999999,1.7056247999999998
530,1.77093279,1.53371916,1.706634
531,1.7708471200000002,1.53230896,1.70545368
532,1.7707325999999999,1.5301683799999999,1.7027431199999998
533,1.77061584,1.5305080800000002,1.70412216
534,1.7704969,1.52912095,1.705152
535,1.77036512,1.52728912,1.70407264
536,1.77024198,1.52832348,1.70520054
537,1.77014912,1.5320303199999998,1.70812848
538,1.77007061,1.5326734499999999,1.7070776799999998
539,1.7699795999999999,1.531089,1.7057196000000001
540,1.76987068,1.52934208,1.70378212
541,1.76977634,1.5302069200000001,1.7036144
542,1.76969673,1.5314500500000001,1.70406975
543,1.76961024,1.53259488,1.70449888
544,1.7695387,1.532431,1.7049998000000002
545,1.7694440400000002,1.531257,1.7060316
546,1.76932073,1.52881577,1.70566087
547,1.7692015600000002,1.53010368,1.7050471999999999
548,1.7691030900000002,1.53140805,1.70710452
549,1.7689925000000002,1.5315575000000001,1.7078435
550,1.76885326,1.5310086,1.70768124
551,1.7687184,1.53194352,1.70996904
552,1.76857142,1.53234088,1.7110041200000001
553,1.7684289400000002,1.5332116199999999,1.71342228
554,1.76827995,1.5319998,1.6982667
555,1.7681467199999998,1.53319224,1.69930836
556,1.76801826,1.5327470300000001,1.69791424
557,1.76787234,1.53088416,1.6976034
558,1.76775365,1.53373389,1.69904137
559,1.7676008,1.5312584,1.6943192
560,1.76745855,1.53177123,1.69455099
561,1.76730454,1.5324953199999998,1.69514936
562,1.76715566,1.53358948,1.69401633
563,1.76700072,1.53311556,1.69356228
564,1.7668510499999999,1.5348677000000002,1.69503955
565,1.76670674,1.5338882999999999,1.6943493
566,1.7665735500000002,1.5355153799999999,1.69483104
567,1.76644592,1.5354573599999999,1.6975702400000001
568,1.76632963,1.5366982999999999,1.69849914
569,1.7661906,1.5349986000000002,1.6974143999999998
570,1.76606303,1.53592719,1.69618405
571,1.76592416,1.53579712,1.69627744
572,1.76578545,1.53596088,1.6972202699999999
573,1.76564696,1.5360584400000001,1.6969506399999998
574,1.7655087500000002,1.537527,1.697814
575,1.7653708799999999,1.53710208,1.69831296
576,1.76522187,1.53734726,1.69639731
577,1.7650675,1.536613,1.6967710200000001
578,1.76489622,1.53509691,1.6984096499999999
579,1.7647428,1.5366520000000001,1.6993536
580,1.76460158,1.5378082300000002,1.70075549
581,1.76448432,1.53919794,1.70475366
582,1.76437954,1.5393590300000002,1.70481443
583,1.7642348,1.536942,1.70287976
584,1.7640558,1.5336126,1.700361
585,1.7638658600000001,1.53304046,1.7004723800000001
586,1.76368259,1.53431234,1.6743001
587,1.76351784,1.53618528,1.676388
588,1.7633482,1.53559957,1.67609374
589,1.7631736999999998,1.5344602,1.6750867
590,1.7630120999999999,1.53573123,1.67801448
591,1.76286352,1.53620448,1.67786416
592,1.76270436,1.5349982899999999,1.67603148
593,1.76254056,1.5348128399999998,1.67468796
594,1.76239,1.5355403,1.6777928999999998
595,1.76223492,1.5358741200000001,1.67877108
596,1.7620872900000002,1.53659442,1.6806385799999999
597,1.76197112,1.5370992,1.6814982600000001
598,1.7618387,1.53787859,1.68214175
599,1.7616839999999998,1.5358740000000002,1.681794
600,1.76152499,1.53502011,1.6816581
601,1.7613677200000002,1.5344980000000001,1.68076594
602,1.76121225,1.5343938000000001,1.68003639
603,1.76103448,1.5316232,1.67719324
604,1.7608767,1.5310251,1.6767454000000002
605,1.7607027,1.5299439600000002,1.67587482
606,1.76054887,1.53107252,1.6765582799999998
607,1.76037888,1.52977664,1.67597024
608,1.7601927000000002,1.52815152,1.6737756
609,1.7600208,1.5284160000000002,1.6758103
610,1.75983886,1.5280987799999999,1.67544143
611,1.75967136,1.52922276,1.67641488
612,1.7594939,1.52811705,1.6745137099999998
613,1.75933104,1.53008186,1.6770489
614,1.7591829,1.5310425,1.67748015
615,1.7590619200000002,1.53149304,1.6787971199999998
616,1.75893743,1.5300427699999999,1.67816596
617,1.758828,1.5325782000000001,1.6872759600000002
618,1.75873375,1.53448243,1.6877035
619,1.7586424,1.5346984000000001,1.6876214
620,1.7585415899999999,1.5352920899999998,1.68726321
621,1.75843754,1.53370272,1.6865654399999999
622,1.75831782,1.53325907,1.68777553
623,1.75819488,1.53194496,1.6858545600000001
624,1.7580937499999998,1.53465,1.687475
625,1.7579645,1.5328861999999999,1.6867569999999998
626,1.75783212,1.53198045,1.6871253300000002
627,1.75769036,1.53167316,1.68707176
628,1.75755809,1.5317408000000001,1.6874937799999998
629,1.7574228,1.5307047,1.687203
630,1.75728452,1.52970175,1.68504764
631,1.7571622400000002,1.5315698400000002,1.68707344
632,1.75703709,1.53054336,1.68639429
633,1.7568964200000001,1.53049502,1.6870106
634,1.7567275,1.52940385,1.6867314500000001
635,1.75654932,1.5276910799999999,1.68592788
636,1.75637462,1.52801012,1.68701169
637,1.75620984,1.52878836,1.68611916
638,1.75604229,1.528488,1.6840206
639,1.7558656,1.5279935999999998,1.6847104
640,1.7556990000000001,1.5287593600000002,1.6855030899999999
641,1.7555233200000002,1.52816544,1.68691278
642,1.75535142,1.5277036999999998,1.6864025299999998
643,1.7551575999999998,1.52556516,1.6856893199999998
644,1.7549740500000002,1.5262828499999999,1.68810045
645,1.7547814800000001,1.52570342,1.6868158199999999
646,1.7545928299999998,1.52580716,1.6862761000000002
647,1.7543952,1.52554104,1.68594696
648,1.75420157,1.526448,1.68828913
649,1.7540120000000001,1.5274155,1.6825575
650,1.7538395699999998,1.5278253899999998,1.68432579
651,1.7536518,1.52716656,1.6832162400000001
652,1.7534617200000002,1.52596958,1.68410659
653,1.7532824400000002,1.52724042,1.68540378
654,1.75311405,1.5283769999999999,1.68621235
655,1.7529500800000002,1.52929344,1.68786832
656,1.75277745,1.52883243,1.6868080799999998
657,1.75258958,1.5287445599999998,1.68623028
658,1.75240621,1.5286163999999998,1.6884766199999999
659,1.752234,1.5284676,1.6895076000000002
660,1.75205982,1.52782218,1.68924499
661,1.7518704600000001,1.5272009,1.68835818
662,1.75169241,1.5272801699999998,1.68846873
663,1.75151912,1.52782416,1.6895015199999999
664,1.75133735,1.5279306000000001,1.6898381500000001
665,1.75112712,1.52508006,1.6888561199999998
666,1.7509216900000002,1.52452855,1.68971777
667,1.75071444,1.52355436,1.68839672
668,1.7505054000000002,1.5231858900000002,1.68760602
669,1.7502879,1.5231579,1.6876295
670,1.75007536,1.52282108,1.6882963899999999
671,1.74984768,1.52272512,1.6872911999999998
672,1.74962502,1.52222505,1.6864707
673,1.7494344,1.52503958,1.68757468
674,1.749222,1.52511525,1.68745275
675,1.7490147999999999,1.5238392,1.68707292
676,1.74881286,1.52275579,1.6885056999999999
677,1.7486094600000002,1.52141166,1.6861521
678,1.74841821,1.52108222,1.6850403500000002
679,1.748246,1.5233020000000002,1.6873452
680,1.74807252,1.5232608,1.65465294
681,1.7478977999999998,1.52407222,1.6554186
682,1.74772187,1.52382081,1.6560974199999998
683,1.74752424,1.52154432,1.65499956
684,1.7473254,1.5220083500000001,1.6552134500000002
685,1.74711852,1.5211707,1.65354812
686,1.74692421,1.52230269,1.65441966
687,1.7467081599999998,1.5208928,1.6519911999999999
688,1.7464772,1.5204714200000002,1.65278698
689,1.7462520000000001,1.5207324,1.6527432
690,1.74602571,1.52183076,1.6547238800000001
691,1.74576376,1.5193206000000001,1.6526136399999998
692,1.74552147,1.51990146,1.65385836
693,1.7452850800000002,1.5195962800000002,1.65455846
694,1.7450546500000002,1.5211465,1.65425985
695,1.74482328,1.5206904,1.6554708
696,1.74458403,1.51856784,1.6530470199999998
697,1.74434388,1.51885498,1.65425302
698,1.74409587,1.51875924,1.6553787899999999
699,1.743854,1.5187689999999998,1.655563
700,1.7436183299999999,1.51811364,1.6568135000000002
701,1.74337488,1.5180609600000001,1.6571061
702,1.7431588000000002,1.52058197,1.6587285
703,1.74293504,1.51910528,1.65866624
704,1.7427035999999998,1.51809765,1.6573140000000002
705,1.7424503599999999,1.5166362599999998,1.65508992
706,1.74220354,1.51668468,1.65449312
707,1.74194904,1.5161466000000001,1.6547022
708,1.74170813,1.51746561,1.65599712
709,1.7414808999999998,1.5180865000000001,1.657069
710,1.74126033,1.5183760499999999,1.65720591
711,1.741018,1.5158978399999998,1.6565036000000002
712,1.74078237,1.5163228400000002,1.65250584
713,1.74054636,1.51516512,1.65154626
714,1.74030285,1.5138981,1.6514355
715,1.74003752,1.51138292,1.649664
716,1.73977182,1.5114216600000001,1.64941548
717,1.73951296,1.5114905200000002,1.6488152
718,1.7392538100000001,1.51055429,1.6491703
719,1.7389944000000002,1.5101208000000002,1.6492968000000001
720,1.7387275500000001,1.51017055,1.64836462
721,1.73848214,1.51144202,1.6495534
722,1.7382366,1.5109254,1.64837493
723,1.7379982,1.5106332400000002,1.6473172
724,1.7377669999999998,1.5101315000000002,1.648795
725,1.7375358,1.5101380800000002,1.6491452999999998
726,1.73729736,1.50912114,1.64819624
727,1.7370589600000002,1.5083431999999999,1.6475368000000001
728,1.7368133399999999,1.50820623,1.6478899200000001
729,1.7365678,1.5089173000000002,1.6485589999999999
730,1.7363369899999999,1.5102460000000002,1.6490628999999999
731,1.73609904,1.5094645199999999,1.6479223200000002
732,1.7358759400000001,1.5111601300000002,1.6505913899999998
733,1.73564576,1.5107188,1.65044304
734,1.73541585,1.5097782,1.6501191000000002
735,1.7351641599999998,1.50751936,1.64870624
736,1.73493485,1.5091106799999998,1.6488532500000002
737,1.73469114,1.5082579799999998,1.6475702399999999
738,1.7344699499999998,1.50953313,1.6480291200000001
739,1.7342418000000002,1.507824,1.6461818
740,1.7340141,1.50930585,1.6476283200000001
741,1.73380172,1.5103187400000002,1.64672802
742,1.73358989,1.51054129,1.6471269800000001
743,1.7333712,1.50936024,1.6460851200000002
744,1.7331605499999998,1.5110164499999998,1.6431645499999998
745,1.732958,1.5106052399999998,1.6432664200000002
746,1.7327636100000001,1.51212222,1.6433775899999998
747,1.7325849199999999,1.5139146,1.6441638399999998
748,1.7324070400000002,1.51418589,1.64487141
749,1.7322525000000002,1.5161324999999999,1.6474275
750,1.73209138,1.51573579,1.64683035
751,1.73193872,1.51691184,1.64845168
752,1.7317870499999999,1.51837179,1.65007149
753,1.73165148,1.5196417599999998,1.6505889400000002
754,1.7315170000000002,1.52007925,1.6499166
755,1.73138364,1.51901568,1.65039336
756,1.7312589999999999,1.5206086099999998,1.6520162400000002
757,1.7311355600000002,1.52084362,1.65301608
758,1.73102853,1.52233389,1.65426327
759,1.7309227999999999,1.5227435999999999,1.6556676
760,1.7308107899999998,1.52218264,1.65515978
761,1.7307077400000002,1.52367996,1.65793674
762,1.7306137099999999,1.52299378,1.65754883
763,1.7305058400000002,1.5220713600000002,1.65796404
764,1.73039175,1.5220669500000001,1.65718125
765,1.7302714399999999,1.52103088,1.6556707000000002
766,1.73015258,1.52146722,1.65531639
767,1.7300275200000002,1.5212851200000002,1.65480192
768,1.7299193300000002,1.52267383,1.65661825
769,1.7297973,1.5209810000000001,1.6563162000000002
770,1.72967682,1.5201190199999999,1.65594609
771,1.7295424799999999,1.51908756,1.6555617200000001
772,1.72938652,1.5178086899999998,1.65409632
773,1.7292321,1.5168465,1.6537206599999998
774,1.7290637500000001,1.5164657499999998,1.6530982500000002
775,1.72890472,1.51796464,1.6496673599999998
776,1.7287473000000002,1.5183900899999998,1.65075204
777,1.7285993,1.51851596,1.6513127800000003
778,1.7284452,1.51872282,1.65151895
779,1.7282928000000002,1.518114,1.6511742
780,1.72814994,1.51856859,1.6523617
781,1.72800886,1.5193869,1.6519828200000002
782,1.7278617600000001,1.51819002,1.6517384999999998
783,1.72770864,1.51765936,1.6501632
784,1.7275652000000001,1.51738145,1.6497716999999998
785,1.72742364,1.51664202,1.6500498000000001
786,1.72729973,1.51817809,1.65077972
787,1.7271856799999998,1.51838144,1.6503872000000002
788,1.7270736599999998,1.5195035399999999,1.64983845
789,1.7269557999999998,1.5202444,1.6502231
790,1.7268241899999999,1.51915505,1.64878413
791,1.72671048,1.5210122400000001,1.65097944
792,1.72661476,1.52172735,1.6519776
793,1.72652124,1.52415446,1.65417196
794,1.72644585,1.5250485,1.6535443499999998
795,1.7263647999999998,1.52348828,1.65206616
796,1.7262701200000001,1.5244219,1.6529939400000002
797,1.72616976,1.52251218,1.65152484
798,1.72607171,1.52338139,1.6529712
799,1.725968,1.524456,1.654048
800,1.7258586299999998,1.52433504,1.65412908
801,1.72575162,1.52599748,1.6558492999999999
802,1.725647,1.52662345,1.6554166200000002
803,1.72553676,1.52618496,1.65356268
804,1.725437,1.5256682000000001,1.6542428000000002
805,1.72533166,1.52462154,1.6535896
806,1.72521267,1.52510088,1.6555120799999998
807,1.72510424,1.5252454400000002,1.654582
808,1.7249821600000002,1.52522388,1.65334521
809,1.7248545000000002,1.5237315,1.6526105999999998
810,1.72471315,1.52377168,1.65321539
811,1.72459056,1.52594288,1.6546448800000002
812,1.7244542999999999,1.5238059,1.65343875
813,1.7243206199999999,1.523808,1.65351076
814,1.7241814,1.5234713500000001,1.6539528499999998
815,1.72405296,1.52383104,1.6543094399999998
816,1.72391085,1.52168701,1.6534200899999998
817,1.7237877600000002,1.52412214,1.65415142
818,1.7236673999999998,1.52471592,1.6550352000000002
819,1.7235498,1.5243882,1.6557604
820,1.7234103600000001,1.52316846,1.6548076000000003
821,1.7232901200000001,1.52448942,1.65595188
822,1.72316448,1.52522475,1.65658378
823,1.72303344,1.52388912,1.6559928000000002
824,1.7228970000000001,1.524138,1.6567237500000003
825,1.72277168,1.52495294,1.6573277
826,1.72263273,1.52430159,1.6567291
827,1.72248012,1.5224022000000001,1.65617388
828,1.7223304000000002,1.52286471,1.6571875799999998
829,1.7221586999999998,1.5236061,1.6566883
830,1.7219982,1.52321469,1.6566400500000003
831,1.7218156799999997,1.52302592,1.6562041600000001
832,1.72165273,1.5241401,1.65772831
833,1.7214927599999998,1.5250107,1.6577001
834,1.72134415,1.5255366499999998,1.6590615000000002
835,1.72120696,1.5265778,1.6593764
836,1.72107288,1.52647038,1.6593943500000001
837,1.72093356,1.52455664,1.6576813200000002
838,1.720789,1.5236575600000002,1.65599303
839,1.7206476000000002,1.5246672,1.651692
840,1.72050098,1.52480028,1.65254818
841,1.7203575599999998,1.52379266,1.65098518
842,1.72021737,1.5231324,1.65104922
843,1.72006356,1.52154632,1.6500621999999998
844,1.71990455,1.5219295,1.6504709
845,1.71974034,1.52234316,1.6515612
846,1.7195793999999998,1.52268578,1.65246312
847,1.7194302399999999,1.52354224,1.65362544
848,1.71926745,1.5228088499999999,1.6533256200000002
849,1.719142,1.525325,1.6558935000000001
850,1.7190029800000002,1.52525581,1.65738207
851,1.7188844399999998,1.52714184,1.65864804
852,1.71877794,1.5282518600000001,1.6592385399999998
853,1.718675,1.52860022,1.65971484
854,1.71857565,1.52984295,1.6605296999999999
855,1.7184970400000001,1.53028832,1.66078552
856,1.71842212,1.53198177,1.66210865
857,1.71833376,1.53001134,1.6616628599999999
858,1.7182491100000001,1.53109019,1.66420942
859,1.7181682,1.5317546,1.663799
860,1.7180910600000001,1.53257139,1.6647348899999999
861,1.7180091000000002,1.53087752,1.66415996
862,1.71792232,1.53041831,1.66445947
863,1.71783072,1.53104256,1.664712
864,1.71774295,1.5308251,1.6663100499999999
865,1.71764172,1.52954652,1.6656644
866,1.71753567,1.53041106,1.6677351900000001
867,1.7174248,1.52871292,1.66693324
868,1.7173004200000002,1.52808436,1.66649868
869,1.7171886,1.5288945,1.6675116
870,1.71708069,1.52965891,1.6639496900000001
871,1.7169679999999998,1.5303512799999999,1.66478752
872,1.71685926,1.53020313,1.6645491000000001
873,1.7167545,1.53161508,1.6653108600000002
874,1.7166712499999999,1.5328775000000001,1.666105
875,1.7166096000000002,1.53568056,1.6680616799999999
876,1.71656964,1.53723191,1.66900993
877,1.71652512,1.5381155199999998,1.67034232
878,1.71649362,1.53779292,1.67075046
879,1.7164664,1.5389352,1.6725984
880,1.71642587,1.53780312,1.67370618
881,1.71640728,1.53783756,1.67360382
882,1.7163754,1.5363052099999999,1.6734616
883,1.7163302,1.535287,1.67178544
884,1.71628935,1.5355989,1.6729686
885,1.71625288,1.5354823,1.6733438999999999
886,1.7162030799999999,1.5347228800000001,1.67201274
887,1.71615768,1.5342242400000001,1.6697952
888,1.7161256,1.53670762,1.6726179399999999
889,1.7160891,1.5359264,1.6718027
890,1.71604818,1.53573651,1.67100813
891,1.7160296,1.53638972,1.67070708
892,1.7159888,1.53346853,1.66938313
893,1.71596148,1.5351321,1.67056416
894,1.71592085,1.53334085,1.66963145
895,1.7158848,1.53421184,1.67218688
896,1.7158712999999999,1.53655203,1.67474385
897,1.7158535,1.5368641399999998,1.6754075800000001
898,1.71584938,1.5379193,1.67608661
899,1.7158229999999999,1.537776,1.674378
900,1.71581935,1.5390882,1.67488692
901,1.71580244,1.5390826,1.67495988
902,1.7157903,1.53808893,1.67622084
903,1.71577392,1.53744184,1.6764589600000002
904,1.7157714,1.5383008999999999,1.676603
905,1.7157646800000002,1.53949332,1.68014076
906,1.71578097,1.54029461,1.6809431
907,1.71578404,1.5401042,1.68169772
908,1.71579204,1.5392369700000001,1.68117732
909,1.7157867999999998,1.5381912,1.680224
910,1.7157774,1.53686611,1.67809844
911,1.71575472,1.5357167999999999,1.6774872
912,1.71573699,1.5358029500000001,1.67862354
913,1.7157151,1.53613238,1.6786981
914,1.71570735,1.53766665,1.68004065
915,1.71569548,1.5376434,1.68086
916,1.7156886599999999,1.53772647,1.67978811
917,1.7156685600000001,1.53718182,1.6796737800000001
918,1.71565353,1.5379648799999999,1.67986767
919,1.7156436,1.5383044,1.6803708
920,1.71562959,1.53764634,1.6790658900000002
921,1.7156022800000001,1.5371491800000001,1.67962584
922,1.71556164,1.53443212,1.67876163
923,1.71551688,1.53515208,1.67979504
924,1.7154865,1.53623075,1.6821032500000002
925,1.71545204,1.53612288,1.6813474599999998
926,1.71542277,1.53645615,1.68173559
927,1.715408,1.53815072,1.68351264
928,1.71540779,1.53945519,1.68603281
929,1.7153943,1.5385083,1.6845741
930,1.71538612,1.53893369,1.6854172299999999
931,1.7153832800000002,1.53890908,1.6852330800000002
932,1.71536715,1.5377612699999998,1.68641616
933,1.71535638,1.53752278,1.69350078
934,1.71534165,1.53699975,1.69280815
935,1.7153136,1.53629424,1.6916702399999999
936,1.7152815700000001,1.5363052,1.6919408999999999
937,1.71523618,1.5349056799999998,1.69174866
938,1.7152055700000002,1.53539646,1.6924536000000001
939,1.7151616,1.5348038,1.6918778
940,1.7151136500000002,1.53530737,1.69394115
941,1.71508056,1.53622302,1.695129
942,1.71505296,1.5362507300000001,1.69529711
943,1.715012,1.53556704,1.69404576
944,1.7149671,1.53374445,1.6928541
945,1.7149088000000001,1.53279434,1.69208182
946,1.7148465400000001,1.5312137700000001,1.6921185399999998
947,1.71478032,1.53140868,1.6923127199999999
948,1.71472912,1.53279633,1.69329121
949,1.714674,1.5323309999999999,1.6919405
950,1.7146244700000002,1.53182325,1.69138203
951,1.71459008,1.53463352,1.69399832
952,1.71455183,1.53542595,1.6952440500000001
953,1.7145192599999999,1.53532944,1.6952103
954,1.7144924,1.5357355,1.6959845
955,1.71446172,1.53549852,1.6970912
956,1.71442722,1.53519069,1.69797639
957,1.71441764,1.5370247799999999,1.6986777
958,1.7143947099999999,1.53816887,1.6993479999999999
959,1.714368,1.5366144,1.6977312
960,1.71435673,1.53748468,1.6987597
961,1.71434172,1.53854584,1.70085448
962,1.71434223,1.5383925,1.70263215
963,1.71434868,1.5400960399999999,1.70418812
964,1.7143611,1.5400435,1.70435405
965,1.7143602,1.53853854,1.69985088
966,1.71434595,1.5375686800000001,1.69907702
967,1.71431832,1.5359352800000001,1.6981043200000001
968,1.71428697,1.53595221,1.69822095
969,1.7142519,1.5348213000000002,1.6973448
970,1.7142034000000002,1.5347237599999999,1.6966088799999999
971,1.71416088,1.53380628,1.6966260000000002
972,1.7141049099999999,1.53380801,1.69688281
973,1.71405494,1.53277406,1.69615282
974,1.7139915,1.5326220000000002,1.69684125
975,1.71393408,1.53360832,1.69715664
976,1.71388271,1.534867,1.69825071
977,1.71383742,1.53529374,1.6981600799999998
978,1.71378845,1.53547339,1.6995537900000002
979,1.7137358,1.5369928,1.6997806
980,1.71367947,1.5377175,1.70038692
981,1.71361946,1.53671216,1.6986145
982,1.71355577,1.5352493999999999,1.69648106
983,1.7134884,1.53599448,1.69702608
984,1.7134272000000002,1.5356740999999998,1.6963374500000001
985,1.71334262,1.53363426,1.6944903
986,1.71325434,1.5331663199999999,1.69361304
987,1.7131524800000002,1.530906,1.6918511999999999
988,1.7130469000000002,1.5306753,1.69159549
989,1.7129475,1.5303222,1.6912764
990,1.71285431,1.53127338,1.69187484
991,1.71275744,1.53112224,1.69083424
992,1.71266682,1.53146418,1.69112865
993,1.71259242,1.53276788,1.69244404
994,1.7124945,1.5306881,1.6901865999999999
995,1.71241284,1.53127032,1.69092912
996,1.71231759,1.5297868300000002,1.68955608
997,1.7122187,1.5294849,1.68394536
998,1.71211617,1.5302682,1.6843739400000002
999,1.7120099999999998,1.52969,1.68228
1000,1.71189018,1.52848696,1.68053886


==> SimRes/sim_res_nMonte5000.csv <==
itr,SGD,Bayes,split
0,0.9087348315562833,0.9087352362476089,
1,1.5620579273975734,1.1816780888113787,
2,1.8077767374997873,1.3492068858055781,
3,1.9967368080037338,1.4300270451471024,
4,2.1015675304760104,1.4253225422026898,
5,2.1736532465952414,1.457132263906532,
6,2.219223161025458,1.4636104552941471,
7,2.2448698164014442,1.4566393619854943,
8,2.250739695884228,1.443942337646141,
9,2.2529790192944303,1.4413062722481087,
10,2.251341037242549,1.4397272763015394,
11,2.2540432785006783,1.4716097087843278,
12,2.253997442954623,1.479862030576306,
13,2.2551620391463727,1.4853171486232966,
14,2.2559395889578266,1.501483058804627,
15,2.252333543358427,1.491755562103306,
16,2.249649647065439,1.4949451608964033,
17,2.2470317604043246,1.4989690817760253,
18,2.2405314088875654,1.4879302294132755,
19,2.2308601635700693,1.493358381288446,
20,2.2225324423396544,1.5067453830463207,
21,2.2149544587702175,1.5011848883011683,
22,2.2075966131926013,1.4916231698358522,
23,2.200424662628805,1.4967933614058349,4.529496677670833
24,2.1935406467503555,1.4971362156685672,4.679062278308609
25,2.187589279649846,1.502224474952239,4.822889190899446
26,2.1825689842555565,1.5057791346524687,4.961972033443802
27,2.1784824402061327,1.5072605828780892,5.103958529101954
28,2.1750919030327673,1.5097347087489228,5.24236870917169
29,2.171606078225197,1.512292106386036,5.379160487314459
30,2.168075299293173,1.5146975293063396,5.505637265339981
31,2.164276350272078,1.51388174215021,5.641066338210436
32,2.158551106610293,1.493271784501475,5.762726723698761
33,2.154311950362342,1.4999589669386124,5.914607272718773
34,2.149795615003689,1.5034530986193957,6.063965188128657
35,2.145430835977183,1.4975799620438763,6.201810234153898
36,2.1414385911887606,1.492119630199757,6.343774641630905
37,2.1372919149154113,1.4969793907139053,6.488255595095939
38,2.1326372735856918,1.5025136370602747,6.629495512270894
39,2.1276407259726193,1.4931415397505048,6.7745522736454795
40,2.1219542409664482,1.4874541740991696,6.9115131037420605
41,2.1158437989969845,1.4823399650490772,7.048218133984126
42,2.109300153786204,1.4772975917238778,7.188795353979055
43,2.1030473610835196,1.4790219386376386,7.3280068458659935
44,2.096805113483268,1.4836921135816517,7.468538704956074
45,2.0906951825395144,1.4895396034132593,7.61073809571085
46,2.0851097313077904,1.4870798948195658,7.752378920572918
47,2.0793741155116265,1.4754743384710425,7.895905762258485
48,2.0736428531422866,1.4773623731047114,8.024692199595533
49,2.0681088600554802,1.4741034549198098,8.159948000537366
50,2.062394114857311,1.459965004687273,8.3058343598127
51,2.056859836466735,1.4645832055489993,8.45393465441839
52,2.0514946663018887,1.4647595025411604,8.585029442974408
53,2.0466215644046213,1.465255560842518,8.726544997548679
54,2.0414786540202368,1.4666865159039182,8.86292721548249
55,2.036659024148381,1.4675362955185667,9.005427800319593
56,2.032280111574901,1.4743442571068874,9.146049581688123
57,2.027749709669313,1.4707272386196073,9.28242490133347
58,2.023714452238025,1.4747648203176094,9.43890487968783
59,2.020043004648347,1.4810120302466834,9.572420581979031
60,2.016528323969459,1.4816262365010624,9.714493376763196
61,2.0132561952569525,1.4853040080209923,9.854024688683545
62,2.010192405246857,1.4844097139949926,10.00043906113249
63,2.0072582521568862,1.4865851098301612,10.151382017405448
64,2.0046599064114314,1.490154752521827,10.288351958457692
65,2.002157379055298,1.4893739914915236,10.428580414672595
66,1.9999124995571884,1.4905862082456771,10.568006924963209
67,1.9982389756446688,1.4924793752303385,10.710585739661385
68,1.9966483961087242,1.4890994830030133,3.8371195025074747
69,1.9949371276110983,1.4840698658495182,3.8769397387104423
70,1.9933423326046316,1.4885180120436088,3.92044003843448
71,1.9915753424113636,1.4817164775410248,3.959219463842281
72,1.9898143969449915,1.4807632813104643,3.9893510523024283
73,1.9879477853462126,1.4861152543091234,4.025691067411475
74,1.9862213890705498,1.48914245983695,4.063795743792315
75,1.984454630295526,1.494211244248376,4.099596825928481
76,1.98260755275157,1.493750012199365,4.139513120336061
77,1.9810022932475566,1.504817343771875,4.186250703746358
78,1.9794639132095502,1.5084501351324937,4.234050703907631
79,1.9777241027848114,1.5111575669500805,4.27426096665695
80,1.9760411572508965,1.5102577398041273,4.311295739559634
81,1.974131620637546,1.510673613063211,4.346090485763646
82,1.972544495603008,1.5151892767524278,4.394492493071514
83,1.9708476356156401,1.510889955046612,4.43442307289176
84,1.9692631428519376,1.5074048348201765,4.471098517331417
85,1.9677681441788246,1.5089761783281823,4.505481183456394
86,1.9662859731769229,1.4983067986594334,4.528865298356081
87,1.964939431844038,1.5014024502242724,4.568065261113958
88,1.9635902544347772,1.5016885157311288,4.604399050463413
89,1.9623747207505005,1.5086581528156546,4.638954034042128
90,1.961348178914347,1.5108824902641431,4.675266499189111
91,1.9603492717739277,1.5139287234960688,4.725129806001019
92,1.9593033082252858,1.508957791140964,4.758454164780516
93,1.958025032537169,1.5106321500156257,4.7996956564885975
94,1.9564463175437636,1.5065188267502112,4.826949616275132
95,1.9548075739160269,1.5063460009774159,4.865202316662234
96,1.9531531159616204,1.5113449575682771,4.902186052771925
97,1.9515862809291942,1.5109108207220694,4.936754075533237
98,1.9499673893892804,1.5088528207430676,4.974277994707715
99,1.9482693933248547,1.5134674853832124,5.012503583775889
100,1.9467393359535476,1.513056437810235,5.0466928319697555
101,1.9452095491390418,1.51608477259595,5.080374867137888
102,1.9438389442146704,1.5175998339331158,5.117352698950965
103,1.9425008424307741,1.5146350730747622,5.162098524225259
104,1.9411050394592262,1.5130353202973226,5.198091638188984
105,1.93945015413065,1.5098340025084478,5.232604882636381
106,1.9377212643897952,1.5066609336959373,5.26901725210178
107,1.9360419293989746,1.5072952976703249,5.3054031514503
108,1.934489103669129,1.509725123466604,5.343163124886921
109,1.9330384112134464,1.5147302480778486,5.3806530584464385
110,1.9315684022403177,1.5140159932034194,5.420611758856761
111,1.9298264342092288,1.5090825737993852,5.454353957558719
112,1.9280169808568979,1.510966190672673,3.1055548972346045
113,1.925974317750135,1.5033493583024362,3.112622317330954
114,1.9243702933576587,1.5112804374023598,3.1322009761152927
115,1.92276970192044,1.511452975033231,3.1507834785011455
116,1.9209220698122904,1.5035759958824861,3.1624564087960163
117,1.9192689693179545,1.5061921502741888,3.1804658969911346
118,1.917663313092082,1.5062303369871266,3.193015297533629
119,1.9160557167069856,1.5040131236205052,3.2078936930489075
120,1.914705751375368,1.5081930179067242,3.2288592591040444
121,1.9132861564311487,1.50888575610048,3.2525015831426383
122,1.9118598784853573,1.5118145126208407,3.27063380454222
123,1.9105899844331247,1.5088837008784344,3.285473457201675
124,1.9092092854160096,1.5070506198917197,3.2989191552312866
125,1.907910929274322,1.5074102563483365,3.313587487012906
126,1.9065865761963463,1.5073759150518142,3.3266549048036524
127,1.9053107098795607,1.5044879987750233,3.3389721766098046
128,1.904032253523668,1.5026129656699936,3.3521732372274298
129,1.9027125676178998,1.4991209866320592,3.3699364481006326
130,1.901498403343094,1.497395500010971,3.386417574303509
131,1.9003021023479392,1.4985335412969725,3.3991735965630268
132,1.8989862122428651,1.4970664845072092,3.421209316357602
133,1.8977213893864326,1.4987880594744147,3.4429731910205854
134,1.8965116475684747,1.496886290539462,3.462840351374435
135,1.8953124832785213,1.495110428818597,3.4770400528383414
136,1.8941335177636773,1.4913742128169132,3.498539550700688
137,1.892946857482083,1.4915654185500151,3.514856546210718
138,1.8917372893397473,1.4904367062609472,3.5339040185119166
139,1.8905621022709684,1.4957085976035303,3.54653526053451
140,1.8894554783230435,1.4940117414342113,3.5607149974902317
141,1.8883772462576052,1.4912063302535346,3.5775882835797903
142,1.8870977861216247,1.4862072650606213,3.593697409524718
143,1.8859119325800222,1.4869600324617165,3.6068132249202223
144,1.8846730543046555,1.4860575083541354,3.620169829406872
145,1.8834751913972814,1.4940203355876989,3.636957161544624
146,1.8823152619194339,1.4951054324467394,3.6526364597596506
147,1.8812546333875226,1.4964532152501457,3.670397227210456
148,1.8803312500049911,1.5023288215672168,3.6881501700028867
149,1.8794649126595286,1.5032506825884528,3.7024721398317233
150,1.87842309681358,1.501366610366069,3.7137031586521827
151,1.87742217782951,1.5033878784227677,3.7350024799778634
152,1.8763484965159543,1.503014865380596,3.7515420235978807
153,1.8751327610693582,1.4993289687676774,3.767387200086028
154,1.873992240854624,1.5042165004894557,3.7898038218296435
155,1.8730208588180945,1.5116216968918659,3.8104008952090447
156,1.8722510454022698,1.5179579243370454,3.824153769311157
157,1.871533789771209,1.5187255050644108,2.646834327343351
158,1.8708634295110482,1.5220351876675136,2.6581386785521928
159,1.870159235527753,1.5198509334048016,2.665809002029802
160,1.8693662471614934,1.5199357104405748,2.6753510378136642
161,1.868648669531893,1.524772154443484,2.6915861786629893
162,1.8679962902753493,1.5260257304025293,2.700920969318329
163,1.867300108344516,1.5205686991254794,2.704945505674821
164,1.866833832418141,1.527547145626255,2.7171506102520877
165,1.8664151843694454,1.5306860414325012,2.7274120982046215
166,1.8659694720752733,1.5289014916188137,2.7317640401401677
167,1.8654457010453003,1.5224812484891999,2.7382382494930506
168,1.8648891788405009,1.5211528671562844,2.7450136854776823
169,1.864422114276961,1.5226033148546423,2.750836286988644
170,1.864030105647088,1.5236414413674884,2.759739175443387
171,1.8635487399521724,1.5235775923991564,2.766771907034876
172,1.8631327058716098,1.5220121004491542,2.7753298538311446
173,1.8625061984412015,1.514803389328338,2.7788512513560897
174,1.8619879920767552,1.5209643441403755,2.7894382348167492
175,1.8616649198615645,1.5245085357220542,2.7958365272128742
176,1.8613844912898694,1.5257968726036875,2.807996745146353
177,1.861097710627417,1.5281414268691231,2.815602980708651
178,1.8607548797539497,1.528771327115353,2.823931655661777
179,1.8605341212585735,1.5295006388473602,2.8295613617742252
180,1.8604773511948949,1.5341930906411287,2.836397475697672
181,1.8604616728561953,1.535875173632129,2.8460704614089147
182,1.8605498041421775,1.541458280179954,2.858573273541553
183,1.8608907989158727,1.5507387088871676,2.872669490440539
184,1.8612407262207646,1.5476267453055024,2.8823458942059275
185,1.8615093870874586,1.5479044461854878,2.8877446912259166
186,1.8618481575645078,1.5530045150234992,2.898385068237943
187,1.862189757951289,1.5563122582461364,2.907104538441798
188,1.8624822570425115,1.5535335096417608,2.9152605973005477
189,1.862657142343811,1.5507849531366027,2.9206017769058072
190,1.8628266675732081,1.5516208263805735,2.928682899244171
191,1.8629025636654575,1.5518333010829968,2.9353310741498957
192,1.8629504579338767,1.5523608241025892,2.942816510647227
193,1.8627804341488634,1.5445231473238683,2.946169660401621
194,1.8627147194341624,1.5471192965210094,2.956890708868994
195,1.8627360889712132,1.5468188527758853,2.9684713442568427
196,1.8627969011839045,1.5493182186389856,2.980178412376188
197,1.862894246877294,1.5528779631918375,2.988048981211792
198,1.86299288188903,1.5529206908377131,2.9999214325865093
199,1.8631465316101146,1.5552592008375852,3.008964930988753
200,1.8631666298547258,1.5522083926107404,3.0099637276692333
201,1.863244756626157,1.5543815514198251,3.0218650081155296
202,1.863297937011303,1.5523786916584963,2.347606585455025
203,1.8633205879723092,1.5513178177362874,2.348559286067503
204,1.863227916958023,1.5504185466868625,2.35456903183303
205,1.8630723790604469,1.5506805642133625,2.3575384060217908
206,1.862950041446274,1.5518998691810135,2.364511128525868
207,1.8628889437665215,1.5529229855712752,2.3709593583693955
208,1.8628211046580987,1.5545804309842348,2.3751874961781656
209,1.8628319087938696,1.5563295968784994,2.3827044959650006
210,1.8627870921914054,1.5538580851110915,2.3869583272501593
211,1.8627649630361756,1.5536901547688433,2.3961241106600166
212,1.862658281921815,1.550826879380268,2.401209182703559
213,1.8626022105080853,1.5515389685247059,2.4057658890536215
214,1.8624380992672858,1.5528329518319193,2.4112573184874377
215,1.8621532924350492,1.5477828165412237,2.4103629181542123
216,1.86175495964033,1.5469152990181636,2.417986920877509
217,1.8612841514301792,1.5451282248239773,2.4218108675827206
218,1.860723735572326,1.5448835851382094,2.4250198081387815
219,1.86004093865624,1.5416844113854338,2.42625357428701
220,1.8594325044024331,1.5436909730183908,2.434467640168557
221,1.858793640213126,1.5423857178999019,2.4406659549010983
222,1.8581923449703868,1.5418981777993144,2.4501814242684246
223,1.857641325589012,1.5445194531497315,2.4553315248626992
224,1.8570939801267756,1.5438164281100446,2.4577760526260697
225,1.8565921773335397,1.5458340752388433,2.4593092443612736
226,1.8561182194382804,1.5465213237322557,2.4653348456205384
227,1.8557205278790532,1.5496066295154338,2.4676539627361
228,1.8554163455624757,1.557463730542711,2.4767957131062097
229,1.8551238389288671,1.5573423770567982,2.475289727474512
230,1.8548431100032292,1.5564746813892376,2.4769330032863266
231,1.854537685850713,1.5585728176281815,2.4800154943373722
232,1.8542000620648151,1.55661387668945,2.483905409396727
233,1.853863299677366,1.5582020762602393,2.4890072602043465
234,1.8534514983516817,1.5556658214179218,2.492076642738565
235,1.85286273590491,1.54739318201939,2.491646045505122
236,1.8521981625033164,1.5446524304360987,2.4919781620409287
237,1.851570297072304,1.5462723858368825,2.4970080786131987
238,1.8510061851348558,1.547470622975627,2.503572368002795
239,1.850438823241137,1.548901812653301,2.5102743981441757
240,1.8499460730000727,1.5518301925963771,2.519405424477429
241,1.8493815358583658,1.5477583600686387,2.5223492695122864
242,1.8488247506573663,1.5505705690426699,2.5295530300732993
243,1.8483398747110837,1.5551179068197132,2.5376832669669427
244,1.847875278626978,1.5578741112166725,2.546385023032685
245,1.8474176811223482,1.5585645620928927,2.548690674027654
246,1.8470081491169643,1.5600378377230035,2.231763332824283
247,1.8466458497048925,1.5639358956281846,2.234472271445579
248,1.8462598917957802,1.561837269219461,2.235474495627946
249,1.8458370716224775,1.5603545322666932,2.237711650072135
250,1.8454006063238169,1.5597557881784478,2.242410188981615
251,1.8448768620274436,1.5555264954242747,2.240592229776469
252,1.8444688666243305,1.5617592054103493,2.2495629053151145
253,1.8440264236163901,1.563429440689531,2.2521254777443374
254,1.8436613804351842,1.5669349566847035,2.2596380639536573
255,1.8432289529951738,1.5638397516976963,2.2648041226830156
256,1.8428399444268637,1.5652888325838155,2.2690953710766024
257,1.8424542094355836,1.5668218743600804,2.275645923183118
258,1.8421052670802116,1.5689168422235837,2.277218509000006
259,1.8417297899094254,1.564127047309198,2.279238861669437
260,1.841321986691749,1.5664239292046425,2.2784668768207728
261,1.8410037979308225,1.5674037361141373,2.281984381901238
262,1.8406601971942913,1.5646580852411427,2.2863455958169645
263,1.8402644529947456,1.5606849131764973,2.2891520035351
264,1.8399160880654928,1.5610933761714063,2.2921680786487117
265,1.8396124761158172,1.5640911173467815,2.298967840038492
266,1.839246063891641,1.5635369358278706,2.3018380219616934
267,1.8389006819921896,1.5641337167197236,2.305217564956836
268,1.8385794538367795,1.5637898021099423,2.3104553493292537
269,1.8382891437935238,1.563525538394963,2.3172537062645944
270,1.8380284240594138,1.5632897947252888,2.325010029801117
271,1.837817434315055,1.5664039379428814,2.3276615543379977
272,1.8376514673148947,1.5708492085475532,2.3308899512697816
273,1.8373776042556969,1.5690451667696317,2.333372628685021
274,1.8370935837051605,1.570544572878408,2.340342269794727
275,1.8368693103760794,1.571607259447918,2.3420432011982553
276,1.836562674592107,1.5665707028788614,2.3437344218676803
277,1.8362466814194334,1.5679073190635036,2.348905856799454
278,1.8359492904185937,1.5671401826639826,2.3499796500879766
279,1.8356599027717098,1.569470884535171,2.351631198961025
280,1.8353432350860146,1.5676603295811085,2.3561648821132253
281,1.834937238550246,1.5624569916027407,2.353930399557221
282,1.8344644849704983,1.5602030099473294,2.35705515454659
283,1.8339382876804693,1.557487688073284,2.355420155763571
284,1.8334134393181272,1.559893419124394,2.3618946910302108
285,1.8328566271936924,1.5588420702470813,2.362001422592893
286,1.832313568352079,1.5569841752709688,2.3618038193814526
287,1.8317993455982515,1.5582813149412293,2.3682233653225286
288,1.8312941881513818,1.555563034250554,2.368458861925564
289,1.8308596104122865,1.5561156098057731,2.3739426708411813
290,1.8304206253160151,1.5555533528961456,2.37514113557579
291,1.8300437028354062,1.559062349262274,2.0808575574827257
292,1.8296866722231035,1.5600345110801903,2.084974004735749
293,1.8293223412718156,1.5591397013615487,2.085925818348683
294,1.8290249932949136,1.5632573020437186,2.092274010981955
295,1.8286918558310197,1.5616663471862127,2.092659124540307
296,1.8283627239259594,1.5589408590319391,2.0918872026865154
297,1.8279613234383751,1.558049956135116,2.093825963026879
298,1.827541735870287,1.5565743840213007,2.0926591943685353
299,1.8271780286364874,1.5579344153816317,2.0956219104734966
300,1.8269255800415445,1.562159690216094,2.100463051931589
301,1.8266856259775084,1.5642130847896174,2.1050681855599604
302,1.826362235699852,1.5602852753652299,2.1018063173206967
303,1.8259906131807113,1.556098200060537,2.1030846883004117
304,1.8256966490084579,1.5584447576805687,2.10978272360798
305,1.8254472735148979,1.5570076718091272,2.1123308271478467
306,1.8251034129750245,1.5541153842463826,2.116537087738106
307,1.8248174563252457,1.5566193214027186,2.1201624059631845
308,1.824546543952504,1.5567565024302505,2.124384690695882
309,1.8242158046585768,1.5545811013570536,2.1231099282208916
310,1.823836595415347,1.554621488232239,2.125403572166014
311,1.8233893741957188,1.553285347030234,2.1261499300991393
312,1.8230033374467558,1.5530242278876778,2.128513132984847
313,1.822560333936777,1.5520207100250583,2.1248113158563955
314,1.8221772506079414,1.5548020229028112,2.128542491141035
315,1.821803141283677,1.5572579160242648,2.130941208719938
316,1.8215032715477621,1.5597722816124648,2.1349358068145676
317,1.8212514917841898,1.5620635500050268,2.136268238555437
318,1.8210388779130715,1.5628446079686682,2.140636098406488
319,1.820832292651389,1.5609816047696758,2.141190346448342
320,1.8206403208711013,1.5614133986625933,2.142388744903015
321,1.8204904650032352,1.5624889861237066,2.1413386033692836
322,1.8203747289777823,1.564443367971876,2.1431689221293504
323,1.8202331983777367,1.5629295440827669,2.1421269097197015
324,1.8200503136645056,1.5589884123736297,2.1424244196899735
325,1.819878956938075,1.5586382142693822,2.1450523389157783
326,1.8196927670917489,1.5597377763725264,2.1509371325907094
327,1.8195039318265536,1.5590462137876555,2.1489192308067593
328,1.8193160131164323,1.5604078218056863,2.154099211240806
329,1.8191537275408503,1.563803239194089,2.1567659910015795
330,1.8189197418806384,1.5611199773650535,2.156702294423244
331,1.818704993121627,1.5634397103974798,2.160568567764448
332,1.8184460546744776,1.5640209208032545,2.1616226871602353
333,1.818257633921801,1.5667306061108497,2.1661470225001267
334,1.818055062700718,1.5667450101755944,2.1701872558698634
335,1.817773062395297,1.5641678312376934,2.172767742743671
336,1.8175454395783686,1.5655977991472003,2.0002330857578947
337,1.8172585375251074,1.5642755822404715,1.9980754105064173
338,1.816998659337158,1.5667323628917724,1.999522134374401
339,1.816722610081693,1.5662626926903664,2.0067423857065516
340,1.8164171858933498,1.5662349718002464,2.010160524646361
341,1.8161169299232138,1.5654009832952056,2.01151112750668
342,1.815805569328227,1.568571657241564,2.014585943318715
343,1.815507205545507,1.5692003516939044,2.020214362207729
344,1.8152096976897603,1.5695569607253965,2.0224711487790787
345,1.8148919897507942,1.5687167684236845,2.023583309950847
346,1.814538776079769,1.5683343665207412,2.023039113511052
347,1.814131362581287,1.564206443837986,2.0231651669801156
348,1.8137630195172763,1.5659324533042378,2.0254732782453
349,1.8134055621308665,1.566300640439521,2.0302196510539154
350,1.8130633586161597,1.569046524297781,2.0318486743990185
351,1.8126930268706698,1.5681096499284415,2.033625194322068
352,1.8122868639238334,1.5665974249949406,2.032567022963417
353,1.8118487943441026,1.561618616871344,2.0310729849286386
354,1.8113912201326567,1.560318042167395,2.031133514568772
355,1.8109603223493764,1.5598277771230908,2.030805413478586
356,1.8105359786274995,1.5632430356913012,2.03248060546229
357,1.810155386410304,1.563233744827187,2.035355046841372
358,1.8097683505582118,1.563141501693084,2.0353987131142843
359,1.8093593997104098,1.5611634828425343,2.037365843800389
360,1.8089517954892438,1.5618605099283058,2.039002791097608
361,1.8085753878648496,1.5634210458439277,2.04215362221396
362,1.808248075219451,1.5670255418495385,2.0464057501265147
363,1.8079270066524293,1.5678540295353944,2.0485681839946137
364,1.807645798630677,1.5692665080402102,2.05045572413984
365,1.807347237117069,1.5689547188158728,2.0530853467030092
366,1.807095028516186,1.5696479265489356,2.0554735245792766
367,1.8068681235785238,1.5700170279270975,2.0576348250847616
368,1.8066308708873298,1.5703783416553891,2.0569109625450186
369,1.8063741817867343,1.568101982583945,2.0564038886727887
370,1.8060842635855037,1.5668444923349645,2.0570174646709
371,1.805777887755231,1.5627706409476823,2.057923981510961
372,1.8054911369183237,1.5645200850223253,2.0631728457618017
373,1.805187655134573,1.5623604520893692,2.065533218915355
374,1.8048572118189232,1.5613692575345028,2.0646927503109445
375,1.8045514537460403,1.5613391541249368,2.0691479030859092
376,1.8042483312150546,1.5628822825472324,2.0730227703453403
377,1.80392689200849,1.5628643926369696,2.0761508185457718
378,1.803621564363122,1.5659678043436938,2.0801302142890847
379,1.803314986133225,1.564641899279692,2.0800303307644192
380,1.8029454133756815,1.56187518701442,2.083663175616536
381,1.802543779113297,1.5592344914532694,1.9366596027156404
382,1.802098881891812,1.5575822428103308,1.9363503121552328
383,1.8016082324484923,1.5544284107580464,1.9332320675638952
384,1.8011163209169259,1.555538878204966,1.933788136402958
385,1.8006406467078173,1.5551361482923218,1.9367828207765925
386,1.8002323448945372,1.5588159247227729,1.9366614172241823
387,1.7997501051363622,1.5535086143246961,1.9304923454067346
388,1.799274773170046,1.5569600308612497,1.932565125906158
389,1.7987420091680062,1.5510219656175144,1.9301160217723352
390,1.7981544748399079,1.5491277953191545,1.928619192983004
391,1.7976056784010723,1.5501210569169317,1.9287949073298292
392,1.7970733465774553,1.5512478378777428,1.9304437264683372
393,1.7965000922653163,1.5479397068501513,1.9299202127341892
394,1.7958716066355656,1.5412069594207547,1.9278959637182693
395,1.7952432454090828,1.5404846464723663,1.9286848518350497
396,1.794602927956604,1.540118628420408,1.9295307288672816
397,1.793981418201589,1.5387958563897808,1.928356149995674
398,1.7933503213146864,1.537269405077927,1.9307345372077096
399,1.7926840077443555,1.5356307745452347,1.9319663859739753
400,1.792008777854428,1.5341731749178538,1.9325658458960566
401,1.7913529932157612,1.5354352627181271,1.9369387299155274
402,1.7906733157549142,1.5344378903681486,1.9368024050988877
403,1.7900066774974748,1.5343080392743753,1.9381382000757008
404,1.7893522716132653,1.5340903917944064,1.943040524803293
405,1.7886849757144025,1.5332419529759767,1.9434498686143324
406,1.7880598472785456,1.5354438163919164,1.9463114398676482
407,1.7874798737892552,1.5390569518990527,1.9482978916883322
408,1.7868872902778221,1.540512762728468,1.9520659052075569
409,1.7862800828885566,1.5388999686565015,1.9543149614857338
410,1.7856460443281037,1.5362801032659916,1.95182890916733
411,1.785038593105028,1.537962357441987,1.95453645281089
412,1.784411234158812,1.5373536924910518,1.9559147569682653
413,1.7837901368540285,1.5350175948668203,1.9570850155491297
414,1.7831357673617316,1.5316687347195086,1.9556858724681452
415,1.7825220632498255,1.5344389938819494,1.9572365575521709
416,1.7819379995308924,1.5356226755717375,1.9597391521959673
417,1.7813932619586514,1.5364368968272388,1.964948850283662
418,1.780851082018105,1.5376431680105753,1.9678816770346068
419,1.7803421883603783,1.536722543901851,1.9716904738088172
420,1.7799007951326427,1.5392388068232181,1.9743152065394152
421,1.779461912983603,1.5392863652198403,1.9761046919058474
422,1.7790344428801246,1.5399388321293763,1.9778672168652414
423,1.7785934980783427,1.5388957881854908,1.9766837231231977
424,1.778169717737527,1.5379092135173866,1.979327748554585
425,1.7777807836981667,1.541143177487359,1.886218272859187
426,1.7774270346008592,1.5430093923354278,1.8884274076635592
427,1.777107135154974,1.5456274040796292,1.8899747934403668
428,1.7767902727381717,1.5464845800712144,1.8926760507286107
429,1.7764392820725539,1.5462146113205784,1.8927441349610614
430,1.7761176834359311,1.5473777032712208,1.8955863770273091
431,1.77582726233834,1.5465059768512013,1.8956663169814396
432,1.775549805211881,1.547579760735511,1.8962954045333213
433,1.7752558284329887,1.5479241279600509,1.8946831800583976
434,1.7749546717850424,1.5466042049518156,1.8935787473009815
435,1.774709333500684,1.5517724941915128,1.8960371660701585
436,1.7744481160904495,1.552453752276998,1.8969857555874747
437,1.7742254669505038,1.5554125638405323,1.899509984709299
438,1.7740200955652317,1.557004281429005,1.899219257155322
439,1.773796037294584,1.5529156817613496,1.8965313579337497
440,1.7735689103866865,1.551681402248589,1.8936691721005607
441,1.7733788311638299,1.5514510642841195,1.8936360931378622
442,1.773210322059323,1.5522603415812346,1.898324097262404
443,1.7730285828386574,1.553360154182389,1.8968277518957692
444,1.7728313537918938,1.5520839766986803,1.8956052930473453
445,1.7726176053378533,1.5510792079144442,1.8936723297194884
446,1.7724287435841186,1.5507565913463721,1.8963439614402873
447,1.772264404641897,1.5526135032755801,1.8980604798090814
448,1.7721330182001915,1.5559417693146083,1.8994384659451264
449,1.771995315635716,1.5553351714646657,1.899397055866386
450,1.7718303038828718,1.5544651896025043,1.898069876987627
451,1.771662318101422,1.5536632614851067,1.8997264053872644
452,1.7715078561034225,1.5542711242334364,1.9021615428673755
453,1.7713420077565942,1.554337903610724,1.9028702937354076
454,1.7711653318710838,1.5539206245668304,1.9034811194715722
455,1.7709527804775844,1.5516868301035147,1.9020741585388559
456,1.770750277917718,1.5524894394444106,1.902957734427649
457,1.7705398050137855,1.552828958707205,1.9046655042127079
458,1.7703240535085554,1.5520455332147476,1.9082290001897906
459,1.770115299914794,1.552132202092557,1.9079135156995286
460,1.7699298469231823,1.5532406644914596,1.9098181650840893
461,1.76979014057968,1.5565980766761065,1.9133405715905019
462,1.769635895631012,1.554455616731501,1.9121607948268422
463,1.7694590459032769,1.5550209844953335,1.9101490176685396
464,1.769255937359305,1.5553142441921814,1.9131090489701932
465,1.7690199423044184,1.5531726234550751,1.9116106900067416
466,1.768774327475337,1.5518465480577293,1.9131629139893236
467,1.7684692940801703,1.5486920700517608,1.9119102520411166
468,1.7681970187002525,1.5518667067972056,1.9132802609481054
469,1.7679096099951037,1.5486976101987315,1.9103968722072375
470,1.7676624447729026,1.5498074780349398,1.8656569466875492
471,1.7674060740865805,1.5472175199721911,1.866923288625565
472,1.767190448314302,1.5488935194758586,1.8698106335583822
473,1.766985541007629,1.5496818767324334,1.868185323674103
474,1.7668295204547995,1.5527329200686588,1.872192378982432
475,1.7666993767106534,1.5575006862153276,1.875079928900641
476,1.7665379712122384,1.5573236847634202,1.8748412748282401
477,1.7663844110663696,1.5599150233929757,1.8793412735167858
478,1.7662511040095417,1.560810668560639,1.8814903922858197
479,1.7660709632841605,1.556296986673264,1.8811034955839203
480,1.7659221219968213,1.5587515703832886,1.8829346672045575
481,1.7658029485567457,1.5608013941163081,1.886613829068826
482,1.7657015090734651,1.56139033675844,1.8883606236952504
483,1.765586744059401,1.5606648069994502,1.8914775769864436
484,1.7654580725298326,1.5609869688626585,1.890158587025261
485,1.7652954830231191,1.55784912813518,1.8898140237371557
486,1.7651156392711758,1.5575375604255064,1.8900918150926107
487,1.765000566319756,1.561863054274729,1.8902576256329946
488,1.7649122438436347,1.564551676528407,1.894463645277002
489,1.764802932813301,1.5626440177194523,1.8962305999955744
490,1.7646946636874485,1.5649831173511992,1.897218313318422
491,1.7646031173085441,1.5664790548410168,1.8997258155262193
492,1.7645285532508683,1.567608593639812,1.8997083024158687
493,1.7644613705623757,1.5671880754213767,1.9007174287551283
494,1.7643691968624573,1.5657842389843009,1.9003336737760421
495,1.7642662485708607,1.5664162176940712,1.9033053756406393
496,1.7641445669158982,1.5683459985198651,1.908703282828166
497,1.7640113134288076,1.565303240683706,1.908702010518259
498,1.7638687209094004,1.5654464305781892,1.910042388779404
499,1.7637359422516532,1.5660943132063174,1.909459014853744
500,1.7636320246578792,1.569116467852241,1.9130363762553655
501,1.7634987751310707,1.5670312116620075,1.9133578484829965
502,1.7633454836467954,1.565674330826888,1.9125137980364522
503,1.7631991738626267,1.5650751417987518,1.9139200781987402
504,1.763004845635155,1.5629818625950123,1.9124820911789921
505,1.762820016834341,1.562857088251454,1.9133217413221906
506,1.76268659564311,1.5655475084881678,1.9170894787178743
507,1.7625326364843534,1.5659651756124229,1.9187097508092639
508,1.7623841844102166,1.5639890611154208,1.9186848954756377
509,1.7622148333430274,1.5629433854484254,1.9164094817457396
510,1.7621032106102086,1.5658820799964275,1.9168308624641865
511,1.761988623332457,1.5677848838513677,1.9189792146318752
512,1.7618874887986318,1.5708564727110046,1.9235071406296922
513,1.7617955532840148,1.5706551580671144,1.925252915754683
514,1.761702884533202,1.5718310371337385,1.9268337113109573
515,1.7616305130776648,1.5713909469939824,1.8640637175184267
516,1.7615611551930275,1.5707633613533667,1.8627376969152336
517,1.7614819295197228,1.5702226824142163,1.8619755139706387
518,1.7614359355354563,1.5710384781784867,1.8647913525389004
519,1.7614091414755895,1.5715067095931194,1.8662808127338026
520,1.7613931566838126,1.5728953762370128,1.8661774697699212
521,1.7613617050053114,1.572297358663245,1.8665347094747131
522,1.7613514177246397,1.5734400919804108,1.8682972198076808
523,1.7613235910934117,1.5702370865147417,1.867636751494178
524,1.761327452170188,1.5745955383643584,1.872366446733121
525,1.7613142940276292,1.5758135191602416,1.873166286808725
526,1.7612976248675363,1.5747237807024583,1.8718794581986702
527,1.7612269642158869,1.5702112010252527,1.8710555947296745
528,1.7611625021769095,1.5711099090791283,1.8724442993207298
529,1.7610842344663278,1.5697427959517085,1.870793522960816
530,1.7609963992962094,1.570685332839599,1.8716102023573913
531,1.760920835674828,1.5708807831492793,1.8722499055489057
532,1.7608598367950103,1.5724682591639618,1.8763674216335677
533,1.7608020787934313,1.5711438856911346,1.8767577222433096
534,1.7607401166798269,1.5711872484652913,1.8755596106789105
535,1.7606750124696304,1.5718848162656296,1.8758795671951207
536,1.7605830487236243,1.569246903202852,1.877971028907917
537,1.7604525612431117,1.5662720481748142,1.874606806092446
538,1.7603122826676134,1.564136045801611,1.8733263103656748
539,1.7601752444844132,1.5628086961323828,1.8751609649233354
540,1.760053109282445,1.564846005794084,1.8774978217734275
541,1.7599357218824971,1.5650923649997863,1.8790967030096823
542,1.7598332852928849,1.564193009843439,1.879244167520501
543,1.759734326295433,1.5643389296330361,1.8803985323477759
544,1.7596384069143918,1.5630361814588316,1.8824621071289938
545,1.7595462980108671,1.5638935889409171,1.8832668393201977
546,1.7594483279486022,1.563496677977968,1.88804263156147
547,1.7593663332520473,1.5653070820008759,1.892132392861254
548,1.7593162802412607,1.5661351540462165,1.8969410079107238
549,1.759272318382718,1.566439900905944,1.9013651065774715
550,1.7592098987805311,1.5648141644601998,1.901238756784946
551,1.7591545717077253,1.5646905109662634,1.9043265123595248
552,1.7591064445973006,1.5637132656142063,1.9061440438748651
553,1.7590865449747186,1.5656204231369084,1.9108426247892867
554,1.7590347889038649,1.5646667878028233,1.9118596754737536
555,1.7589961982446614,1.564354289350406,1.9110709771879586
556,1.7589760811597195,1.5683871132410154,1.9158112362115263
557,1.7589686618532756,1.5684416015260327,1.9178060722345835
558,1.7589600908084926,1.5673304207186702,1.9169005499714997
559,1.7589253463258014,1.567342239120722,1.9180242859364027
560,1.7589182692931407,1.5699512530623059,1.8637424658660546
561,1.7588587371644058,1.5667683483714543,1.8631392821351418
562,1.7587879970024103,1.5686868492930561,1.8676672791902462
563,1.7587051285853463,1.567447706069519,1.867559915188722
564,1.7586591213559464,1.5712282533449402,1.8720700099579644
565,1.7585815903922575,1.569022850717946,1.8702230823186314
566,1.7584956724251342,1.5682238318577275,1.8719133165503459
567,1.7584100464848693,1.566695682671706,1.8705376670255989
568,1.758308428568433,1.566432272752952,1.870205470751665
569,1.7581976679956923,1.567298432367861,1.8695668774005971
570,1.758064186504643,1.5673435172782855,1.8686278734398014
571,1.7579245452346524,1.5659741525482196,1.8659098637196043
572,1.7577955176905573,1.5673760053393235,1.8674679865016937
573,1.757691633524204,1.5688374739463102,1.869076166167359
574,1.7575851925807697,1.569412181431991,1.8679591480122846
575,1.7574549612470183,1.5681637683152119,1.8672700391015153
576,1.7572842071257386,1.5647255877076156,1.863924606167354
577,1.7570978715892678,1.564170162574811,1.8622104295448936
578,1.756928676003961,1.56420373581722,1.8617542898249735
579,1.756778550922124,1.565154422997654,1.8609294603754551
580,1.756635468650647,1.5626613041039068,1.859226302534483
581,1.756525067251412,1.565871961283667,1.8605870361992618
582,1.7564217746332325,1.5663882011785804,1.8613558561662298
583,1.7563041873242786,1.5655022009115416,1.86137362091569
584,1.7561915736716693,1.5652659675818428,1.8623284638798325
585,1.7560472610058053,1.5618445917921406,1.8610345450078494
586,1.7559033093271557,1.5627763547001914,1.8614256401543896
587,1.7557495179072473,1.5609248790923829,1.8598590631765897
588,1.7555893338061486,1.56187999074487,1.859109202229684
589,1.755416968382177,1.5622270483388039,1.8597964003454583
590,1.7552443410920946,1.5635899128943362,1.8621827251252978
591,1.7551012915395159,1.5649817278008664,1.8614641475543257
592,1.7549467204891407,1.5638684112572183,1.8606600274307934
593,1.7548107456389113,1.5646853781907168,1.8617638065270963
594,1.754684647258296,1.5670078905054028,1.8629394578626317
595,1.7545267071196988,1.5647210536488871,1.8617909963929429
596,1.7543926584227167,1.56537279434815,1.8651964052197916
597,1.754279621756863,1.567143807846069,1.8658936373389738
598,1.7541605865698993,1.5666385402307113,1.8661616302547808
599,1.754055487863751,1.5662849137508803,1.8661111611221792
600,1.7539561005977538,1.5650881154201675,1.8652418104576616
601,1.7538605731309285,1.563457914868528,1.8674127737727861
602,1.7537379560085997,1.560742063059771,1.8663465447355214
603,1.753628593064938,1.5613396584045132,1.8636116933209366
604,1.7535471831947897,1.5634852768102179,1.8194009924672185
605,1.7534608422188647,1.5633487487918345,1.8173423687649428
606,1.7533904421550035,1.5632570200355973,1.817254671623892
607,1.7533212238951588,1.5616873501153141,1.817209076252952
608,1.753245688117067,1.561511105456708,1.8159378030190831
609,1.7531648449254034,1.5607119859963297,1.8157547685250455
610,1.7530967731450828,1.560306927167902,1.8157339321363204
611,1.7530049464066517,1.5566706469037266,1.8141965386910341
612,1.752918122882583,1.5578987534807607,1.8153233995651543
613,1.7527958110592174,1.55582711965645,1.8152742294058473
614,1.7526674569348355,1.55508087737669,1.8173477455634874
615,1.7525287679558492,1.555175641846457,1.816818714052929
616,1.7524049245066453,1.5570773339232507,1.8171605408851865
617,1.7522996637191905,1.558854218968534,1.8187994091004294
618,1.7522120301286834,1.560143557371412,1.820175220744288
619,1.7521295283511635,1.5604843842193084,1.8210855058719622
620,1.7520493308917038,1.5594934205061024,1.8213000923188478
621,1.7519298696179981,1.5566656302170376,1.817411699708972
622,1.7518012005984944,1.5553097073794033,1.818572245900034
623,1.7516926490305251,1.5566635607077086,1.8198259737889066
624,1.7516106858543563,1.5583200849398604,1.820423715757522
625,1.7515188046258787,1.5582618877031165,1.8223076942634124
626,1.7514367803288435,1.5599813490951242,1.82591211100396
627,1.751365168547755,1.5615631988653278,1.8274728239505516
628,1.7512610289348631,1.559771220652854,1.825490155584916
629,1.751162763793428,1.5605999985554981,1.8247967206125912
630,1.751041401607536,1.5573535525526345,1.8245691356742646
631,1.7509212058369472,1.5580653579821846,1.8259990067226302
632,1.750796952855109,1.5563804050203356,1.8254656425279865
633,1.7506549683597281,1.5547096430508245,1.8235243535032046
634,1.7505139977544812,1.5563555479946634,1.8233665781463577
635,1.750379328350778,1.556263055405233,1.8250909399766688
636,1.7502334376903297,1.5553383540722308,1.8237043279139245
637,1.750098905966438,1.5566362753359682,1.8235986458005626
638,1.7499226325237305,1.5557383324298848,1.8245027340897009
639,1.7497313176656484,1.5528357354619766,1.8238153664175885
640,1.7495332001609973,1.551294187106063,1.8222943492683124
641,1.7493157990416615,1.5495648146603203,1.8226270936730968
642,1.7490837882041452,1.5484611158674508,1.820763091429911
643,1.7488405398691194,1.5468392776528959,1.8219282166516517
644,1.7485854898688677,1.5469309792857906,1.8199645124212134
645,1.7483687677183488,1.5491724255050923,1.8230004355586165
646,1.7481660539166053,1.5493201869480875,1.8234940573853091
647,1.7479429930851025,1.5478735690372287,1.823515172907076
648,1.7477310759397309,1.5465000774774322,1.8238673250686275
649,1.747554068259525,1.5497142740181162,1.796356581648966
650,1.7473750431601542,1.547603741251413,1.7943066365384752
651,1.7471965335128214,1.5469590675365927,1.7942410083050795
652,1.747006393196739,1.5450615551699165,1.794377158694334
653,1.7468228486596427,1.544223175067558,1.7931282867196547
654,1.7466544089161422,1.5469045412088764,1.7972661881743859
655,1.7465164485371825,1.5486327073990092,1.8009614607971207
656,1.7463749993422721,1.5491529632574617,1.8036634179207263
657,1.7462386904119367,1.5507463821726029,1.8056763000871268
658,1.7461163377822073,1.5517384691779885,1.8071748380003547
659,1.7459687481175312,1.5481951463469246,1.8066753413757501
660,1.7458145729125432,1.5476760940156629,1.8049793368766751
661,1.7456739506487338,1.5509954756393431,1.8080335148795845
662,1.7455653639059994,1.5532788669244624,1.8088912659128566
663,1.745450582902339,1.5535155934215992,1.8092745103443963
664,1.7453587027185729,1.5537629895859122,1.8084543001623905
665,1.745237852198761,1.5506964047750258,1.8068862463702289
666,1.7451285312518785,1.5508466566309096,1.8097355082146809
667,1.7449994645067752,1.5487223400362897,1.809248908615117
668,1.7448853822211452,1.5497683336141093,1.8099803402670205
669,1.744761451081782,1.5483718950798024,1.8088900700297756
670,1.7446606914000278,1.5479448334631065,1.81009585484367
671,1.74456361108961,1.5466394462288786,1.8116071766855393
672,1.7444627170120721,1.5479419244411123,1.812600666796168
673,1.7443608427153434,1.5473792677727936,1.8132785161708644
674,1.744278835737774,1.5480715814022183,1.816366256215044
675,1.7442201775450514,1.5506935469020189,1.818623038907341
676,1.744187303334099,1.5522490682723078,1.8215664092257788
677,1.7441521031116631,1.5523760485253557,1.82351684221156
678,1.7440920172251904,1.5512701421655473,1.8216889155775084
679,1.7440272710881213,1.550750411439904,1.8218959528766727
680,1.7439889126186656,1.5528860515363567,1.8230981875424637
681,1.7439586109130436,1.553118674995944,1.8229824531390009
682,1.7439303215445165,1.554156982595137,1.824928155719473
683,1.7439272476085035,1.5573743304397387,1.8260289561471792
684,1.7439175934834927,1.5571733632760454,1.8248818402637512
685,1.7439258537782516,1.5587725102177714,1.823951037386022
686,1.743941319991072,1.5587842585218583,1.82553377548727
687,1.7439479841200516,1.556825241573259,1.826330168338785
688,1.743960050667472,1.5570145949424183,1.8262260848292846
689,1.7439868624193102,1.5580092491330964,1.8266988154411865
690,1.744018374654874,1.5588570434805926,1.830565460677439
691,1.7440715525609336,1.5613126384378326,1.8335449891797926
692,1.7441278429075464,1.5620255772428506,1.8354145545100329
693,1.7442007377173918,1.5643684071154345,1.8377819881069477
694,1.7442757630606596,1.5640536036212855,1.79975315374311
695,1.744334178995338,1.5627705011751472,1.7985777113213868
696,1.7443956351839605,1.5625562489084357,1.7971972855443556
697,1.7444265345312842,1.559673602788594,1.7945959978422492
698,1.7444645167415176,1.5611239251018294,1.795861066289258
699,1.7445074913073428,1.5625369705326402,1.7981276413752383
700,1.7445651646133895,1.5639831471198393,1.8014757708147002
701,1.744609741622481,1.5639072776633784,1.8023102293306077
702,1.7446334548698545,1.5624511268369983,1.8032516839667725
703,1.7446767734151303,1.5635517897608087,1.8044486116160097
704,1.7446870863013264,1.5610620368428458,1.8048146906715472
705,1.744691950199653,1.5604500126735603,1.8045515778575858
706,1.7446751915155239,1.5596733630999873,1.8045692326007388
707,1.7446657508431234,1.5608789975997648,1.8055026278417858
708,1.7446576522923434,1.5605395566200706,1.807453124605964
709,1.7446568350101037,1.5623726185541795,1.807610794845772
710,1.7446803958722257,1.5657630658711132,1.8081910274992832
711,1.7447058164236,1.5654647620612392,1.8110775662383554
712,1.744728312444554,1.5654999925145883,1.8109617199221852
713,1.744753155459392,1.5647375813986037,1.8111207827294236
714,1.7447629470865056,1.5635342051179506,1.808028010159869
715,1.7447738744302692,1.5627664498126514,1.8086380883727113
716,1.7447778956965307,1.561969103138796,1.8101328867605584
717,1.7447992260314398,1.5625951535282612,1.809831689296477
718,1.7448050154052053,1.5616061149490885,1.8092040896253572
719,1.7447990131217488,1.5602808139249869,1.8088904244205928
720,1.74478882817059,1.5594944770215695,1.8091091304500835
721,1.7447774395541,1.559017264629751,1.8089034346224662
722,1.7447572251196868,1.5584545007617536,1.8097278704924196
723,1.7447213588163657,1.5577013743863959,1.8104416148936435
724,1.7446648902595305,1.557887187482663,1.8083518567992267
725,1.7446163272980775,1.5588326399809502,1.8092791136701425
726,1.7445674228349894,1.5588067420096583,1.8123510598082624
727,1.7445284400481869,1.5594310093445458,1.8137371256686077
728,1.7444811414719543,1.5594645070053308,1.8134652024455977
729,1.744437175531584,1.5607541360560109,1.8134147010127326
730,1.7443869472644613,1.5611069939517601,1.8133417728221035
731,1.7442951302017737,1.5568320059166543,1.8107880679677222
732,1.7442282097079207,1.5591597913471067,1.8105852409976595
733,1.7441419421548061,1.5583589827046502,1.809319341839503
734,1.7440435724601764,1.557612582653102,1.8098327793445421
735,1.7439575405152847,1.5578688967884586,1.8116829880527
736,1.7438648357198598,1.5575925612383608,1.8121737563363767
737,1.7437712648019015,1.558247090564044,1.813695478725318
738,1.743695799515592,1.5600207696185353,1.7806798753437123
739,1.743633604052268,1.560892523881504,1.779705822086765
740,1.7435988880010398,1.5631674753805915,1.781069901990753
741,1.743519511109761,1.5583339348193619,1.7783299849481533
742,1.7434438879897545,1.5572947005411055,1.7787819689612516
743,1.7433811628297473,1.5590408197946684,1.7811224054023636
744,1.7433238808255909,1.560369282581348,1.7815882385439286
745,1.7432408323246324,1.5582113478749922,1.7800713479416048
746,1.7431678430379287,1.5586780926032626,1.7813687802559048
747,1.743104879621787,1.5609000749312312,1.7814546800979063
748,1.7430275857253663,1.558825223548961,1.7838839308034091
749,1.7429695565863095,1.5618534063539147,1.7876870301904875
750,1.7429346196107092,1.565065392869599,1.7893146505272806
751,1.7428863584095953,1.5636713726223865,1.7889837500447425
752,1.7428544158127695,1.5643344857998671,1.792981496870485
753,1.7428023100287406,1.5628688920501483,1.7933968877637254
754,1.7427657176392444,1.5652302352152365,1.7957039932677843
755,1.7427315434408224,1.565567669599232,1.7960617365935043
756,1.7426900736461202,1.5651777353036138,1.7950984533087364
757,1.7426608922467737,1.5661854703976854,1.7947372966162667
758,1.7426149819986176,1.5632026673082386,1.7942949367944776
759,1.7425771285203986,1.5639824519953156,1.7949843527040839
760,1.742539210672127,1.5632879153938368,1.7956823771615016
761,1.742500212174221,1.5642814067715238,1.7954715138364141
762,1.7424610705734371,1.5652874707192796,1.7963358898082529
763,1.7424139449143479,1.5653240808456894,1.7978077272826143
764,1.7423481895525195,1.5638939745190135,1.7970225323868718
765,1.742270939753718,1.562063284995569,1.7956984609417805
766,1.7422180453381513,1.5624594073193676,1.797821371716924
767,1.7421447797890957,1.5608801004832116,1.7969942066639883
768,1.7420718113708638,1.560360605484889,1.7951301445919883
769,1.7420147741481222,1.561431020677121,1.7986043565117054
770,1.7419436786908098,1.5587458085347485,1.798456341671604
771,1.7418815564879755,1.5590400450706268,1.7988376893654412
772,1.7417853527770528,1.555656184266744,1.7962388082740952
773,1.7416902454283496,1.5565605565280476,1.7962837181794493
774,1.7416182387260803,1.5597935866385086,1.8000330743306932
775,1.741563588907597,1.5620306684584069,1.8034983730156824
776,1.7415193244773197,1.5636184180776513,1.8048220678596645
777,1.741482753632942,1.5643487502290125,1.807335972540438
778,1.7414571891073876,1.564121717330536,1.8065578865480965
779,1.741429737449086,1.5646034305743985,1.8053654095130356
780,1.741410006346657,1.5661928260031786,1.8068684017726626
781,1.7413894376176469,1.564829366711374,1.8061508591607824
782,1.741386879025487,1.5649558493072069,1.8068986476608466
783,1.741392162710464,1.565970448565809,1.7879127742308425
784,1.741399425648485,1.5669857695490363,1.7900157941856538
785,1.741402173106712,1.5665215440470799,1.7877531912011144
786,1.7413931267164893,1.5649357350164552,1.7869161231973223
787,1.741384603298296,1.5650272476932372,1.7872411692015058
788,1.7413783380671564,1.5644312830734288,1.7873110464886166
789,1.7413372328375585,1.5616312906547305,1.784933826824551
790,1.7412899473064372,1.5599961436165473,1.7843178647215638
791,1.7412484401680244,1.5599585192374683,1.7837988832470755
792,1.7411842516041554,1.5571419706043204,1.7809948600678958
793,1.74110243683187,1.5570274699101903,1.7797677911308731
794,1.7410206815643303,1.5587629880040588,1.7817739990488968
795,1.7409356895640198,1.5584142997941333,1.7826463213030186
796,1.7408182780801502,1.554607658001733,1.7777712978730889
797,1.7406873095761892,1.552405706406491,1.7767121372273442
798,1.7405312688192773,1.5485235605171555,1.7763489671607766
799,1.740367955257567,1.5466624429648468,1.775306657138667
800,1.7402054357188885,1.5466636860730174,1.7772465846363807
801,1.740040472196877,1.547327129671372,1.7763148120034757
802,1.7398880399047996,1.5483567739575161,1.776452118678937
803,1.739731585734967,1.5467124886663077,1.7771302485698786
804,1.7395625116561828,1.5448431614171685,1.7775868677922038
805,1.739379677406111,1.5427364451516394,1.777634604090002
806,1.7392017451258026,1.543157885601849,1.7792956686637376
807,1.7390446577681835,1.5461060416083854,1.7800092463646162
808,1.7388571354253737,1.5442066163623103,1.776450452569878
809,1.7386591706048171,1.5436531871022166,1.7785192989835403
810,1.7384565638570026,1.5419863810894916,1.7795942297509089
811,1.7382312919225165,1.5407800970670258,1.7767850184335756
812,1.7380102462352482,1.541307477619969,1.779855884266886
813,1.7377865741094216,1.541483999839657,1.7807065296125304
814,1.737574897741681,1.5427705115408255,1.7824915244189128
815,1.7373863803635101,1.5445387850145997,1.7856757435291042
816,1.7372126789502464,1.5469226056953786,1.7876259946354651
817,1.73704457562921,1.5474624449870344,1.787576803464438
818,1.7368760249242954,1.5477702230816677,1.7882312332925026
819,1.7367048648340728,1.5456315069076512,1.788309862508849
820,1.7365221285684331,1.5439550265747208,1.7855703896590427
821,1.7363452130649133,1.5452064116952977,1.787470815878699
822,1.7361956204210525,1.5470162514294903,1.7878398651805971
823,1.7360494652096892,1.5485478451526329,1.7901999708444072
824,1.735891261530195,1.5470076997195945,1.7901375305908276
825,1.7357361328648955,1.5461195954443847,1.7910900213851746
826,1.7355819892436368,1.546767379987162,1.790266994012011
827,1.7354307030710237,1.5463646294541338,1.7899732275983058
828,1.7352825808737333,1.5470802004040527,1.778313375891342
829,1.7351516857043359,1.5489780763865275,1.7793240732328888
830,1.7350109656379618,1.5476826636645753,1.7800132554309323
831,1.7348710935309903,1.5480858419772998,1.78194218840345
832,1.7347352108506986,1.5484084701690337,1.782259895841361
833,1.734589417984326,1.5477455238463669,1.7837574525318998
834,1.734455058629363,1.5484507412114472,1.7851084451846815
835,1.7343110861892213,1.5463246307314902,1.7843319137218876
836,1.734168506551399,1.5457323322082048,1.785053822556483
837,1.7340388761706844,1.5469057919047693,1.7877391742455262
838,1.7338962054006795,1.544797110300004,1.785635433389856
839,1.7337603674307887,1.5471353358322981,1.7877117392991861
840,1.7336479289470643,1.548252609889997,1.787253977111539
841,1.7335372009885284,1.5481018591229438,1.7884540708330776
842,1.7334228733486674,1.545881663223193,1.7852577931232165
843,1.7333114628027433,1.5460345339397568,1.7853268818976873
844,1.7331982749578634,1.5457677468966053,1.7859567189504395
845,1.7330862967185483,1.5457378260962757,1.7878115587788679
846,1.7329760163329566,1.5465195044288367,1.7892063434656487
847,1.7328673036795688,1.5478628807573294,1.7907857311340099
848,1.7327524840856194,1.546846374609245,1.7903263249838093
849,1.7326545871966603,1.5492740347993494,1.791883912943895
850,1.7325494982365959,1.5492088016861538,1.7909738579623196
851,1.7324641118908335,1.5515052612578808,1.7913580856416789
852,1.7323920957564456,1.551494013746511,1.7905863108923796
853,1.732304083976125,1.5509647102853434,1.7884205522070242
854,1.732201985165354,1.5495436707452785,1.7891405115146166
855,1.7321019068654948,1.5506526560477683,1.790804344741242
856,1.7320133634388264,1.5518270321475156,1.7897591211262993
857,1.7319262740475552,1.551609036824092,1.7877578340507745
858,1.7318414239420072,1.5518569275784102,1.7882680826612842
859,1.7317676102060153,1.55319079565722,1.791091124942486
860,1.7316927489748843,1.5515890137359751,1.7919757431102303
861,1.73161434856447,1.5501486015829617,1.7932499668185085
862,1.7315449437903918,1.551508552813176,1.794476094603278
863,1.7314836889117848,1.5524534069178229,1.7980597685134712
864,1.73142444363834,1.5529612966342903,1.797917511854695
865,1.7313706489797251,1.5528452161749418,1.7961443687976717
866,1.731318990820878,1.5522895095691327,1.795536991281675
867,1.7312692331872146,1.5518766559617654,1.79437865649443
868,1.7312056158626765,1.5497648955960137,1.7954178251804973
869,1.7311584718803021,1.5519326191009366,1.7978066267375703
870,1.7310989299619879,1.551977806742815,1.7950694290949645
871,1.7310316590401937,1.5514478100570877,1.7941769347931908
872,1.7309659370631232,1.552419986710922,1.7924186313631483
873,1.730900437828238,1.5522495715241347,1.7558693846177669
874,1.7308528341661658,1.5531918586775522,1.759117117242313
875,1.7308012099285486,1.552543420409214,1.760914714256906
876,1.7307760127485659,1.555916141517826,1.7643522862667231
877,1.7307699789748352,1.5574017036682875,1.7667492456008829
878,1.7307542339604571,1.5558490200535255,1.7646227075394685
879,1.7307302081447515,1.5538208767283956,1.762933768281302
880,1.730714792022928,1.554272170553271,1.7629860229062928
881,1.7307104582896686,1.5561127467406553,1.764548938619564
882,1.7306958770780985,1.5550457079788147,1.7650240032196762
883,1.7306774362254473,1.554345099676561,1.7646711367910743
884,1.7306735565592608,1.5553513579160043,1.7659892825814778
885,1.7306857074774378,1.5571700926791945,1.768737784800703
886,1.7306948295272269,1.55720600849266,1.7680611328948932
887,1.7306961518516213,1.5571304424672672,1.7689942796040137
888,1.730697467831251,1.5564103211499731,1.7694548566470603
889,1.730680703458434,1.5538413068703134,1.7687393811696577
890,1.730676125621082,1.55528073213257,1.77139367849703
891,1.7306529535564392,1.554575938734977,1.7710019412815379
892,1.7306201261084952,1.552508379053284,1.7697814772434621
893,1.7306050749793414,1.5545562160491773,1.770727068679948
894,1.7305690878968998,1.5545706207331078,1.769087830240838
895,1.7305208623263326,1.553669012153861,1.7674012420686303
896,1.7304710688571938,1.5538294051853712,1.7677443361264473
897,1.730402866170794,1.5515122994102066,1.7666552954972552
898,1.7303701578169628,1.5541507710260434,1.7696105301448182
899,1.730331430364021,1.5534156481690533,1.7688691774123628
900,1.7303283904007432,1.5570377061630598,1.772400602586767
901,1.73031506010794,1.556117609943968,1.7720264250690825
902,1.7302968816951163,1.556261904235291,1.772557037850569
903,1.7302712392587554,1.555710712112948,1.7737529952594262
904,1.7302337974519142,1.5534853964198128,1.772908500947168
905,1.730178783666978,1.5508414522579623,1.7714789399958604
906,1.73014005628167,1.5532010773221139,1.77277494822029
907,1.7300992696324486,1.5537437635112241,1.7734599442216945
908,1.730049368528062,1.5520520141809457,1.772917892147025
909,1.7299871658011752,1.5509618810775416,1.7730874573671005
910,1.729928866433769,1.5511857496272061,1.7737454931669179
911,1.7298811062029362,1.5527766641685186,1.7769269838373558
912,1.7298358562720797,1.5529952465675088,1.7799351361352331
913,1.7297908129589765,1.553577387078523,1.7800114193500065
914,1.7297491504169897,1.5538046352673203,1.7793660160923277
915,1.7297210804683631,1.5553253936107119,1.781373976315765
916,1.7296833437271002,1.5537020397538153,1.7828832439426638
917,1.7296446989394705,1.5541530489494664,1.773086894810301
918,1.7296220127061877,1.5548215116404187,1.7761513958817563
919,1.7295983819027894,1.554557238720458,1.7763641542433657
920,1.7295883671279444,1.5564626929328793,1.7783406973164806
921,1.7295717880249362,1.555784125051885,1.777540611051171
922,1.7295682650471438,1.5561642112698502,1.7792298957714536
923,1.7295460995744731,1.5534249234590383,1.7769371663860511
924,1.7295196182721138,1.5538347108871744,1.7754636284200667
925,1.729504075595226,1.5559112471822298,1.7776610941015867
926,1.7294993538782844,1.5565356627411777,1.7781195223792208
927,1.7294873448725334,1.5567671140972956,1.7776815762250817
928,1.7294806704200774,1.5575340920538563,1.7775280627573415
929,1.7294574736267645,1.5564780019998405,1.77508662493016
930,1.7294492337198102,1.5596722569640922,1.776393430167111
931,1.7294349703867715,1.5595612565229464,1.7764210614163278
932,1.729417651277277,1.5576671492484937,1.776884591845749
933,1.7294072651726862,1.5584468980914956,1.7771650009869349
934,1.7293933601071227,1.5588476277011962,1.7783208158681736
935,1.729380016552356,1.559325551452819,1.7810596187980259
936,1.729381430717941,1.5619886339211633,1.7832315645122565
937,1.7293830534097439,1.5617102045156688,1.7818681171777537
938,1.7293818158157062,1.5604344338380227,1.7826014688665395
939,1.7293776761025628,1.5600298007158557,1.7815822202790779
940,1.72935565716313,1.558396452202107,1.7796821047086393
941,1.7293372500716317,1.5595673665926417,1.779849694125559
942,1.729294907226809,1.5579195667239898,1.7785247071511041
943,1.7292620194895,1.5589290713556796,1.7793467166444663
944,1.7292210087596815,1.5584944074431022,1.7768684416324172
945,1.7291792438681892,1.559095372191459,1.778701931771747
946,1.729122970732275,1.555978614623382,1.7787700390529306
947,1.7290562964070657,1.5547280594949093,1.7798616901937905
948,1.7289838177635108,1.5552307395989124,1.7784503932519629
949,1.7289144004590078,1.5564726939093012,1.7807920090062659
950,1.7288340691948947,1.556566781399094,1.781329728543517
951,1.7287658508215296,1.5588729963450492,1.78201164321667
952,1.7287003988621559,1.5577046391277478,1.7839778203791383
953,1.728653194728305,1.5591302698811762,1.7857971843130767
954,1.728604447674933,1.5594084178237688,1.7859371196152134
955,1.72855479776777,1.5590329993669494,1.7873634325524117
956,1.728511166471271,1.5592927446587026,1.7876572078069426
957,1.7284921551585823,1.5618656557676847,1.791336547238087
958,1.7284517303965135,1.5603304356461978,1.7908828407577972
959,1.7284135942115235,1.55939107843013,1.7892663624485374
960,1.7283841243753917,1.5595158066120745,1.790173647104992
961,1.7283695337284195,1.5627338649609466,1.7931932659782472
962,1.7283471542259272,1.5610092161893618,1.7791816662615156
963,1.7283315576652527,1.5605421634957788,1.779402576312651
964,1.7283113221644766,1.5597969203351763,1.7789263548377088
965,1.7282787189777056,1.559637163434839,1.7777138640487007
966,1.7282450623531462,1.5595157753464106,1.779782213136821
967,1.728219576686317,1.5611458447661906,1.7807456724164659
968,1.7282110670916584,1.5617607368353337,1.7802598713501685
969,1.7282021039525908,1.5620218906855645,1.7811770638642532
970,1.7282039130705678,1.5632004064651273,1.7815501535737484
971,1.728223030979447,1.5649919636111407,1.7823491986155593
972,1.7282459264790797,1.5659838539979571,1.782147161601807
973,1.72826234298984,1.5652326366475289,1.7826444984670993
974,1.728274964110352,1.5655430841153792,1.7814061574051472
975,1.72828534482119,1.566056455712555,1.7832398055367804
976,1.7282880655606587,1.5651324803706346,1.7820741859125033
977,1.7282946377204231,1.567014436931777,1.7838585641015556
978,1.7283059210183103,1.567080162010931,1.783364206560678
979,1.7283059689866993,1.5653622821143538,1.7837605022002905
980,1.7282872853805746,1.56404769024321,1.7817462803945883
981,1.7282607594251744,1.5629291417428555,1.780540434843158
982,1.7282271249062557,1.5607637064365698,1.7805624855700868
983,1.7281940520660817,1.5612136784498618,1.7801308389541677
984,1.7281639601071475,1.5630943916054376,1.7814529358817541
985,1.7281492209094844,1.565405758893448,1.7836058150579257
986,1.7281329695102903,1.5653322327245687,1.7838444172026886
987,1.7281069166257539,1.5642883904314087,1.783000126816701
988,1.7280796237296137,1.5632308373894361,1.7836445345234093
989,1.728049101858021,1.563884920324917,1.785442185057552
990,1.728007900065209,1.5626914718308973,1.7850865540483318
991,1.7279821800966066,1.5631943247478601,1.785293189807281
992,1.7279368743007926,1.5610122004680331,1.7841192872900011
993,1.7278964914000987,1.5622385116196558,1.7853646809603088
994,1.727848650326368,1.5625472355260075,1.7853081623687963
995,1.7277913659914543,1.5610944440687842,1.7842450705021642
996,1.727726984100283,1.5587646238347919,1.7836258755714727
997,1.727671322137732,1.5592596072213047,1.785002433058535
998,1.7276260160078287,1.5609338672162285,1.785995832452299
999,1.727596511873905,1.561954234492528,1.7862172269295002
1000,1.7275640384948399,1.5613108609569326,1.7869369381902516
1001,1.727521971564105,1.560135837185485,1.787193035129532
1002,1.7274579582324507,1.5577412175252072,1.7872782557961622
1003,1.7274002588757311,1.55809759327155,1.788375813727252
1004,1.7273583862270847,1.5601997532770033,1.791701306192326
1005,1.7273339324890573,1.5621120003674824,1.7919363617409867
1006,1.7273214170922535,1.5644540363378217,1.7924500327300223
1007,1.7273105450803075,1.5642272849918317,1.772856016739932
1008,1.7273045182892393,1.5643239982052062,1.7733771967545078
1009,1.727294513623076,1.5634817263603988,1.771463452755573
1010,1.7272701181030063,1.5614677444397207,1.7697730500870068
1011,1.727231147104131,1.5606913486924612,1.7692055846562331
1012,1.7271899069096117,1.5613142145437027,1.7695763753504914
1013,1.7271633157620885,1.5635870894020085,1.7710702543903398
1014,1.7271485467594536,1.5638394554191661,1.7711335916193458
1015,1.7271404744070085,1.5639460487098775,1.773164763825231
1016,1.7271402936700997,1.565122892765127,1.773140625678719
1017,1.727154539920477,1.566971428338455,1.7750484295246511
1018,1.7271551476595373,1.565906600806841,1.7739876098144776
1019,1.7271557670902125,1.565114036616532,1.7708014209958667
1020,1.7271563198188082,1.5663179127359435,1.770091236921375
1021,1.7271659028907327,1.568134337817044,1.7701119137221657
1022,1.7271644328299571,1.567681460868227,1.769533973248429
1023,1.7271582150244005,1.567470142449712,1.768925845446609
1024,1.7271463801495408,1.5662107447722207,1.7688678817263015
1025,1.7271192338892722,1.5637756246022754,1.7668469564561438
1026,1.7270763520212908,1.562199255809917,1.7673512490960284
1027,1.7270347760723286,1.5625892151375442,1.7681779522470247
1028,1.7269928302339221,1.563768198340275,1.7704233002939205
1029,1.7269479486833597,1.5626381021617184,1.7699576549768503
1030,1.7268981608408673,1.5616444959108862,1.770773412890688
1031,1.7268535077496605,1.561663551834201,1.7697115857762762
1032,1.7268120911218026,1.5626181350982125,1.7706070146784911
1033,1.7267658439526812,1.5622397807521204,1.7693796386160134
1034,1.726738538823545,1.5632086582710805,1.7701635259064448
1035,1.7267003225885595,1.5621555111727985,1.769406181331602
1036,1.726685364614943,1.5645369538908909,1.7715614836933034
1037,1.726670882887548,1.5651029434300898,1.7739158318615211
1038,1.7266611427552108,1.5662710773791806,1.7763420688946807
1039,1.7266453615014195,1.565574383069609,1.7745891319303315
1040,1.7266397110213876,1.5664116230743859,1.7755009293138466
1041,1.7266179877478518,1.5649867955425512,1.7748429074039318
1042,1.726601413038812,1.5647456800716708,1.7764964188650225
1043,1.7265917356540874,1.5653943449194132,1.77807170077364
1044,1.726578183574542,1.562839631316612,1.7735863519591728
1045,1.726568007656819,1.562356345585843,1.7718732849496082
1046,1.7265739554288864,1.5638597437440223,1.7729924421709813
1047,1.726557740637716,1.560805499497396,1.770555413460181
1048,1.7265440184772265,1.5611537920808127,1.7716571715516958
1049,1.72651554408132,1.560609894975311,1.7714608187605745
1050,1.7264967508290148,1.562541362373926,1.7730294037561585
1051,1.726474042810859,1.5614042558285486,1.759771847634296
1052,1.7264465309540362,1.5607198821474968,1.759828661764968
1053,1.7264118407820432,1.5600500200835952,1.7584285029505404
1054,1.7263729757856443,1.5600033314571664,1.7598561839189018
1055,1.7263394242227215,1.5602094593364058,1.7604637032005532
1056,1.7263046957000945,1.5610267169738963,1.7612633874503076
1057,1.7262715360369734,1.5610563252454586,1.7625257983562312
1058,1.7262276602356876,1.5608204558475662,1.7625701952846886
1059,1.7261722418670093,1.5606297727132685,1.7614128357306205
1060,1.7261157940216574,1.560078612629138,1.759757313900312
1061,1.726070679531115,1.5616909475430454,1.762318047189211
1062,1.726011815471532,1.5592087789655724,1.7610391810566217
1063,1.725960880275398,1.5601639560848228,1.763083454423393
1064,1.725908948054507,1.5596645429027516,1.7612174576767852
1065,1.7258512828385695,1.5580996718653393,1.75963041050334
1066,1.7257755739573355,1.555814992309691,1.7568282868338052
1067,1.7256975778477879,1.5548558207256766,1.7580343113165837
1068,1.7256290683507622,1.555160430538455,1.757977950402064
1069,1.7255541247740591,1.5545234657589793,1.7575278405727959
1070,1.7254834675279425,1.5550988996029746,1.757699405922665
1071,1.7254132312825579,1.5555619251597874,1.7578673098167599
1072,1.7253407421862923,1.5555914266741961,1.7594440454197193
1073,1.7252730386186852,1.555897804802516,1.761313023628656
1074,1.7252048337975945,1.5547206951022405,1.7618181842294078
1075,1.7251498717535763,1.5558516512200247,1.7652407820621847
1076,1.7251020561734922,1.5568155993272543,1.76641616408931
1077,1.725064474011762,1.5577284574938355,1.7661035886677763
1078,1.725027136994671,1.5570390221094967,1.7645602887326217
1079,1.7249820579364146,1.5559910182998125,1.7646987929073767
1080,1.724958443720396,1.5582734774671978,1.7678179992522933
1081,1.724930536504714,1.558146079461646,1.7662300885212179
1082,1.7249058733924307,1.5586772543907605,1.765816282471159
1083,1.7248730723948071,1.5572030895486484,1.7647801459374708
1084,1.7248284774736033,1.5557653599903076,1.764783184325656
1085,1.7247961998263854,1.5579641463299942,1.7680832063365757
1086,1.72476913935283,1.5583263009486288,1.7667162178198241
1087,1.7247380116572544,1.5583961200217251,1.7662869268340873
1088,1.7246971054874771,1.558170538913736,1.7661212054955875
1089,1.7246628500427394,1.5596599684939398,1.7684912874379508
1090,1.7246300281720928,1.5605634006107292,1.7697243130831162
1091,1.7245824553195674,1.5592274625935925,1.7697391712680706
1092,1.724534278165718,1.559372543091442,1.7705679101737426
1093,1.7244805080907994,1.5599660618282682,1.7714037794328894
1094,1.724432544457315,1.5605269017430443,1.7731841440998661
1095,1.724376823442742,1.5596261576184594,1.772043473834463
1096,1.72433079146955,1.560446571817391,1.7653041347767775
1097,1.7242764659240308,1.5587478108819435,1.7632480850728713
1098,1.7242401051671488,1.5609657798654681,1.7643904755483797
1099,1.7241881687125449,1.5596157253677903,1.762242363169935
1100,1.7241438051211255,1.5605134978367867,1.7633774855008977
1101,1.7240883094685497,1.5590665572766784,1.7612200354937615
1102,1.7240383921681124,1.5603230952961025,1.7605340826684013
1103,1.7239892859655281,1.5599162803990236,1.7602369919182173
1104,1.7239402133223303,1.5600405692444543,1.7634771118626376
1105,1.7238999724136104,1.5612516440328061,1.7644319476435937
1106,1.7238662254077575,1.5627310846035911,1.7659504842411127
1107,1.7238470666030545,1.5655775888346553,1.7691095558346577
1108,1.7238267466824828,1.5659019106473324,1.767567006520981
1109,1.7238064857510558,1.5643168262740703,1.7680528476399002
1110,1.7237643268106837,1.5616450744293304,1.7663796517785715
1111,1.7237173613952195,1.5616245221829765,1.7663488516006545
1112,1.7236681868693133,1.561606580559766,1.7653099831027272
1113,1.723613603829389,1.5620270830803524,1.7665542224240371
1114,1.723541135781317,1.5591928753795852,1.7630783383985449
1115,1.7234765322063759,1.560342849658881,1.7651038432797281
1116,1.723418222512454,1.5608301450086777,1.7649025798627234
1117,1.7233588982033397,1.5606316360782475,1.7648323951867924
1118,1.7232946617227072,1.5592814775385453,1.764887526878369
1119,1.7232299233684074,1.5589418021792358,1.765900667745893
1120,1.7231571341895933,1.5570648380157388,1.7653885003997536
1121,1.7230750947447133,1.5554984231698594,1.7638623027567164
1122,1.7229915609863304,1.5561406264441813,1.7648768873466871
1123,1.7229231322535399,1.5582233606656393,1.7670067338523658
1124,1.722852817897537,1.557715503927437,1.7662665236767372
1125,1.7227748953656001,1.5570741590318893,1.7647890681734684
1126,1.7226990474508663,1.5577555287017155,1.7657240632303077
1127,1.7226093362201933,1.5568356558653007,1.7650863036426747
1128,1.7225268025765283,1.5569163016585914,1.7658213865220258
1129,1.7224338398492731,1.5548937768412627,1.7660680132946978
1130,1.722335556734032,1.5534243336020899,1.765805124957173
1131,1.7222556879783393,1.5554553673380145,1.7680769085441845
1132,1.7221816253270321,1.556758225401035,1.770115694637501
1133,1.7220914717821916,1.5544223861983355,1.7678903466488378
1134,1.72198962586261,1.5534535520346728,1.7662616058498235
1135,1.7218794741413241,1.5517506640547771,1.7649337296533902
1136,1.72177770493903,1.5522563930488336,1.767482534017122
1137,1.721677435549597,1.5524650246899556,1.7670817253236533
1138,1.7215691156726736,1.5512092567653888,1.767088540080032
1139,1.7214789020207175,1.5535302231198413,1.7696567885097074
1140,1.7213778706423972,1.551946480842737,1.768552735507407
1141,1.721285222817002,1.5533947192666002,1.7567940117718224
1142,1.7212079031741112,1.5544876132658765,1.7551404393327565
1143,1.721112239259721,1.5522340611414989,1.7544906356416496
1144,1.7210224125762164,1.5519309526264717,1.7552740197682517
1145,1.7209395381836556,1.5517083042445332,1.7546735416527601
1146,1.7208599515305323,1.5514865045518593,1.7552204472677622
1147,1.72080210030964,1.553780895248174,1.7579213716458941
1148,1.7207505898379685,1.5540507694906698,1.75812044340879
1149,1.7207144864957884,1.5563173867426359,1.7587793916968022
1150,1.720677146888512,1.5545472350625598,1.7567226155443778
1151,1.7206373041315521,1.5546547651241964,1.756905904796884
1152,1.7206063093183803,1.5558132204522779,1.7572012904050505
1153,1.7205695101217537,1.5553102829221765,1.757247389413958
1154,1.7205305521774878,1.554802430207374,1.758260964744454
1155,1.7204995614260985,1.555923752847343,1.758857938462247
1156,1.720472162258948,1.5558579588803974,1.7581055977539362
1157,1.7204363350253815,1.5545105050180525,1.7584879536941174
1158,1.720386113427976,1.5527702344654155,1.7553419957927139
1159,1.720327883329408,1.5526337110855835,1.7551216976028425
1160,1.7202756020544556,1.5527181532602325,1.7554867427158556
1161,1.7202266356292668,1.5526159906209822,1.756306902509931
1162,1.7201882825202675,1.5528832965171289,1.7566193572405464
1163,1.720136766283295,1.5515387349330991,1.7569736822658275
1164,1.7200750905787447,1.5504711737980827,1.7551189552896551
1165,1.7200158053303372,1.5517910121483558,1.7554304247752666
1166,1.7199796014413178,1.5560377634458402,1.7583220268108533
1167,1.7199402946341835,1.55592550946246,1.760846658347455
1168,1.719900321414591,1.555114685979659,1.75991361197277
1169,1.719863368602488,1.5543956587605532,1.758299448962176
1170,1.7198219638282088,1.5543047850961438,1.758905107196717
1171,1.719773576050532,1.5521573605306418,1.757213748941368
1172,1.7197189211804849,1.5514000750762211,1.7554461167533089
1173,1.7196701185175114,1.5536714821987658,1.7561515800177894
1174,1.7196146986026764,1.5532890116168445,1.7560005989244216
1175,1.719577593841467,1.5547865035094253,1.7551610003308968
1176,1.7195577061946483,1.556450583035781,1.7572444270538954
1177,1.7195447931769665,1.5582255664806264,1.7591305794206078
1178,1.7195220051099263,1.5578276190694154,1.7602758141535884
1179,1.719496506830316,1.5563207964762655,1.7593635169986543
1180,1.7194614451374453,1.5554710812927028,1.7598194270610246
1181,1.7194228296633678,1.5557477963231456,1.7620540572513246
1182,1.7193908307651746,1.557215560638233,1.7628607372094893
1183,1.7193770625695686,1.5598672041559463,1.7633215203322252
1184,1.7193647234898348,1.5600278142856083,1.7613009538831381
1185,1.7193428917265299,1.559158356148891,1.7598395295821943
1186,1.71932515354894,1.5597829688936997,1.75678584240213
1187,1.7193144627543562,1.5599650530719331,1.7564039826151057
1188,1.7193017966546023,1.560464244526105,1.7578498513696192
1189,1.7192857997926174,1.560242712268353,1.7579260139484187
1190,1.719270115322938,1.5610562279188829,1.7588050467835628
1191,1.7192632332834363,1.5624900838052929,1.7611722776658072
1192,1.719253809248294,1.5623103191490872,1.7612194357124205
1193,1.7192403616351475,1.5621263826227323,1.7626069601243053
1194,1.7192344543193574,1.562549135555787,1.7627261680631237
1195,1.7192422088780648,1.564279481955814,1.7643033393174536
1196,1.719257230311045,1.5649427466497643,1.7659628508506748
1197,1.7192746850497662,1.565388034567965,1.7644830053580132
1198,1.7192841602835425,1.5647989170251355,1.7652549599011007
1199,1.7192811036972735,1.563393088432214,1.7639897228643249
1200,1.7192815614222028,1.5632716790817178,1.7638289372894909
1201,1.7192993957637905,1.5659781320658357,1.765339948061858
1202,1.7193231354611032,1.5667876868117898,1.7669686810126952
1203,1.7193361509197247,1.5653186855009085,1.765886253733759
1204,1.7193561832837037,1.5671961741537161,1.767820434988286
1205,1.7193931528398978,1.5687008868471997,1.7685451100283074
1206,1.7194230003687694,1.567898283128718,1.7710874090446236
1207,1.7194540399634604,1.567407000847471,1.77128197876639
1208,1.719486448483874,1.5676001002730229,1.769923707111434
1209,1.7195152660580948,1.5665019225686174,1.7677693037505253
1210,1.7195498353755378,1.5672768090477458,1.7679131391525877
1211,1.7195946573659526,1.568372668520022,1.7688946270921522
1212,1.719632078945532,1.5679375106057927,1.7701383236736097
1213,1.7196628375719345,1.5671441616267088,1.7692236970797057
1214,1.719696770312052,1.5677513870181625,1.76895992329265
1215,1.719733953003752,1.5680388223988668,1.7688649058179156
1216,1.7197637909309784,1.5656899798181254,1.7686378575131292
1217,1.7197925234412168,1.566146909913531,1.769253000644864
1218,1.719827131355234,1.5670101138999364,1.7707090570014064
1219,1.7198521892985648,1.5664120818508946,1.769992657570984
1220,1.7198822837392997,1.568161595244352,1.7714377310731808
1221,1.7199016171790018,1.566067771050416,1.7714264127215824
1222,1.7199305568819816,1.5661326612782303,1.7738168691202691
1223,1.7199449258407065,1.5637132815874066,1.7727635346891046
1224,1.7199731888633052,1.565001970740522,1.7744104054397412
1225,1.7199967330459391,1.564173546907676,1.7736043383579991
1226,1.7200134769779925,1.5632937925467665,1.7729466080381238
1227,1.7200334741390895,1.5640322349439297,1.7722628478879823
1228,1.7200483474057013,1.5622872737021565,1.7720312885040082
1229,1.7200649930783731,1.561707068671687,1.7726499970132954
1230,1.7200717484249393,1.559345860401753,1.7737441387857436
1231,1.7200804104888776,1.5588313372720657,1.7737366159693193
1232,1.7200832092099514,1.5590872360227912,1.7725782777948405
1233,1.7200852109619527,1.5595512521828598,1.7729246787993138
1234,1.7200992683767247,1.5603468583640572,1.7747802514343807
1235,1.7201201331288005,1.5608095145549072,1.7764154124314522
1236,1.7201311685767589,1.559263412319931,1.7753517021351575
1237,1.72014387099297,1.5600994009594995,1.774902865505812
1238,1.720150383157422,1.5597359342656087,1.7759088231612787
1239,1.7201639332510905,1.559763665848861,1.7767528518210083
1240,1.7201818657027697,1.5600417364718044,1.7781326889296007
1241,1.7202110370659902,1.561234324437393,1.778160005859715
1242,1.720228711102454,1.560436353074691,1.7783413582887249
1243,1.7202445311606578,1.55952325553197,1.7777281306456356
1244,1.7202588263455665,1.5588033323650805,1.778165772105634
1245,1.7202770814967974,1.5593247483908395,1.778357089992847
1246,1.7202879659576273,1.5588456078516741,1.777284425670298
1247,1.7202880746184912,1.5573650200489177,1.7765518444216302
1248,1.7202942399682948,1.5586325812003552,1.777989023021229
1249,1.7203085784734864,1.5589088435879548,1.7775897299222538
1250,1.7203280382482355,1.5592857433560552,1.7792268492817018
1251,1.7203414927572764,1.5597067409046759,1.7784442810435472
1252,1.7203451295393484,1.558266095348117,1.7774881619826501
1253,1.720339694854034,1.5558377390503502,1.7775615859022718
1254,1.7203430626230427,1.5571696844987872,1.7813055654742875
1255,1.7203543847241907,1.5582317389600835,1.7824757462320577
1256,1.7203512980569224,1.5556969655173727,1.780854856667492
1257,1.720348359974902,1.5556097028828053,1.7819940413923028
1258,1.7203380586329071,1.5541291283046217,1.7817660102975403
1259,1.7203289311073915,1.5544428466391649,1.7827941520976507
1260,1.720323377026515,1.5545424510403858,1.7836403135004597
1261,1.7203112101724165,1.5539405060068099,1.7827038845202503
1262,1.7202942890267487,1.5525767802402577,1.7825925462378287
1263,1.7202832501796204,1.5532326528855418,1.7840621046498575
1264,1.7202748927491385,1.5540694001682,1.7846718534974946
1265,1.720267689280253,1.5548043264485987,1.7850146981584616
1266,1.7202582758516944,1.5538460585420155,1.783971051448687
1267,1.720254110261944,1.5540907987961705,1.7827505077125174
1268,1.7202459547326445,1.5540446528220615,1.7822635737823935
1269,1.7202285796224375,1.5527019496853542,1.781043768419796
1270,1.7202241903128581,1.5544775188741287,1.7825035314158746
1271,1.7202247527543197,1.5550654429174429,1.7808603399810283
1272,1.7202327373234794,1.5559950634022883,1.779879139221394
1273,1.7202436903159564,1.556206292888695,1.7801995626870475
1274,1.7202564292812779,1.556416411970236,1.7793979054231288
1275,1.7202610054146854,1.5543754486829413,1.7664125271635833
1276,1.720270540356689,1.5555227551254254,1.7667141256274699
1277,1.7202713407356045,1.5536055868527512,1.767196268885073
1278,1.7202501235913958,1.5514244102856503,1.7664373899469965
1279,1.7202408037711525,1.553767943426848,1.766875458388719
1280,1.7202279262116167,1.5530148267093928,1.7680365929505475
1281,1.7202187675470415,1.553592031571789,1.7690176763539813
1282,1.7202066440311239,1.5533397151419128,1.7712765989926476
1283,1.720208366697543,1.5555585938700016,1.771328689329045
1284,1.7201978709422046,1.5559073469845899,1.7707596302033417
1285,1.720188999957297,1.5561076252279515,1.77006621090938
1286,1.7201783196125568,1.5567811755622132,1.7712354026789796
1287,1.720157401861159,1.5552592866241464,1.770721148937051
1288,1.7201349122250542,1.5546148189155349,1.7701212441165333
1289,1.7201082612977117,1.5541868775789658,1.7696087002196574
1290,1.7200923791953504,1.5562207984923087,1.771044560823321
1291,1.7200942521380476,1.5581957725243127,1.7720133663870812
1292,1.7201039459911014,1.5600016543026944,1.7739963959555236
1293,1.720095829752474,1.5563293922166728,1.7725669265441903
1294,1.7200794175036276,1.5556907285896917,1.7736532061095
1295,1.7200613281734791,1.5558241711408134,1.7737608940675065
1296,1.7200465120551176,1.5562537741384599,1.7728709898602184
1297,1.720029263836153,1.5554942461323094,1.7725606966614227
1298,1.7200134815564196,1.5548824079441912,1.7725517793168277
1299,1.7199953786883622,1.5537551730068564,1.7731257627346702
1300,1.7199707120561165,1.5529950683497311,1.7730885745613507
1301,1.7199520826620516,1.5541286844145645,1.773989034310223
1302,1.7199378964446168,1.55538271500458,1.7768337647978756
1303,1.7199313610428273,1.5572939012595493,1.7768579980711596
1304,1.719927372739326,1.5578975884026254,1.7778432931679975
1305,1.71993097702405,1.5586727822038726,1.7782402053943593
1306,1.7199445526359924,1.5596314681217593,1.7794689102264447
1307,1.7199695330283025,1.5606107400390412,1.77896182162796
1308,1.7200095016705386,1.56319896225105,1.7808427357065881
1309,1.7200433677101135,1.562351711684343,1.7791718026463466
1310,1.7200829605028838,1.5645057410139391,1.7810527576171327
1311,1.7201318611678695,1.5654644257464234,1.7818201589604654
1312,1.7201742645013776,1.5641577368808075,1.78105799951935
1313,1.7202346892772369,1.5659848198453454,1.7833142733513938
1314,1.7203090463030377,1.5674806174751699,1.7857335443888627
1315,1.7203880173552275,1.5680860338551077,1.786962121400205
1316,1.7204789734702906,1.5700549395826493,1.7882143153147143
1317,1.7205769886044293,1.5700367385398297,1.7891547767397162
1318,1.720663777434916,1.5687256618826626,1.7874977122839506
1319,1.7207543452148493,1.5687943153995796,1.788299839962517
1320,1.7208552752521615,1.570072897159814,1.7848593911803075
1321,1.7209517636494973,1.5700988087892702,1.7852445403994177
1322,1.7210308003854826,1.5676862530898032,1.7843219286392724
1323,1.7211162684381927,1.5671922358709052,1.7846828760423394
1324,1.7212023923844615,1.5663093704268707,1.7840686820720615
1325,1.7212805875318413,1.5648306816821544,1.7829913097362124
1326,1.721358189501853,1.5648303164872628,1.7839037139312832
1327,1.721446679316278,1.5658709931206967,1.7856393099174572
1328,1.7215271228496498,1.5636529148616647,1.7847132557627463
1329,1.7216033806091324,1.5617927800623266,1.783761655847356
1330,1.7216833265850844,1.5619570260628772,1.7853542188179632
1331,1.721768882041342,1.5625727967280905,1.7864384862185314
1332,1.7218580580127916,1.5632621205929198,1.78622532607719
1333,1.7219426129679067,1.5629502007712437,1.783314008709123
1334,1.7220241374079872,1.5622570710741832,1.7839705000681754
1335,1.7221110175600516,1.562624114346658,1.7843492815875377
1336,1.7221970260182504,1.5627023779813278,1.7839500862085333
1337,1.7222866162463455,1.5634601657498275,1.7849973360069384
1338,1.72237824400204,1.5634200159647056,1.785550182563614
1339,1.7224642523436187,1.5640366102204775,1.7853807103317472
1340,1.7225450033131438,1.5630932102501294,1.7830658004699411
1341,1.7226255914352273,1.5632928658601917,1.7832635719052323
1342,1.7227158963869322,1.5635769652378453,1.7827860566486948
1343,1.722812524398341,1.5641380502800313,1.7820477026274535
1344,1.7229065453116315,1.5640294695346437,1.7824729094772187
1345,1.7229905194594832,1.563744896300906,1.783164793515822
1346,1.7230826550809064,1.564829713847448,1.7850891887983682
1347,1.723175379252295,1.5649665235507704,1.7840823709654803
1348,1.7232575583002914,1.5638237947806806,1.7834019999711852
1349,1.7233460485592922,1.5645733159590272,1.7853906784457148
1350,1.7234376492524237,1.5658574186912741,1.7863273971314513
1351,1.723515364686919,1.562778818514819,1.7865054512855099
1352,1.7235877163513147,1.562486905311252,1.7873817259073144
1353,1.7236560496581497,1.5624404152653801,1.7866350940691473
1354,1.7237289141013663,1.5639515753215654,1.7878363119865777
1355,1.7238057797162587,1.5659493513701561,1.7890505291584975
1356,1.7238889873548802,1.5668018888004167,1.7902101215245252
1357,1.723968992893363,1.5664137825651399,1.7901472123595605
1358,1.7240497151762137,1.566952215636708,1.7909783096836254
1359,1.7241198453285755,1.5653409962964873,1.7894692460674302
1360,1.72417930884474,1.5636047358941916,1.7876164531701417
1361,1.7242312479685222,1.5634466717578668,1.787941104980472
1362,1.7242762352723442,1.5614479916641009,1.7874318609065605
1363,1.7243245205670135,1.5614539139527528,1.7865112368531055
1364,1.7243808005348178,1.5635081982966028,1.7884425076937034
1365,1.724432699524355,1.5626845408987962,1.7933812544596635
1366,1.7244979780095646,1.5634494629499212,1.7939740262006327
1367,1.7245547926083946,1.5629988873697858,1.7942287985278886
1368,1.724611738481549,1.5630002357759547,1.7943048425762982
1369,1.7246619829932008,1.5622178523527934,1.7935460392098173
1370,1.7246967905303294,1.561099738703933,1.792646769602297
1371,1.7247373542472073,1.561340835262859,1.7936306604099947
1372,1.724777136291563,1.5605659103230587,1.7939491953028686
1373,1.7248263266149733,1.56171619192982,1.7949886121789218
1374,1.724885160585365,1.5626144018353387,1.797766365415839
1375,1.7249511084611207,1.5641245954402532,1.7990031882762223
1376,1.7250024975796432,1.562002043708008,1.7966894203431076
1377,1.725054743817584,1.5627757828554985,1.7973846247986212
1378,1.7251048110622005,1.5620764365713415,1.796651098861842
1379,1.7251413224119914,1.5602052502629928,1.7948604718063705
1380,1.7251824828034106,1.561458859382723,1.7952078919505157
1381,1.7252286225732933,1.5625102597219358,1.7953285987504655
1382,1.725280358111047,1.5637481431380322,1.7959373117343604
1383,1.7253394258118606,1.56543257924197,1.7974948140760842
1384,1.7253922318544346,1.5645406889469493,1.7980595660079703
1385,1.7254431105017813,1.564414314283988,1.7981672326312073
1386,1.7254974092529507,1.5650755338164388,1.7998472732202793
1387,1.725551053257718,1.5646711482161377,1.7997876905880417
1388,1.7255894140526513,1.5618742861701416,1.7974125049691738
1389,1.7256230429989179,1.5603233177050815,1.7955956643560032
1390,1.7256503982532971,1.5590694010452586,1.7954060513977503
1391,1.7256781909937098,1.5596671522889929,1.796080795696404
1392,1.7257058963003864,1.559435191010024,1.796064274537317
1393,1.725733617697819,1.5596211861145974,1.795967226617731
1394,1.7257671645446897,1.5604349580257697,1.7967726883387372
1395,1.7257974247427295,1.5603977010682446,1.7970549683869694
1396,1.725822048477066,1.5590591197406325,1.79705292710358
1397,1.7258467138489424,1.5594749955056186,1.7965565126833962
1398,1.7258704787560135,1.5594956194268577,1.7963888136928947
1399,1.7259028255597417,1.5608992424645158,1.797275064921887
1400,1.7259348024485313,1.5610702755824524,1.796370657225522
1401,1.7259657763245382,1.5616178405202672,1.7983027175252781
1402,1.7260160997191165,1.5648179870628698,1.8007852880061472
1403,1.7260681840800849,1.5655718803442114,1.8022005269259944
1404,1.7261148948302738,1.5639633788935619,1.8010402096558158
1405,1.7261500481220613,1.5625863326046012,1.8002485674288733
1406,1.7261879138212206,1.5631181933246496,1.7996709127716457
1407,1.7262356852186478,1.5650861905656337,1.801883747611957
1408,1.7262784169645171,1.564102279918499,1.8014892146859165
1409,1.7263233837344203,1.565151895869693,1.7896228811464925
1410,1.7263628368667647,1.5649426010005667,1.7906067844895048
1411,1.7264111573298078,1.564447878308657,1.7904775333965286
1412,1.726462322326159,1.564376846368979,1.788622030191545
1413,1.7265031087922904,1.5621325070507932,1.7877899789375478
1414,1.7265434811180829,1.5623636395915022,1.7882830031851824
1415,1.7265967045798587,1.5639377990337997,1.7898979599536688
1416,1.726650552856976,1.5635880456618805,1.7896031307168643
1417,1.7266966392914225,1.5630064193714581,1.7896101649314247
1418,1.7267578441265068,1.5651045699671264,1.7913724077526525
1419,1.7268260412752292,1.5671762992976959,1.7933947060636926
1420,1.72690192655412,1.5696903617543214,1.7945671810690587
1421,1.7269704486207256,1.568386286353198,1.7952646840822413
1422,1.7270317773435664,1.5667948489965724,1.7944614309462423
1423,1.7270921894841802,1.5665081244602657,1.7962080589004439
1424,1.727145220437672,1.5649924375802038,1.7961635077219855
1425,1.7271848306181314,1.5622684778181974,1.7956512669799565
1426,1.7272314388957783,1.5631474982316764,1.795701632318451
1427,1.727273440980865,1.5627312141705332,1.7950113283490465
1428,1.7273208326412266,1.562642380770023,1.7959086439558303
1429,1.7273787620484085,1.5653060124539906,1.797843309583891
1430,1.7274367617619477,1.5658151474891946,1.7971478401766114
1431,1.7275050765133677,1.5669413655666027,1.7988582789716538
1432,1.7275761874814246,1.5676366783780173,1.797975732691432
1433,1.7276454434314805,1.567892827075818,1.7981664228394483
1434,1.7277055406765218,1.5672649102598408,1.798250399595861
1435,1.7277640841636182,1.5671949782443304,1.796841228897627
1436,1.7278259033321826,1.5686593112034881,1.7985268819391853
1437,1.7278893702255693,1.5686348348514083,1.7999588522553145
1438,1.7279510778993246,1.5694617882214927,1.8005136701416815
1439,1.7280177408971549,1.5705553258721905,1.8021661287946757
1440,1.7280811784103058,1.5700766297350157,1.8027760598180051
1441,1.7281395566073021,1.570802650600318,1.8040070282946308
1442,1.7281891806662717,1.57013121958579,1.8039384204239246
1443,1.7282373518180323,1.571387445615075,1.8054204060564305
1444,1.7282855228658276,1.5716066524119787,1.8044561121546803
1445,1.7283300576191614,1.5710324234557107,1.8045842142804234
1446,1.7283626411749262,1.569144816937807,1.8032757517046298
1447,1.728394275832413,1.5688651704704322,1.8025193651389921
1448,1.728425069178397,1.5680381306628295,1.8018263838951771
1449,1.7284610040905053,1.5681691818163377,1.8006172551993267
1450,1.7284977343437087,1.56948768003599,1.8012102650098234
1451,1.7285459601245436,1.5706745049207858,1.8023597039522705
1452,1.7286015861158313,1.5725436927807201,1.8048882758351807
1453,1.7286584572998602,1.571466681073213,1.803550372418616
1454,1.7287046966897932,1.5704841209448368,1.7874703428042353
1455,1.728760554338841,1.572120709484636,1.7882342737393948
1456,1.7288111911340873,1.5716120249264005,1.7874409683583117
1457,1.7288605700847608,1.5722587185139456,1.788869746528496
1458,1.7289183535835366,1.573005122598219,1.7900416346514905
1459,1.7289674327433593,1.5726425552985148,1.7893798237994738
1460,1.7290171172682507,1.5732721147745303,1.7913058620972275
1461,1.7290644073499246,1.5723052337050503,1.7918845758697777
1462,1.7291024053880986,1.5704879209979796,1.7892058243099151
1463,1.7291289740212012,1.5688867215218183,1.786998887920341
1464,1.729158048506247,1.5688496630483186,1.7882323612218995
1465,1.7291916588235132,1.5690394873877294,1.78815994996053
1466,1.7292244427178702,1.5694572105989288,1.7881500684291027
1467,1.7292602660489098,1.5695591232846107,1.787111512360283
1468,1.7292908370927529,1.5688366170432841,1.7874876469855232
1469,1.7293203240122448,1.5682698811632105,1.788037693347061
1470,1.7293494841564565,1.56907161115728,1.7888813590591677
1471,1.729378194387594,1.5693471946089559,1.7890405025311422
1472,1.729409371347342,1.5700880846469962,1.7898471932830209
1473,1.7294386845168304,1.5692982649810674,1.788863560819838
1474,1.7294597096448343,1.5677734254746238,1.787380485623941
1475,1.7294763927524444,1.567169091738185,1.7865614971038821
1476,1.729488942305768,1.566654203809136,1.7875655375397745
1477,1.7294957239221427,1.5655056149388138,1.7875232495347393
1478,1.7295023173931185,1.565718908425407,1.7879555592660867
1479,1.7295292384586227,1.5692391341111265,1.7919448556477775
1480,1.729555775821776,1.5696586014270744,1.79294328311311
1481,1.729584130901365,1.5695588199397799,1.7933199970980809
1482,1.729623306940481,1.5718638639107072,1.7945688479117685
1483,1.72966018476302,1.5704725951344438,1.7941492213663888
1484,1.729705431150682,1.5718098893872807,1.795054869611148
1485,1.7297498870962569,1.5715673077872236,1.7964270186871028
1486,1.7297958318560487,1.5719955806550745,1.7963343992336034
1487,1.7298480035206538,1.5735069590583222,1.7988610720513063
1488,1.7299089860600014,1.5746252877264135,1.799259864984759
1489,1.729976301331858,1.5747933003823982,1.8001504011178189
1490,1.7300415147100552,1.574753444819758,1.8009311004709943
1491,1.7301099471635446,1.5754840493704416,1.8016516319981746
1492,1.7301756120348206,1.5748597978556542,1.8012085906219242
1493,1.7302477741522049,1.57608931885464,1.8028092926089956
1494,1.7303256556109736,1.5769894115545895,1.803607796765137
1495,1.7304030262606758,1.5774557847183737,1.8039726964274785
1496,1.7304681878817592,1.5760724910120902,1.8029464827250419
1497,1.7305340225635721,1.5757404145619593,1.802673797759005
1498,1.7305891513106155,1.5737513083111327,1.8029161074884532
1499,1.7306412165870486,1.5738005053376274,1.8081268338345677
1500,1.7306851230813964,1.5733697526858128,1.8077942120823958
1501,1.7307270953500156,1.573728607439417,1.8088359878649933
1502,1.730771473228768,1.5744800173132067,1.8102189573646001
1503,1.730818716043331,1.5747247372204105,1.8099129965866358
1504,1.7308625140453506,1.5742941643736665,1.8082694740830343
1505,1.7309084438783189,1.5753709218405232,1.808766825853064
1506,1.7309629620684484,1.5770866712930325,1.8095467621770045
1507,1.7310026820555706,1.5747110758044154,1.806591717915612
1508,1.7310478316571012,1.5757093802052606,1.8081476786279398
1509,1.7310965390440034,1.5764009541850688,1.8090135550756588
1510,1.731140168978334,1.5756110899567302,1.8083797564772066
1511,1.7311801442332908,1.5744010734063596,1.8075395887794259
1512,1.7312146411393008,1.5750116457860064,1.8072152472462113
1513,1.7312506972954724,1.5758520533122942,1.8075763065264314
1514,1.7312870802945228,1.5750838183623364,1.8071001438092458
1515,1.7313175454497225,1.5742377980979017,1.8061226811037827
1516,1.7313448696006544,1.5748213832300124,1.8069610723473188
1517,1.7313613720211614,1.5724278152221773,1.8058658626006154
1518,1.731376006731076,1.5723358177852051,1.8051287637438205
1519,1.7313892913216962,1.5726191469934603,1.8041041097220984
1520,1.7314098409149663,1.5748849926050563,1.8061671638542824
1521,1.731435117724236,1.5750503873575843,1.8069931044263248
1522,1.7314619159688467,1.575980074358665,1.8069883360857715
1523,1.731493587028614,1.5764214821807754,1.8075597940860364
1524,1.7315254260110484,1.5767841367363615,1.8082525275298347
1525,1.7315555199286057,1.576118810158794,1.8068380271411673
1526,1.7315887040491182,1.5764991853781858,1.807458354336233
1527,1.7316347341863076,1.5790034778004418,1.8099372391724178
1528,1.7316794319263311,1.579186613809897,1.8099323802887326
1529,1.7317345407959075,1.5804210862495083,1.8111760782776478
1530,1.7317915197608487,1.5801431754965252,1.8108152653187644
1531,1.7318406273109548,1.5788528452554884,1.8110066413723285
1532,1.7319071997200315,1.581702063371945,1.8140325461458686
1533,1.7319732209000933,1.5810678906834,1.8128345327530857
1534,1.7320421763400111,1.5810956383300176,1.8140745047162252
1535,1.7320985620474842,1.579281067882969,1.8128891672708356
1536,1.7321439402307077,1.578118370140924,1.8122271632058782
1537,1.7322010983478957,1.5795588647030943,1.8135762409010228
1538,1.732253821475781,1.5797620299891069,1.8128396581831248
1539,1.7323003341235805,1.5790280516665673,1.8124804448123182
1540,1.73234725376735,1.5793217921189806,1.8130819961055642
1541,1.7323967139435104,1.580285900186797,1.813902850334645
1542,1.7324381318296973,1.5791211433943235,1.8130303392242055
1543,1.7324724101787892,1.5785365308303023,1.79974076739438
1544,1.7325142130838582,1.5803026039932724,1.8020355789883422
1545,1.7325530660444532,1.5803560891003336,1.801801089993029
1546,1.732584664800614,1.5791796645915552,1.8008226530260758
1547,1.732623387963684,1.5803253423122854,1.8009840086248103
1548,1.7326664346611567,1.5811471849119876,1.8014327274548638
1549,1.7327159013192421,1.5824927886448472,1.8021301778230405
1550,1.7327664548490247,1.5827044299292634,1.802642570353141
1551,1.7328242763169444,1.583803570754074,1.8033083974045063
1552,1.7328745766194813,1.5827943415500323,1.8024467809814384
1553,1.7329241707430787,1.5829066583743467,1.8029632892252265
1554,1.7329670724685395,1.5816776078139179,1.8013679659251918
1555,1.7330049497671838,1.5809612319617945,1.800443161946008
1556,1.7330437614821628,1.581638506173303,1.800579464365378
1557,1.7330850053267874,1.5819403612329261,1.7995608025699636
1558,1.7331202493160018,1.5815920302149515,1.7980251495838355
1559,1.7331369426912677,1.578551386838825,1.7973235445713767
1560,1.733159530728508,1.5798586257006342,1.797967912198137
1561,1.7331900120977062,1.5808553210041063,1.7986252528926432
1562,1.7332187878208192,1.5806141352089185,1.7981968516407867
1563,1.7332586321283983,1.582491045665015,1.8010908952757019
1564,1.7333014319372047,1.5836846238727695,1.8030550091616706
1565,1.7333300765293735,1.5810230190033692,1.8012621990814721
1566,1.7333522816892122,1.5797120553230868,1.8005596959210877
1567,1.7333746584969218,1.5789809908116907,1.7990745797888545
1568,1.7333940164096924,1.5788024450449927,1.7979131701373972
1569,1.7334139582605763,1.5789423741076931,1.797274184687906
1570,1.7334349753447842,1.579188434311858,1.7976336685109426
1571,1.7334606435619018,1.5800908347209452,1.7988197267059387
1572,1.7334863626488535,1.5802769720171503,1.8014192313956923
1573,1.7335107272597772,1.5799352137101346,1.8008392121423775
1574,1.7335313534771897,1.5790368206238115,1.7988153095332071
1575,1.733554645325054,1.5794927782869508,1.798036859413748
1576,1.7335862240439865,1.5799131556874522,1.7977369183376841
1577,1.7336181880436674,1.5800484045741132,1.7980084970377284
1578,1.7336477895800821,1.579147066208936,1.7987826929278996
1579,1.7336857104050596,1.580565176115918,1.8008376486404516
1580,1.733723072498953,1.5812703266286787,1.8025863494816048
1581,1.7337597849039115,1.5813440039806237,1.8027940886405647
1582,1.7337847627369662,1.5804329693295105,1.80187167341081
1583,1.7338175807680212,1.5816177224101446,1.8028221534428785
1584,1.733851116590437,1.5820739919082287,1.8026018491349753
1585,1.7338792333820774,1.5815033170752395,1.8022879623049612
1586,1.7339034388646493,1.5800976349082636,1.8017864295962265
1587,1.7339331353085194,1.5809867268678812,1.802318934723753
1588,1.7339639935273947,1.581153425389815,1.8020254007808894
1589,1.733991520970762,1.581110527266608,1.7998585040843758
1590,1.7340193344122286,1.5816516078222043,1.7990787724597828
1591,1.73405625534341,1.5829511988598888,1.7997599405945262
1592,1.734088947238664,1.5824247736108301,1.799237824142774
1593,1.7341164857024502,1.5811362248357572,1.7973627884836332
1594,1.7341399907377386,1.5797928519468312,1.7959906576442433
1595,1.7341697376569907,1.5803754817172175,1.7978926265373778
1596,1.734211998486893,1.5822396254753242,1.7988906004309855
1597,1.734248126129747,1.5814115038054806,1.8001260816135805
1598,1.734282967947025,1.5830179568209444,1.8029757106960385
1599,1.7343202270183864,1.5836101394459376,1.802211867153269
1600,1.7343702010926452,1.585510552409428,1.8044272213886206
1601,1.7344202827675375,1.5856755192012,1.8052763362417625
1602,1.7344846272314256,1.5883507865953554,1.8077369393006253
1603,1.7345424737297805,1.5873931469471365,1.8072587871615526
1604,1.734600354189294,1.5877040304940746,1.808292000298799
1605,1.7346575223904905,1.5867922175775295,1.8079556960877607
1606,1.734718593568155,1.5874485099644777,1.8087796367114373
1607,1.7347792000612712,1.5876818791381588,1.8077019868832938
1608,1.734834957372591,1.5875771497671471,1.808862369498845
1609,1.7348814929762768,1.5858904706732253,1.8070644994752185
1610,1.734921089451115,1.5852672751878487,1.8070216033345727
1611,1.7349616304833362,1.5851066034951666,1.8077905101507972
1612,1.7350053556659775,1.5857474538232623,1.8085913509167741
1613,1.7350407175893874,1.5838921130223658,1.8070774348680387
1614,1.7350707694635812,1.5825159868282346,1.8068929564083276
1615,1.7351063146191812,1.5836885910879663,1.8078137405657195
1616,1.7351492131506343,1.5839240427340178,1.8084522657799362
1617,1.7351953387079995,1.5842653124829973,1.8108942555780247
1618,1.7352526843627138,1.5865838242410688,1.8123395357021828
1619,1.7353114996718213,1.5865089355626327,1.8124190778450726
1620,1.7353697395093226,1.5849162657114342,1.810614854975258
1621,1.7354370017828447,1.5872341351876467,1.8129326891578355
1622,1.7355039014482272,1.5874508989551968,1.812901600199293
1623,1.7355836271099367,1.5897946486226489,1.8151630912070995
1624,1.7356522614668402,1.5885824926250771,1.815365091432707
1625,1.7357212225500909,1.588323767601257,1.8136841739219869
1626,1.7357917960497782,1.588390220448667,1.8137220350107788
1627,1.735863023662573,1.5886522464869273,1.8143155532008242
1628,1.7359418570422234,1.5902829256948918,1.8155820723154037
1629,1.7360160024587572,1.590180149914796,1.8147340276215453
1630,1.7360852804222544,1.5887776280937393,1.8150938852677583
1631,1.736146796484303,1.5884059033567337,1.8142337566623845
1632,1.7362059307975852,1.5874543163239019,1.8139105319840516
1633,1.7362559442445111,1.58599654582717,1.818678019591431
1634,1.7363064080188346,1.5853246263109415,1.8190692302035676
1635,1.7363599025950727,1.5860423698224477,1.8189073012564383
1636,1.7364141846721037,1.586947164269541,1.8197898784654973
1637,1.7364714862307271,1.5871119817031147,1.820738830932088
1638,1.7365272208989935,1.5870035611343394,1.8197322687476667
1639,1.7365823694525762,1.5864790965538356,1.8200657776880271
1640,1.7366315081995183,1.585698747339136,1.8206771551428604
1641,1.7366656880571016,1.5834248016549797,1.8184483857429123
1642,1.736694240489,1.5829892233415763,1.819276768012701
1643,1.7367220067833127,1.5832215587867962,1.8176663119326062
1644,1.7367441612005126,1.5833055239886582,1.8190117436705555
1645,1.7367772475302927,1.5843254944591938,1.8195328957982173
1646,1.736817949305387,1.5858414593475594,1.820103762647573
1647,1.7368608266716412,1.58636912394181,1.8206342955314354
1648,1.7369021320422213,1.5867851409746458,1.8206846473525384
1649,1.7369438309711025,1.5860982497701719,1.8201028254901137
1650,1.7369850557357882,1.5856634278902269,1.8197317974601719
1651,1.737020260646494,1.5846966571730101,1.820881753647125
1652,1.7370456558563299,1.5839340671996374,1.8207506924489947
1653,1.7370740869974057,1.5842273981480794,1.8208606952668696
1654,1.7371023484765005,1.5836023417395497,1.8194676981642126
1655,1.7371248609839935,1.5822901991617069,1.8172992283287952
1656,1.7371504428019284,1.5829883633583968,1.8180793899976961
1657,1.7371748839364234,1.5834624009567588,1.8183655865470192
1658,1.737190633107412,1.582138482225821,1.8178362271702064
1659,1.7371968700599452,1.5810328205284843,1.8180855583594093
1660,1.7372138310838368,1.5824203862048125,1.8186116869586888
1661,1.737224239081209,1.5815351871672416,1.8185661622038336
1662,1.7372301857917827,1.5813089172316357,1.8182065279412933
1663,1.7372462042156984,1.5829530426582819,1.8192408955336923
1664,1.7372683609720183,1.5826533635548217,1.8195077294021962
1665,1.7372911099653758,1.5828599280315891,1.8202869454995687
1666,1.737313462209383,1.5827324596437646,1.8208440213103951
1667,1.7373320555794223,1.5833017117410826,1.8207084381978056
1668,1.7373542120885204,1.5836887397813466,1.8223833901385809
1669,1.7373807592497221,1.5834553117820664,1.820755971767157
1670,1.7374006076812152,1.5821944336849678,1.8208382855806011
1671,1.7374113215067821,1.5805302005048816,1.8178696433840236
1672,1.73741934225344,1.5799081555633538,1.8175750982823138
1673,1.737424147114815,1.5794503842906744,1.8173742846763632
1674,1.7374220852914841,1.5793008256344439,1.816852360673768
1675,1.7374196999409146,1.578894114377756,1.8171200768638038
1676,1.7374135490724152,1.5786599113569295,1.817200317021403
1677,1.7374057293537946,1.5783379309914374,1.8184054941203003
1678,1.7373974698736023,1.5789795100473698,1.817610312016659
1679,1.7373789910594195,1.5778948624444886,1.8157986489190285
1680,1.73736680190522,1.5791235422363843,1.8173186238778252
1681,1.737358388731912,1.5800596126183692,1.8176499833737239
1682,1.7373466174711938,1.580041110981601,1.817589670901321
1683,1.7373334889868521,1.5801107855924514,1.8184896490873659
1684,1.7373177592814595,1.5794300035452922,1.8184994993530539
1685,1.7373005865216007,1.5781995822978674,1.8173802711335678
1686,1.7372730922717776,1.5758662082390436,1.814801312250684
1687,1.7372449025287513,1.5759964914941185,1.8152621183215096
1688,1.7372134838093862,1.5759355056421875,1.81537338653719
1689,1.7371882170002717,1.5774422601869855,1.8180847812137093
1690,1.7371653116660009,1.5768801385476434,1.8187222279329007
1691,1.737145662088469,1.5761660103705228,1.8189585210073318
1692,1.7371284104576512,1.5763451834106246,1.8200795296037477
1693,1.7371044098060215,1.575228260711852,1.8202532468681754
1694,1.737077710849639,1.5751453608382253,1.8213311140779487
1695,1.7370548943479835,1.576225268732477,1.822186782573448
1696,1.7370326369334388,1.5759488931859436,1.8222595982906513
1697,1.7370010553871007,1.5744767898999217,1.821711762809584
1698,1.7369640942450546,1.5740484795205172,1.8214400880203847
1699,1.7369268629056938,1.5752042901860834,1.822211458782416
1700,1.7369023331516564,1.5768135337870144,1.8237156979536067
1701,1.7368842509358078,1.577657466096172,1.82373056682163
1702,1.7368683230171853,1.5779410157947282,1.8247175281624262
1703,1.736856158304956,1.5790276961299863,1.8255047439850076
1704,1.7368437505307026,1.5780814626719937,1.8257992196837802
1705,1.7368353070524667,1.5789258853721069,1.8262699504208013
1706,1.7368351079051303,1.5804130080023078,1.827839313198854
1707,1.7368298397422008,1.5799962388391082,1.8279815696954806
1708,1.7368269571454031,1.5808953703992616,1.82915092765146
1709,1.7368201885550933,1.5812777397060682,1.8279743746875396
1710,1.7368072052466876,1.5799810451416951,1.8271659902559654
1711,1.7367991298376837,1.5807947342657584,1.827972941229655
1712,1.7367867645199742,1.5807037436915183,1.8262466795742962
1713,1.7367689857490671,1.5798967203710317,1.8249328208972344
1714,1.736754503658461,1.5803557573536886,1.8247445815200989
1715,1.7367506900586689,1.5823013793686718,1.8257504372872602
1716,1.736751470550338,1.5827485611174272,1.8257831252904293
1717,1.736749123900571,1.582341445019649,1.8256500497829569
1718,1.7367461214968996,1.582602457953578,1.8259696139732358
1719,1.7367426003399162,1.5830550324201114,1.8259059858825957
1720,1.73674074243432,1.5833186431004775,1.8250535880719694
1721,1.7367471197980473,1.5857852844892661,1.8263806816794592
1722,1.7367556076689918,1.5853548959243446,1.809537036779887
1723,1.7367597979357747,1.586125747927117,1.8093222300714216
1724,1.736769086190355,1.5864484301459447,1.8104988492638479
1725,1.7367813643751697,1.5868667667446303,1.8117668907460187
1726,1.7367875635232006,1.585429443310882,1.8117246338502146
1727,1.736798952292145,1.5863686002626898,1.813164954245079
1728,1.7368134875081864,1.5871987844350426,1.8138405323109505
1729,1.7368323770185723,1.5877848343245073,1.814478620071384
1730,1.736847236848391,1.5864491767699627,1.8134816814972075
1731,1.7368663240148385,1.5872020948829404,1.8150300948664788
1732,1.736881092125386,1.586600392769565,1.8155915733367782
1733,1.7369007343527423,1.5870746889199954,1.8151955898348782
1734,1.736923454331472,1.5883007084416063,1.8162798011261427
1735,1.7369432986286677,1.5877789357829348,1.8153590676476627
1736,1.7369646604888278,1.5885135754021829,1.8166421170489937
1737,1.7369856914593478,1.5892702880255227,1.8177782471292796
1738,1.7370191794858647,1.5927642543568006,1.8198124198187866
1739,1.737044511174725,1.5911819965268041,1.8207325146359072
1740,1.7370689745573322,1.5911001964421059,1.8208880138927612
1741,1.737087182420554,1.5913853946279615,1.8214918424177218
1742,1.7371042139816835,1.5914846891905872,1.8227860347537093
1743,1.7371161969106814,1.590628600346523,1.8208128300460953
1744,1.7371355662645749,1.591413568658749,1.8214818399641481
1745,1.7371603254550716,1.5926016681652113,1.822423873894022
1746,1.7371828147410353,1.5920021669032787,1.8229830382093637
1747,1.737196594675005,1.590841144654013,1.8233153167654013
1748,1.7372067613885167,1.590136669641051,1.8226398930195995
1749,1.7372203552192569,1.59046414664719,1.8214117816646547
1750,1.7372388317957763,1.5912122412917866,1.8216976091134882
1751,1.7372568803201762,1.5914173780362153,1.822553797395301
1752,1.7372787650101942,1.591369029842901,1.8241244901519935
1753,1.737301637430906,1.5919040063434209,1.824274518769468
1754,1.7373200330225325,1.5912895446209465,1.823986432686628
1755,1.7373349091275267,1.590329494573375,1.8234643279132365
1756,1.7373533715141651,1.590404079609047,1.8228442084039234
1757,1.7373668629198225,1.5899359534593067,1.8225518793074615
1758,1.7373803505924164,1.5903947271176568,1.8223435229541753
1759,1.7373904008249204,1.5898497212997442,1.822176821862654
1760,1.7374040845274037,1.5903948244224815,1.8222611045399617
1761,1.7374214630434952,1.590357080336029,1.8215385845267358
1762,1.737445525772239,1.5918108521881082,1.8233909925677845
1763,1.7374681466272366,1.592439880154599,1.8240469310688232
1764,1.7374981692813023,1.5943733770904993,1.8245982495175694
1765,1.7375290303275508,1.5946958743099202,1.8235085114885705
1766,1.7375618325631261,1.5950501324158752,1.8240081386797362
1767,1.7375877086795166,1.5930463142335463,1.814993202018169
1768,1.7376163900159745,1.5929302334457935,1.8171092125764143
1769,1.7376498847433948,1.5933037231249951,1.816949098984972
1770,1.73768409552095,1.5930466415525038,1.815228171480399
1771,1.737712143611207,1.5920402970078473,1.8155974559416932
1772,1.7377333792047613,1.5915288208329263,1.8143846122464589
1773,1.7377522641810417,1.5912530098610491,1.8142659776236192
1774,1.7377687401114021,1.5912006963608214,1.815828311155519
1775,1.7377734569437375,1.5895063679281916,1.8132964335591653
1776,1.737779195482705,1.5899780439732476,1.814374218291261
1777,1.7377840806850855,1.5902767261342479,1.8143828136140725
1778,1.73779063182623,1.5900921091829994,1.8141263257340783
1779,1.7377942872184968,1.5891972198358881,1.8128291316233605
1780,1.7377871119515493,1.587942925836777,1.8127227092224558
1781,1.7377712113006516,1.587520461679269,1.8121326974438217
1782,1.7377532029154412,1.5872926457888021,1.8120025406819509
1783,1.7377296064797025,1.5861167701622862,1.8117983405068154
1784,1.7377090096509238,1.5875467515491146,1.8137079791930364
1785,1.7376871647267496,1.5881051028301678,1.8147448171965865
1786,1.7376649949506038,1.5894237889391387,1.8159399277442725
1787,1.7376469958813114,1.5897018228600026,1.816243938413785
1788,1.7376276199760436,1.5899960831463351,1.8157738163956527
1789,1.7376059883118349,1.5902416005938338,1.817153190159994
1790,1.7375976607677452,1.5925322405354272,1.8202143757156193
1791,1.7375796460855693,1.5907194281467048,1.8193010269817658
1792,1.7375520805364073,1.588625999153615,1.8181468383407016
1793,1.73752035258719,1.588238135405272,1.8186371527746885
1794,1.7374891411085926,1.5882621918733195,1.8191756878060663
1795,1.7374655697999677,1.5892470144149118,1.8197511545545346
1796,1.7374391436591436,1.5887209541703038,1.8196837389446678
1797,1.7374156546818036,1.589543519950723,1.8209339810671574
1798,1.7373897777228315,1.589585613694779,1.8214484686662025
1799,1.7373515810163553,1.587414725745759,1.8205203424247425
1800,1.7373126181092462,1.5870728599892538,1.821083385346988
1801,1.737274893477974,1.5877535784294525,1.8212648918203305
1802,1.7372383224673236,1.5872269395456953,1.820132559676441
1803,1.7372038615967873,1.5875956370992437,1.8208348237911187
1804,1.7371732705925564,1.5880111840986755,1.8207918728180985
1805,1.7371518056294206,1.5889515387052306,1.8226911619231807
1806,1.7371237137302824,1.587595389671903,1.8226562125828278
1807,1.7371031874613474,1.589374710900861,1.8232169388529917
1808,1.7370854066835564,1.59112330549039,1.8242694360576552
1809,1.7370764134490184,1.5928887876707503,1.82476922878148
1810,1.7370746091546108,1.5953171471297845,1.8280441488230703
1811,1.73707450283875,1.594942933173875,1.8281059297987652
1812,1.7370712484877875,1.5949199438512272,1.830762706009812
1813,1.7370638133781042,1.5955846710976163,1.8298931515271226
1814,1.7370566245169867,1.5963142311453664,1.8317545667616149
1815,1.7370470656840584,1.5962207287862396,1.8319431060060976
1816,1.737034575296507,1.5961611005638319,1.833532775421302
1817,1.7370200720002822,1.5960021983679962,1.834318151149033
1818,1.737004654972506,1.5954302999998993,1.8346805699569257
1819,1.7369904119267454,1.5950545649417602,1.8333882434192543
1820,1.736980129972155,1.5961317798487258,1.8357592521443968
1821,1.7369734454743313,1.5961811870793368,1.8346997218278747
1822,1.7369835068267063,1.6001543153293125,1.8371460012916803
1823,1.7369957303783816,1.6007684510888136,1.8371661832977892
1824,1.7370012152505727,1.6000534643140245,1.8367740692932246
1825,1.7369981475255252,1.598526600237957,1.8358493335921449
1826,1.736993859204949,1.5988255791726755,1.8370415157965707
1827,1.736980127096663,1.5974701306050387,1.8358959219146271
1828,1.7369629069883423,1.5967204954380037,1.8364874639097895
1829,1.7369448477790654,1.5968465646992374,1.8376076066708624
1830,1.7369302591661868,1.5969100681781725,1.8370395477245294
1831,1.7369139081468414,1.596489938885149,1.8358561918575436
1832,1.7369047994605982,1.5979431257597225,1.838375198354286
1833,1.7368999815729482,1.5980415961955732,1.8395933955959243
1834,1.7368931295637071,1.5974998685354358,1.8393167005104474
1835,1.7368854227810622,1.5970057331136138,1.8390477071926719
1836,1.7368786309199107,1.5975213699165962,1.8390577063930231
1837,1.7368777164008788,1.5999895713424719,1.839626833319767
1838,1.7368787049519498,1.5997283150870567,1.8399782577536758
1839,1.7368815805915025,1.6006390866830742,1.8406747425295222
1840,1.7368746212387614,1.5987316024802065,1.8396837848684584
1841,1.7368722699250037,1.5993144154231267,1.839902020410061
1842,1.7368637644542466,1.5985704140406776,1.8399457643689046
1843,1.7368485212667082,1.5977713629265191,1.83820505529899
1844,1.7368371981357353,1.5980039451728056,1.8384822000366823
1845,1.7368302743700967,1.5989001597843222,1.8394129156630297
1846,1.7368221507498465,1.59849047136157,1.8390044966926746
1847,1.736806609895735,1.597187722025547,1.838957015893193
1848,1.736793244382311,1.5971391006303637,1.840095987103567
1849,1.7367828374526653,1.5972105786235167,1.8401964363934504
1850,1.7367710748208023,1.596706928885935,1.840615965183084
1851,1.736769697188545,1.5986775647606495,1.842332664929145
1852,1.7367659322921556,1.5976982089720035,1.8419313543921194
1853,1.7367604787971105,1.5977823382064082,1.8419822680638558
1854,1.736754830764593,1.5971594608803192,1.8409170332570364
1855,1.7367518101120396,1.5980399528425804,1.8401267164706387
1856,1.7367494493316764,1.5994720216271041,1.8241189083545308
1857,1.7367418730216262,1.599094518344528,1.823103001765703
1858,1.736736433104695,1.59965814624234,1.8233269693249745
1859,1.7367237373591087,1.5979879522037714,1.8222279272460795
1860,1.7367133522790361,1.598942861824435,1.8223457716501554
1861,1.7366972815590667,1.5985710116285796,1.8205461195947066
1862,1.736673466420754,1.5973414852470766,1.8193058063298542
1863,1.7366513236247807,1.5980714590487073,1.8198808778135325
1864,1.7366311783960966,1.5983884534599706,1.8198717563196207
1865,1.73661043711339,1.598102755609118,1.8199867249611439
1866,1.7365939533471395,1.5982153879357872,1.8203112880899206
1867,1.7365733486192605,1.5976101337995616,1.8207304400612991
1868,1.7365541890565617,1.5976486881018985,1.821012762693474
1869,1.7365393647644474,1.599075894462609,1.8207858795258196
1870,1.7365274717689652,1.600312721883501,1.8215596617941667
1871,1.73651482758774,1.6004381403661996,1.8211516261716336
1872,1.7365056044341107,1.6009325065089788,1.8219817365241462
1873,1.7365049374553636,1.6023506763662854,1.8234165650028225
1874,1.7365031391280827,1.6023421094663401,1.823770438122948
1875,1.7364885976131066,1.600358995922228,1.8214837600979072
1876,1.736472359005329,1.6000980682405537,1.8216207874637111
1877,1.7364607329652426,1.6004678065138096,1.8228848637766824
1878,1.7364519586941385,1.6010917431930247,1.823000583233652
1879,1.7364396744788975,1.600540462629357,1.822925416073167
1880,1.7364166440202784,1.598918964512585,1.8229921979439483
1881,1.7363919415456173,1.5983968906647235,1.822124817441333
1882,1.736368470705928,1.5985614797918928,1.8214993247168156
1883,1.7363430353518243,1.5984408488594422,1.8211805395331575
1884,1.7363162079957062,1.5977883928805283,1.8212532870424596
1885,1.73629381949689,1.5977916054144012,1.8204797053519377
1886,1.7362743709333952,1.5992341633852434,1.8215054917033777
1887,1.7362604620527682,1.601220658124748,1.823411604159367
1888,1.7362487526787858,1.6011781519828159,1.8226667618401347
1889,1.7362307321850463,1.600138123954337,1.8221821348193448
1890,1.7362108463915225,1.5998936527129846,1.8234287995206753
1891,1.7361902268071878,1.5997027506339583,1.8238830670631494
1892,1.736164950918572,1.59947263396276,1.823767368963674
1893,1.7361362059093304,1.5992247866071125,1.8235519439999959
1894,1.7361125145168115,1.5997584788782704,1.8254742547823928
1895,1.73609588939819,1.6015320872093597,1.827656462687627
1896,1.7360775795969496,1.6018625692507886,1.826810503520877
1897,1.7360665554154429,1.6038867419639096,1.8282912731484111
1898,1.736055203072493,1.6033358357582714,1.8283874688176085
1899,1.736044278858583,1.602860806882543,1.8271059490922088
1900,1.7360339384513808,1.6030658105892435,1.8274202481680588
1901,1.7360297256603383,1.604206054890537,1.8414788962059936
1902,1.7360213759306675,1.6027588635258332,1.8421499080734252
1903,1.7360123612404994,1.6031144116070255,1.8435456748505794
1904,1.735995684321844,1.6010669092251735,1.84224941130714
1905,1.7359757508946958,1.599837851907655,1.8412490379098614
1906,1.7359668952192369,1.6020437101829703,1.8430708298703173
1907,1.7359593515508638,1.6022945951874457,1.8428069827259088
1908,1.7359509927730132,1.6026040627237417,1.8426783881671354
1909,1.7359315479662774,1.6005081683283886,1.840096254692371
1910,1.73591350190773,1.6019770722285211,1.840455931620904
1911,1.7359004537268399,1.602759774460622,1.841138930037504
1912,1.7358926602945763,1.6037825657150309,1.8416741922387725
1913,1.7358812139264832,1.6028586237456943,1.8408103606352413
1914,1.735880993122412,1.6047679755946775,1.8417663521066383
1915,1.7358804303652133,1.605425745232427,1.8424754983114193
1916,1.7358786927612457,1.605201776576531,1.8433052449964693
1917,1.7358800775805656,1.605814751394375,1.8439001963052966
1918,1.7358796138456214,1.606267823311669,1.843963006306833
1919,1.735874609903604,1.6051814611084185,1.843479958717919
1920,1.7358661768521888,1.604287826086371,1.843191621675516
1921,1.7358590948797816,1.6047405017054,1.8444260710398233
1922,1.7358494651156189,1.6051510949613097,1.8457400527251029
1923,1.7358490807122444,1.606060679665346,1.846109148252899
1924,1.7358424543014335,1.604101370002395,1.8438757704806747
1925,1.735838418144525,1.6041983665372985,1.8442055374579487
1926,1.735839994531222,1.6053852881299604,1.8444138583004412
1927,1.7358469844718156,1.6070936463056202,1.8470370546057073
1928,1.7358472650534538,1.6069002845240623,1.846836029455389
1929,1.7358498291104898,1.6078711560081629,1.8472622741500948
1930,1.7358503898430075,1.6070820883964596,1.8478049043267806
1931,1.7358470193414546,1.6069065024186857,1.8474116819481017
1932,1.7358439653682398,1.6074787005283127,1.8487393969543418
1933,1.7358410774781718,1.607608574223643,1.8490277634789358
1934,1.7358343067791278,1.6066526279602003,1.8483111349953296
1935,1.7358304202513593,1.6061752020792246,1.8484173535713608
1936,1.735818420041175,1.6035951440354246,1.8471506159642506
1937,1.7358059968408175,1.6044364374481346,1.8468674163149428
1938,1.73579201052535,1.603397923542253,1.8465057556211748
1939,1.7357763270446163,1.6032479891773141,1.845730660750468
1940,1.7357680959193615,1.6034777974548655,1.846501478911533
1941,1.7357679000519588,1.6049678274332797,1.8469121683869554
1942,1.7357631098514452,1.6046010865192386,1.8463597856026013
1943,1.7357563802287135,1.6034803756108666,1.8453212145592832
1944,1.7357529717702034,1.6041734067833566,1.8455547152475338
1945,1.7357498368865871,1.6049013699953962,1.8461800827519708
1946,1.735744316833121,1.6042072028323968,1.839605383688302
1947,1.7357436921579525,1.6053354887569646,1.8398435114226506
1948,1.7357392408728385,1.6053749263070305,1.8395094420146156
1949,1.7357373617031435,1.6056926853251599,1.8401449563188663
1950,1.735737580376018,1.6057885257358697,1.8402502962208254
1951,1.7357368430695101,1.6063450136766608,1.8397000764049172
1952,1.7357344524933824,1.6053682226510175,1.839335523764349
1953,1.7357405913764168,1.6068528134497906,1.8409587128794076
1954,1.7357452906899593,1.606826583201358,1.8407907373799006
1955,1.7357506944853007,1.6063241225223548,1.8415076755413222
1956,1.7357521012614563,1.6057578024182926,1.8412877247692987
1957,1.735743477690451,1.604894793560246,1.8410593299794022
1958,1.7357406864491884,1.6068494688513635,1.8436250474873992
1959,1.7357371343217365,1.6069481291517769,1.8435752311956717
1960,1.735726271833396,1.6063789317922967,1.8433436079075767
1961,1.7357072528039352,1.60509111881528,1.842869821668094
1962,1.7356932835989263,1.6069295397308647,1.844713646240123
1963,1.7356793625288198,1.6070979799263019,1.8448193220243652
1964,1.7356718800039483,1.6081582156025918,1.8457119742551984
1965,1.7356614441931129,1.6079261444340172,1.8465049973120873
1966,1.7356465570967956,1.60691383401907,1.8455215606284008
1967,1.7356257949986418,1.6057057538731263,1.8445940698921222
1968,1.7356026376216473,1.6044949875420638,1.8440322548958377
1969,1.7355724182619228,1.6030096167290175,1.841638638339489
1970,1.7355300152370576,1.6005300298505591,1.8402054588736976
1971,1.7354799569024033,1.599013025210889,1.8392095183918356
1972,1.7354272519188014,1.5986074761035736,1.8388926761151256
1973,1.7353774593896196,1.5983912857348084,1.8399751005726468
1974,1.7353327026572738,1.599171322551021,1.8417492244297147
1975,1.7352902949767735,1.5995636626077188,1.8404075786721046
1976,1.7352430035313369,1.5984986475987364,1.8391475361666503
1977,1.735194726803093,1.5987272226017968,1.8400338440757493
1978,1.7351447308655237,1.5983862930854904,1.8402461948863347
1979,1.7350909665401804,1.5971207786279944,1.8394129253248839
1980,1.7350325409891887,1.5956787462339708,1.838588506426294
1981,1.7349723872000737,1.5952348997188046,1.8394356246268533
1982,1.7349067638323443,1.59456563660081,1.8387896854715606
1983,1.7348331269426676,1.592724629075228,1.837517731222617
1984,1.7347591333820098,1.5917740241428293,1.8366406437639324
1985,1.7346794437112563,1.5908076891017284,1.8363342795607982
1986,1.734602051718604,1.5909026162604434,1.8363868051934025
1987,1.7345294739757744,1.591856710236077,1.836591090495093
1988,1.7344520187926176,1.5904764391016672,1.8358307369659495
1989,1.7343809112394282,1.5912476042281438,1.8374244634364512
1990,1.734308415947696,1.5909975674570507,1.8383750397021592
1991,1.73424078786956,1.5920000014148237,1.8444519197319882
1992,1.73417077648119,1.5912812814592225,1.84434739426479
1993,1.7341054801768998,1.5917796715363401,1.8442334328318302
1994,1.7340390737411482,1.5911396205926505,1.8436362449154853
1995,1.7339722544451899,1.5909303119783058,1.844119876017975
1996,1.733907318509941,1.591732524006636,1.8439143311148325
1997,1.7338433610382253,1.5920007734658712,1.8441885985332729
1998,1.7337690747569283,1.5902210806883295,1.8426691967160407
1999,1.7336941259692749,1.5892887391251183,1.8421155209980788
2000,1.733625436710985,1.5905484769619078,1.8438939153214462

